A Lipschitz Matrix for Parameter Reduction in Computational Science

We introduce the Lipschitz matrix: a generalization of the scalar Lipschitz constant for functions with many inputs. Among the Lipschitz matrices compatible a particular function, we choose the smallest such matrix in the Frobenius norm to encode the structure of this function. The Lipschitz matrix then provides a function-dependent metric on the input space. Altering this metric to reflect a particular function improves the performance of many tasks in computational science. Compared to the Lipschitz constant, the Lipschitz matrix reduces the worst-case cost of approximation, integration, and optimization; if the Lipschitz matrix is low-rank, this cost no longer depends on the dimension of the input, but instead on the rank of the Lipschitz matrix defeating the curse of dimensionality. Both the Lipschitz constant and matrix define uncertainty away from point queries of the function and by using the Lipschitz matrix we can reduce uncertainty. If we build a minimax space-filling design of experiments in the Lipschitz matrix metric, we can further reduce this uncertainty. When the Lipschitz matrix is approximately low-rank, we can perform parameter reduction by constructing a ridge approximation whose active subspace is the span of the dominant eigenvectors of the Lipschitz matrix. In summary, the Lipschitz matrix provides a new tool for analyzing and performing parameter reduction in complex models arising in computational science.

==> data/fig_active_subspace_Us.dat <==
x1	x2	x3	x4	x5	x6	
-0.74789505654	0.606367533771	0.237119062175	-0.129362077242	-0.000152293886641	-0.00337320679735	
-0.785638261587	0.575395333017	0.188302838337	-0.127410354464	-6.88416138857e-05	-0.00117071910013	
-0.710469971113	0.639389666391	0.260946113654	-0.134976020466	-0.00793467969091	-0.00623820369075	
-0.768895847333	0.606420418595	0.169740463677	-0.107291481225	0.00648678844467	-0.0262314026967	


==> data/fig_active_subspace_as.dat <==
y	fX	
0.224113873138	5.7578377013	
0.818232548289	6.93343079256	
0.315646298386	5.73448588943	
0.180361275021	5.73097413418	
0.457055482438	6.58759056695	
0.645600452736	6.63869977104	
0.138006838775	5.62619110201	
-0.791414154873	3.78983797055	
0.16250899429	5.59808471687	
0.162891143833	5.53651533945	
0.206324508421	5.64855708071	
-0.703916085875	4.38259036178	
-0.350665058176	5.28250118493	
-0.222753611036	4.60681382613	
-0.270979019053	4.84333092849	
0.24602410792	5.85731921106	
-0.425746992722	4.64334221951	
0.0693413075264	5.44216423103	
0.849882722087	7.07624506063	
-0.436595553115	4.72155433786	
-0.156983075155	5.15452825398	
0.609265883488	6.8701703667	
0.309237048687	5.99032970386	
-0.0909879210354	5.29424118308	
-0.512287725564	4.60475882395	
0.778601143271	7.03597300188	
-0.308180799432	4.96581711881	
0.246725004046	5.816873991	
-0.613624298577	4.33598389357	
-0.955115286487	3.73690732569	
0.752405364446	7.01844725706	
0.215513313168	5.81264612945	
1.12610827495	7.64450562318	
0.443706744574	6.52363236585	
0.280536698176	5.83163167268	
-0.939798110614	4.05186396452	
0.081568913016	5.46473467634	
0.435816070102	6.32376595855	
-0.428528179587	4.7503932824	
0.295459569297	5.94196793652	
-0.904014273721	3.89726385683	
-0.650218161929	3.94418259367	
0.203344363039	6.11041669436	
-0.965275605305	3.83940225303	
-0.0339830807751	5.28156705169	
-0.456751508265	4.79399680384	
-0.3346199637	4.96967305761	
-0.748047590672	3.70873486765	
0.206659962733	5.71513444567	
-0.638939426842	4.07066611354	
-0.244689914645	5.08476418568	
0.243837239687	5.79194011015	
0.278352371549	5.81384781592	
-0.276065378852	4.95545191369	
0.339813416474	6.01270499897	
0.563776625163	6.6108484872	
0.309224798673	5.94994250123	
-0.239293633855	4.81100919516	
0.630384488805	6.65142642084	
0.153371034545	5.5821345925	
0.989997444928	7.37603370378	
-0.314212608469	4.84475197259	
-0.257734438609	4.90910157446	
0.353019573758	6.03775160764	
0.254415899301	6.07845050215	
0.354260696511	6.3816397458	
-0.108242297928	4.91056244615	
1.32786546031	8.20976928881	
-0.946962729994	3.27552136088	
0.0683691940759	5.27117387238	
-0.0706342206897	5.39050450767	
-1.07117571149	3.79948758949	
0.610247697672	6.59529714686	
-0.560481175012	4.39993296135	
0.237113989172	5.78629665952	
0.885776545496	6.96353117474	
-0.807914169106	3.7480067259	
0.451633080594	6.13385020764	
-0.94129801596	3.80637458018	
-0.380603410202	4.90396413885	
0.246494297334	5.92547746304	
0.86395504616	6.97917867321	
-0.622126058667	4.4845494964	
0.3246611036	5.97823683568	
1.05245851629	7.63130227033	
0.473337568558	6.40600330246	
0.236310389326	5.81234405944	
0.754456145568	7.18412223102	
0.31654774935	6.07420038582	
-0.0489158103338	5.01017292815	
0.950131334917	7.7280416261	
0.136749445899	5.63626729334	
0.309416795796	6.07552229896	
0.433387627248	6.24160080987	
0.414971629612	6.09994751624	
-1.31491564509	3.04733610927	
0.844421800797	7.19242047984	
-0.262623076985	4.64170608505	
1.16153238567	7.95806410491	
0.835444100914	6.89577363829	
0.476692878982	6.46631762359	
0.0480178212856	5.29259189105	
-1.30009486108	3.16596139202	
0.629499135954	6.47792669007	
-0.163016533969	5.27430213667	
0.300216183696	6.03870979265	
0.0718082835245	5.32588297734	
-0.811361320677	4.21237747047	
-1.04970952278	3.54469238429	
-0.991002250082	3.69014308021	
0.425621469408	6.01291122624	
-0.378813010635	4.6660990853	
-0.579848546922	4.09289077928	
0.467445446917	6.41045429715	
0.776641623035	7.11688738218	
-1.07793640009	3.47527648367	
-0.198498604299	4.60012434062	
0.0988881946479	5.31892186512	
0.90636661564	7.43803335048	
0.113237708187	5.47041868807	
-0.185664449956	5.09457257738	
0.464491752668	6.22873666229	
-0.136924168064	4.94134016446	
-0.174590524257	5.04266840223	
-0.552417468781	4.14570375626	
0.55504927053	6.45840380526	
-0.48556655153	3.93740874347	
-0.0498041089164	5.15230235756	
-0.191625062083	5.33300215983	
-0.905173932425	3.94222472441	
0.533977080262	6.51444352254	
-0.154619132098	4.74297131815	
-0.492543122406	4.25880841935	
0.0997696027305	5.56749308683	
0.0425872577044	5.67044384762	
0.165734335744	5.71663003592	
0.469222389481	6.33699558844	
-0.670269275136	3.83291605654	
-0.717856813621	4.22644950413	
-0.179645241165	5.52281090712	
-0.545081726139	4.15071416408	
-0.524180976465	4.43710633915	
1.12035532951	8.04262080271	
0.465936692424	6.32261862219	
0.307644604415	5.76025706187	
-0.91729033013	3.89330800678	
0.0652868125376	5.38072322125	
0.401063705036	6.15769334932	
0.955272315078	7.38235459542	
-0.0419623669599	5.2965151974	
-0.674831426792	4.18003679465	
0.315774075178	5.97091893984	
-1.05183514072	3.75631256869	
-0.542414083531	4.44210087054	
0.54284787032	6.5724786347	
-1.13509553736	3.41830845809	
-0.281207495405	4.60153901375	
0.894674602185	7.42410128252	
-0.213414128433	5.07182872576	
0.273669928997	5.89642659076	
0.395367964197	6.15327189079	
0.00446999064357	5.40335742433	
-0.33247848043	5.27044648706	
0.523902143239	6.36119410324	
-0.551799800773	4.60555084915	
0.387445785694	6.40175651748	
0.338117329935	5.91402442515	
-0.0219532610571	5.35876505747	
1.10336011135	7.63147375763	
0.668953331086	7.04618649309	
0.489002150179	6.4024511813	
-0.033307348143	5.40650224927	
0.0444343603599	5.63785323622	
0.464767937763	6.37644211084	
0.604429463458	6.92556750219	
-0.182322066476	4.58347271047	
0.723937021095	6.75968643943	
0.257486226156	5.77520304573	
-1.30787899032	3.17548254115	
-0.995464667196	3.50076181195	
0.193502273816	5.79854863827	
1.11954376781	7.96834022661	
-0.17393432188	5.08323486748	
-0.318486967383	4.8321570237	
-0.260237949521	5.24490015307	
0.373061267845	6.10111992503	
-0.488318569822	4.12962714557	
-1.23162256189	3.40470041895	
0.500057533341	6.39005598754	
-0.321437836961	4.71872836851	
0.276585871351	6.06386754858	
0.216430638197	5.79512193486	
0.144891349194	5.54453154075	
0.960259918653	7.63578487912	
0.0652327740279	5.16725030708	
0.134291892692	5.5553399573	
0.180938949129	5.80065193889	
-0.449154202215	4.47565417446	
-0.150830590665	5.25380722112	
0.388747356863	6.12979904903	


==> data/fig_active_subspace_as_shadow.dat <==
y	lb	ub	
-1.72426923041	2.60040411181	2.59857204614	
-1.57433277559	2.66435624334	2.91341480106	
-1.42439632077	2.77310902346	3.21715358559	
-1.27445986596	2.88065064551	3.48996608462	
-1.12452341114	3.01275597333	3.87043936756	
-0.974586956319	3.15643207605	4.36567501795	
-0.824650501501	3.31759335394	4.66267227292	
-0.674714046683	3.51543065503	4.96382127616	
-0.524777591864	3.67470657624	5.24646720976	
-0.374841137046	4.03446360352	5.49322304871	
-0.224904682228	4.2373541558	5.75758665006	
-0.0749682274092	4.72235993962	5.98523835792	
0.0749682274092	5.08535993224	6.21163140621	
0.224904682228	5.44782922239	6.41706484571	
0.374841137046	5.76451295963	6.68901070255	
0.524777591864	6.04797058957	7.08530509185	
0.674714046683	6.34638934995	7.33060179594	
0.824650501501	6.71952724247	7.66333101089	
0.974586956319	7.11440467479	8.11483486865	
1.12452341114	7.49125054902	8.46500924591	
1.27445986596	7.88728560695	8.80227254512	
1.42439632077	8.35538673843	9.09202629399	
1.57433277559	8.82801089509	9.35875343419	
1.72426923041	9.51494455413	9.59982405797	


==> data/fig_active_subspace_lipgrad.dat <==
y	fX	
0.197871417193	5.7578377013	
0.75312818335	6.93343079256	
0.325800815508	5.73448588943	
0.0921124031374	5.73097413418	
0.51338701869	6.58759056695	
0.65137220648	6.63869977104	
0.0793864217447	5.62619110201	
-0.796389730399	3.78983797055	
0.176119381042	5.59808471687	
0.188804196385	5.53651533945	
0.238898671187	5.64855708071	
-0.737818955931	4.38259036178	
-0.420016553737	5.28250118493	
-0.165536115957	4.60681382613	
-0.263424796637	4.84333092849	
0.284711764648	5.85731921106	
-0.437582938023	4.64334221951	
0.0481181139712	5.44216423103	
0.848396503826	7.07624506063	
-0.489851117511	4.72155433786	
-0.21757930329	5.15452825398	
0.641099962165	6.8701703667	
0.343460206014	5.99032970386	
-0.135738478381	5.29424118308	
-0.505129545184	4.60475882395	
0.817132586897	7.03597300188	
-0.328451111158	4.96581711881	
0.161531730298	5.816873991	
-0.616609201721	4.33598389357	
-0.945442586136	3.73690732569	
0.762202844263	7.01844725706	
0.18275754312	5.81264612945	
1.09771733328	7.64450562318	
0.498841562638	6.52363236585	
0.327281592296	5.83163167268	
-0.975062826879	4.05186396452	
0.0967065897862	5.46473467634	
0.465685926946	6.32376595855	
-0.455781001888	4.7503932824	
0.334694996305	5.94196793652	
-0.911343293397	3.89726385683	
-0.598993787028	3.94418259367	
0.127251184969	6.11041669436	
-0.961715581431	3.83940225303	
-0.0429616638924	5.28156705169	
-0.496581184513	4.79399680384	
-0.396244304078	4.96967305761	
-0.713266783632	3.70873486765	
0.208317954774	5.71513444567	
-0.579930719618	4.07066611354	
-0.278894712384	5.08476418568	
0.2737996383	5.79194011015	
0.317962586491	5.81384781592	
-0.297309414824	4.95545191369	
0.342791467135	6.01270499897	
0.615275079366	6.6108484872	
0.324406327457	5.94994250123	
-0.239823566758	4.81100919516	
0.580078167768	6.65142642084	
0.161661532672	5.5821345925	
0.984026606302	7.37603370378	
-0.364311062893	4.84475197259	
-0.259416481683	4.90910157446	
0.315860352389	6.03775160764	
0.172316060754	6.07845050215	
0.418842333898	6.3816397458	
-0.0405805140327	4.91056244615	
1.29304598074	8.20976928881	
-0.880830005486	3.27552136088	
0.139280145368	5.27117387238	
-0.129264159829	5.39050450767	
-1.10899870411	3.79948758949	
0.616227339884	6.59529714686	
-0.557831342807	4.39993296135	
0.239686596683	5.78629665952	
0.892483840381	6.96353117474	
-0.816487145859	3.7480067259	
0.469158812538	6.13385020764	
-0.947522181494	3.80637458018	
-0.447154768705	4.90396413885	
0.325739517394	5.92547746304	
0.803189266699	6.97917867321	
-0.65271504374	4.4845494964	
0.362414493494	5.97823683568	
1.00133807972	7.63130227033	
0.490779972355	6.40600330246	
0.25171398113	5.81234405944	
0.826301787143	7.18412223102	
0.398236986896	6.07420038582	
-0.0079640856116	5.01017292815	
0.967046395902	7.7280416261	
0.0991558541768	5.63626729334	
0.291582427516	6.07552229896	
0.388796366175	6.24160080987	
0.388334251654	6.09994751624	
-1.28734878948	3.04733610927	
0.853601242327	7.19242047984	
-0.254061996206	4.64170608505	
1.14769786232	7.95806410491	
0.834792001373	6.89577363829	
0.492513486683	6.46631762359	
0.077871103064	5.29259189105	
-1.27343429963	3.16596139202	
0.623053634668	6.47792669007	
-0.249746007899	5.27430213667	
0.35798267356	6.03870979265	
0.119218000148	5.32588297734	
-0.830616899799	4.21237747047	
-1.05306024131	3.54469238429	
-0.987323589384	3.69014308021	
0.445270844226	6.01291122624	
-0.402775991058	4.6660990853	
-0.592538417998	4.09289077928	
0.512238349006	6.41045429715	
0.778527080328	7.11688738218	
-1.08086149487	3.47527648367	
-0.147028906047	4.60012434062	
0.179929101191	5.31892186512	
0.950162849229	7.43803335048	
0.165879892229	5.47041868807	
-0.181893687013	5.09457257738	
0.393514119373	6.22873666229	
-0.110743148376	4.94134016446	
-0.080052031982	5.04266840223	
-0.571322303164	4.14570375626	
0.526692530042	6.45840380526	
-0.421209945388	3.93740874347	
-0.0713589072725	5.15230235756	
-0.264560311812	5.33300215983	
-0.91821180037	3.94222472441	
0.53193773397	6.51444352254	
-0.108815998023	4.74297131815	
-0.522057347488	4.25880841935	
0.1645414574	5.56749308683	
-0.0373943006529	5.67044384762	
0.189732819352	5.71663003592	
0.473116262635	6.33699558844	
-0.605899976531	3.83291605654	
-0.730784771104	4.22644950413	
-0.243265808614	5.52281090712	
-0.477374091992	4.15071416408	
-0.522678564658	4.43710633915	
1.10542002008	8.04262080271	
0.460055273768	6.32261862219	
0.304851204508	5.76025706187	
-0.932058351862	3.89330800678	
0.0386776591538	5.38072322125	
0.349522335288	6.15769334932	
0.965631555454	7.38235459542	
-0.0866915132239	5.2965151974	
-0.660533960491	4.18003679465	
0.38301295874	5.97091893984	
-1.09905111794	3.75631256869	
-0.563882631809	4.44210087054	
0.493449555433	6.5724786347	
-1.12107378759	3.41830845809	
-0.227815079255	4.60153901375	
0.923282067912	7.42410128252	
-0.221695503573	5.07182872576	
0.311218886176	5.89642659076	
0.445816190573	6.15327189079	
0.0337041216407	5.40335742433	
-0.416917559735	5.27044648706	
0.493359539882	6.36119410324	
-0.61725192283	4.60555084915	
0.459942039716	6.40175651748	
0.334875443181	5.91402442515	
0.0108795370808	5.35876505747	
1.08626500322	7.63147375763	
0.711748965238	7.04618649309	
0.49117887128	6.4024511813	
-0.0648550413874	5.40650224927	
-0.0409497083448	5.63785323622	
0.526581799765	6.37644211084	
0.633258634497	6.92556750219	
-0.134983945629	4.58347271047	
0.699089474361	6.75968643943	
0.324350859122	5.77520304573	
-1.26436905675	3.17548254115	
-0.96074799877	3.50076181195	
0.221661210994	5.79854863827	
1.09965522954	7.96834022661	
-0.175009745889	5.08323486748	
-0.307416550233	4.8321570237	
-0.318236321019	5.24490015307	
0.411749456359	6.10111992503	
-0.49805772364	4.12962714557	
-1.25269411372	3.40470041895	
0.569752161459	6.39005598754	
-0.359882892305	4.71872836851	
0.340249658615	6.06386754858	
0.248869068059	5.79512193486	
0.153429283587	5.54453154075	
0.957719560931	7.63578487912	
0.1178278878	5.16725030708	
0.159000179761	5.5553399573	
0.160987909031	5.80065193889	
-0.427253698689	4.47565417446	
-0.23573452645	5.25380722112	
0.37628893523	6.12979904903	


==> data/fig_active_subspace_lipgrad_shadow.dat <==
y	lb	ub	
-1.67798634812	2.60152208527	2.59724558287	
-1.53815415244	2.66172526906	2.91065744109	
-1.39832195677	2.75764359563	3.20823345451	
-1.25848976109	2.85249068468	3.48677940213	
-1.11865756541	2.9674971757	4.03366142679	
-0.978825369736	3.08798516168	4.58191410818	
-0.838993174059	3.22429134844	4.77444980298	
-0.699160978383	3.37656446119	5.06064829453	
-0.559328782706	3.55542952319	5.3237484847	
-0.41949658703	3.75619200124	5.58097826614	
-0.279664391353	3.97332785053	5.82164435876	
-0.139832195677	4.25669581282	6.04856534533	
-2.22044604925e-16	4.59461904694	6.26882275551	
0.139832195677	5.02173478667	6.46748728405	
0.279664391353	5.57007617664	6.61395915924	
0.41949658703	5.83343746208	6.80048339458	
0.559328782706	6.1022420311	6.96441902536	
0.699160978383	6.30303584879	7.25066243499	
0.838993174059	6.71318543935	7.7372525906	
0.978825369736	7.01717276578	8.12571612378	
1.11865756541	7.43017675501	8.49283313669	
1.25848976109	7.88133398272	8.80880299485	
1.39832195677	8.44691298011	9.09883956876	
1.53815415244	8.85656774181	9.35903665054	
1.67798634812	9.50365062043	9.59628579126	


==> data/fig_active_subspace_lipsamp.dat <==
y	fX	
0.202536005381	5.7578377013	
0.755821099183	6.93343079256	
0.330837909651	5.73448588943	
0.104089071905	5.73097413418	
0.544983740847	6.58759056695	
0.652680850662	6.63869977104	
0.0825517213461	5.62619110201	
-0.801583785905	3.78983797055	
0.182754941387	5.59808471687	
0.154797114479	5.53651533945	
0.185542123851	5.64855708071	
-0.773050468698	4.38259036178	
-0.408782660002	5.28250118493	
-0.20807441315	4.60681382613	
-0.313475435642	4.84333092849	
0.324516081698	5.85731921106	
-0.482746316423	4.64334221951	
0.0946497212801	5.44216423103	
0.895886916477	7.07624506063	
-0.501288526136	4.72155433786	
-0.227423603327	5.15452825398	
0.603412246912	6.8701703667	
0.31309244985	5.99032970386	
-0.175436155186	5.29424118308	
-0.472698779391	4.60475882395	
0.823041587703	7.03597300188	
-0.322845783998	4.96581711881	
0.188980465208	5.816873991	
-0.627797933343	4.33598389357	
-0.903627379305	3.73690732569	
0.745080210152	7.01844725706	
0.186628076459	5.81264612945	
1.11424381475	7.64450562318	
0.509316109775	6.52363236585	
0.256588152237	5.83163167268	
-1.01102327432	4.05186396452	
0.0765040569122	5.46473467634	
0.523204232278	6.32376595855	
-0.404863989823	4.7503932824	
0.31616684952	5.94196793652	
-0.930288876395	3.89726385683	
-0.627719506641	3.94418259367	
0.116265292178	6.11041669436	
-0.993475420511	3.83940225303	
-0.0129948163913	5.28156705169	
-0.458687478978	4.79399680384	
-0.372884911172	4.96967305761	
-0.740608540344	3.70873486765	
0.22692196343	5.71513444567	
-0.584051280488	4.07066611354	
-0.246733073228	5.08476418568	
0.226992609097	5.79194011015	
0.257867442217	5.81384781592	
-0.273335523237	4.95545191369	
0.33635168669	6.01270499897	
0.636631403127	6.6108484872	
0.309618238819	5.94994250123	
-0.287646942079	4.81100919516	
0.585667800145	6.65142642084	
0.143168404909	5.5821345925	
1.00234130955	7.37603370378	
-0.359172026616	4.84475197259	
-0.265511143904	4.90910157446	
0.307230517897	6.03775160764	
0.189788213117	6.07845050215	
0.39336554283	6.3816397458	
-0.0718354692494	4.91056244615	
1.3028316806	8.20976928881	
-0.884082108526	3.27552136088	
0.0977112790727	5.27117387238	
-0.0908381402664	5.39050450767	
-1.15014850417	3.79948758949	
0.625709128462	6.59529714686	
-0.509469159312	4.39993296135	
0.215028533019	5.78629665952	
0.928920111848	6.96353117474	
-0.827664113239	3.7480067259	
0.486052404709	6.13385020764	
-0.951369966303	3.80637458018	
-0.396536733912	4.90396413885	
0.298046293558	5.92547746304	
0.800743597881	6.97917867321	
-0.651996278628	4.4845494964	
0.344052173783	5.97823683568	
0.989941263953	7.63130227033	
0.457541492375	6.40600330246	
0.252191401512	5.81234405944	
0.816013381331	7.18412223102	
0.402657780717	6.07420038582	
-0.0567782793871	5.01017292815	
0.989654275461	7.7280416261	
0.142153895623	5.63626729334	
0.268143522037	6.07552229896	
0.385442375546	6.24160080987	
0.41098296617	6.09994751624	
-1.27851759355	3.04733610927	
0.872074182215	7.19242047984	
-0.283779099722	4.64170608505	
1.16622431687	7.95806410491	
0.837446836358	6.89577363829	
0.449201726671	6.46631762359	
0.0561295769593	5.29259189105	
-1.27854272176	3.16596139202	
0.651114115071	6.47792669007	
-0.195955980901	5.27430213667	
0.311309432474	6.03870979265	
0.0712831435434	5.32588297734	
-0.835808036143	4.21237747047	
-1.04938137559	3.54469238429	
-1.04166273461	3.69014308021	
0.473638743732	6.01291122624	
-0.406909834433	4.6660990853	
-0.620061377226	4.09289077928	
0.471560390068	6.41045429715	
0.795839489284	7.11688738218	
-1.09585163305	3.47527648367	
-0.161881819385	4.60012434062	
0.153064869829	5.31892186512	
0.978439545718	7.43803335048	
0.12317474852	5.47041868807	
-0.133943565323	5.09457257738	
0.42127585773	6.22873666229	
-0.126781360591	4.94134016446	
-0.0685997769999	5.04266840223	
-0.59312760288	4.14570375626	
0.485954004734	6.45840380526	
-0.447600813579	3.93740874347	
-0.0669827818492	5.15230235756	
-0.234607218292	5.33300215983	
-0.928941551648	3.94222472441	
0.527394769783	6.51444352254	
-0.141115794572	4.74297131815	
-0.531319000546	4.25880841935	
0.182794506704	5.56749308683	
-0.0452082004522	5.67044384762	
0.224753982394	5.71663003592	
0.473335656738	6.33699558844	
-0.628941727901	3.83291605654	
-0.765083799269	4.22644950413	
-0.281128884677	5.52281090712	
-0.492571111799	4.15071416408	
-0.521934959248	4.43710633915	
1.09038307081	8.04262080271	
0.445257570045	6.32261862219	
0.345546620544	5.76025706187	
-0.94615896701	3.89330800678	
0.0350175493677	5.38072322125	
0.343946249966	6.15769334932	
0.973888573882	7.38235459542	
-0.0883411947514	5.2965151974	
-0.68261049246	4.18003679465	
0.384070840508	5.97091893984	
-1.11264988447	3.75631256869	
-0.592217774974	4.44210087054	
0.506391043907	6.5724786347	
-1.16220472778	3.41830845809	
-0.22835121962	4.60153901375	
0.928975057147	7.42410128252	
-0.158906925414	5.07182872576	
0.277659586632	5.89642659076	
0.463709465521	6.15327189079	
0.097925865905	5.40335742433	
-0.42158677677	5.27044648706	
0.489050145556	6.36119410324	
-0.621371233297	4.60555084915	
0.466200061783	6.40175651748	
0.405554395558	5.91402442515	
0.0790124094833	5.35876505747	
1.0857216903	7.63147375763	
0.668770736766	7.04618649309	
0.488864185203	6.4024511813	
-0.0967473766679	5.40650224927	
-0.00287651818497	5.63785323622	
0.511882837707	6.37644211084	
0.597718144064	6.92556750219	
-0.164590682439	4.58347271047	
0.711933008783	6.75968643943	
0.23106341847	5.77520304573	
-1.22479344564	3.17548254115	
-0.94995677506	3.50076181195	
0.266247497095	5.79854863827	
1.09957941974	7.96834022661	
-0.14706362235	5.08323486748	
-0.294977387942	4.8321570237	
-0.299839913152	5.24490015307	
0.399924479636	6.10111992503	
-0.545457537657	4.12962714557	
-1.24497884185	3.40470041895	
0.58330812941	6.39005598754	
-0.393132185586	4.71872836851	
0.33813874139	6.06386754858	
0.242712807303	5.79512193486	
0.118454811729	5.54453154075	
0.908957440526	7.63578487912	
0.0513865740758	5.16725030708	
0.145860463292	5.5553399573	
0.0930264587856	5.80065193889	
-0.425454503061	4.47565417446	
-0.190214040051	5.25380722112	
0.359941732259	6.12979904903	


==> data/fig_active_subspace_lipsamp_shadow.dat <==
y	lb	ub	
-1.68506640197	2.59135910565	2.58598163806	
-1.54464420181	2.64122977396	2.90850221285	
-1.40422200164	2.74319481874	3.20261501282	
-1.26379980148	2.83899874039	3.68317100086	
-1.12337760131	2.95770251257	4.33509063146	
-0.98295540115	3.08286898445	4.60104896411	
-0.842533200986	3.2197330966	4.87613512098	
-0.702111000822	3.38043376019	5.1524739402	
-0.561688800657	3.56458238788	5.40091802318	
-0.421266600493	3.76820785585	5.63476826716	
-0.280844400329	4.03139616898	5.863135759	
-0.140422200164	4.27474898802	6.08414688289	
0.0	4.67768862549	6.27864705699	
0.140422200164	5.11243786029	6.48825161529	
0.280844400329	5.50768690814	6.63126588607	
0.421266600493	5.73096824675	6.80867975136	
0.561688800657	5.9817004193	7.11750281303	
0.702111000822	6.26333493877	7.5879889114	
0.842533200986	6.58224782396	8.00557281548	
0.98295540115	6.92979749353	8.35060621344	
1.12337760131	7.34532312252	8.67035711345	
1.26379980148	7.71889801723	8.96293001089	
1.40422200164	8.33945002119	9.22038212423	
1.54464420181	8.78624166851	9.474318337	
1.68506640197	9.51067263457	9.66543150097	


==> data/fig_active_subspace_pra.dat <==
y	fX	
0.246725072309	5.7578377013	
0.858133237383	6.93343079256	
0.338603217585	5.73448588943	
0.244059879676	5.73097413418	
0.415884790186	6.58759056695	
0.650046853593	6.63869977104	
0.17577253558	5.62619110201	
-0.793000716786	3.78983797055	
0.138406045701	5.59808471687	
0.130787013926	5.53651533945	
0.172052853258	5.64855708071	
-0.69309576969	4.38259036178	
-0.285922294197	5.28250118493	
-0.265223522061	4.60681382613	
-0.279463466947	4.84333092849	
0.228618376286	5.85731921106	
-0.431178885206	4.64334221951	
0.102795879051	5.44216423103	
0.850703516543	7.07624506063	
-0.409739155129	4.72155433786	
-0.119342188791	5.15452825398	
0.568733749535	6.8701703667	
0.268909035289	5.99032970386	
-0.0649957823369	5.29424118308	
-0.50585712085	4.60475882395	
0.763154888909	7.03597300188	
-0.283006701636	4.96581711881	
0.31461136993	5.816873991	
-0.60466176662	4.33598389357	
-0.964040332879	3.73690732569	
0.734542319367	7.01844725706	
0.24044295145	5.81264612945	
1.14914098637	7.64450562318	
0.398859158758	6.52363236585	
0.222604556822	5.83163167268	
-0.905384302685	4.05186396452	
0.0567494640012	5.46473467634	
0.417197233525	6.32376595855	
-0.38586784233	4.7503932824	
0.265966100506	5.94196793652	
-0.89985995787	3.89726385683	
-0.683305592332	3.94418259367	
0.262246586095	6.11041669436	
-0.94722430804	3.83940225303	
-0.00693445274324	5.28156705169	
-0.407438341596	4.79399680384	
-0.278586087831	4.96967305761	
-0.782077355824	3.70873486765	
0.210253906261	5.71513444567	
-0.68953194746	4.07066611354	
-0.196429816732	5.08476418568	
0.200882902754	5.79194011015	
0.231740995744	5.81384781592	
-0.232832903002	4.95545191369	
0.329706400114	6.01270499897	
0.529710252676	6.6108484872	
0.293354853616	5.94994250123	
-0.252523972713	4.81100919516	
0.679711320057	6.65142642084	
0.160682790885	5.5821345925	
0.99012210086	7.37603370378	
-0.289101537908	4.84475197259	
-0.245350417388	4.90910157446	
0.365955105383	6.03775160764	
0.322862912649	6.07845050215	
0.305727834091	6.3816397458	
-0.148969371925	4.91056244615	
1.34965722157	8.20976928881	
-0.983372452634	3.27552136088	
0.0244008125101	5.27117387238	
-0.00540546761699	5.39050450767	
-1.04428573962	3.79948758949	
0.604240659531	6.59529714686	
-0.564991074832	4.39993296135	
0.207035260401	5.78629665952	
0.890035471901	6.96353117474	
-0.811934716865	3.7480067259	
0.451754660309	6.13385020764	
-0.942275921132	3.80637458018	
-0.334254926381	4.90396413885	
0.190191092954	5.92547746304	
0.906038436661	6.97917867321	
-0.592285863007	4.4845494964	
0.296782100821	5.97823683568	
1.09448613622	7.63130227033	
0.4400402305	6.40600330246	
0.208474908447	5.81234405944	
0.708269918216	7.18412223102	
0.258071534682	6.07420038582	
-0.0997865385838	5.01017292815	
0.921983232078	7.7280416261	
0.172285376915	5.63626729334	
0.324983533286	6.07552229896	
0.468340352543	6.24160080987	
0.432470017907	6.09994751624	
-1.33428246551	3.04733610927	
0.841752079712	7.19242047984	
-0.273179216758	4.64170608505	
1.15971748687	7.95806410491	
0.846604122092	6.89577363829	
0.45293798	6.46631762359	
0.0183563774306	5.29259189105	
-1.30887201028	3.16596139202	
0.641304158941	6.47792669007	
-0.0866665810254	5.27430213667	
0.240080398775	6.03870979265	
0.0108123568846	5.32588297734	
-0.787319170111	4.21237747047	
-1.04430510559	3.54469238429	
-0.992412272565	3.69014308021	
0.429900321742	6.01291122624	
-0.365655763713	4.6660990853	
-0.589765505463	4.09289077928	
0.435474461442	6.41045429715	
0.757752402377	7.11688738218	
-1.07841252672	3.47527648367	
-0.252841291796	4.60012434062	
0.0374605666447	5.31892186512	
0.876604100904	7.43803335048	
0.0646723218287	5.47041868807	
-0.166046597121	5.09457257738	
0.525527107875	6.22873666229	
-0.161733062647	4.94134016446	
-0.243012763428	5.04266840223	
-0.563187450218	4.14570375626	
0.565136730187	6.45840380526	
-0.543413728526	3.93740874347	
-0.0585819897851	5.15230235756	
-0.119893391867	5.33300215983	
-0.895600135894	3.94222472441	
0.523058923056	6.51444352254	
-0.196114049032	4.74297131815	
-0.489602787102	4.25880841935	
0.0586299849704	5.56749308683	
0.0951276129125	5.67044384762	
0.156498851763	5.71663003592	
0.45353072749	6.33699558844	
-0.7210590491	3.83291605654	
-0.712678401122	4.22644950413	
-0.130836939525	5.52281090712	
-0.596864479882	4.15071416408	
-0.526299850158	4.43710633915	
1.11888900504	8.04262080271	
0.450078336188	6.32261862219	
0.325914811339	5.76025706187	
-0.901530478712	3.89330800678	
0.0656913677453	5.38072322125	
0.435582414301	6.15769334932	
0.950378787874	7.38235459542	
-0.0149566624962	5.2965151974	
-0.678645362849	4.18003679465	
0.261565997366	5.97091893984	
-1.02298945705	3.75631256869	
-0.53015899782	4.44210087054	
0.581827364082	6.5724786347	
-1.14002137959	3.41830845809	
-0.323820083955	4.60153901375	
0.87065734606	7.42410128252	
-0.187869001971	5.07182872576	
0.230564586369	5.89642659076	
0.368297798771	6.15327189079	
-0.00824347991441	5.40335742433	
-0.27131472019	5.27044648706	
0.528103360518	6.36119410324	
-0.503730474511	4.60555084915	
0.324885089625	6.40175651748	
0.354630505074	5.91402442515	
-0.0335905065704	5.35876505747	
1.12458013687	7.63147375763	
0.626803979793	7.04618649309	
0.472477716048	6.4024511813	
-0.0240970724031	5.40650224927	
0.125669143565	5.63785323622	
0.420288235246	6.37644211084	
0.565184428451	6.92556750219	
-0.233537767097	4.58347271047	
0.735873393909	6.75968643943	
0.197719933152	5.77520304573	
-1.32749346121	3.17548254115	
-1.02579882907	3.50076181195	
0.175338642491	5.79854863827	
1.12245909367	7.96834022661	
-0.146543317684	5.08323486748	
-0.31919207415	4.8321570237	
-0.19865057614	5.24490015307	
0.345038249696	6.10111992503	
-0.504394992196	4.12962714557	
-1.23027765175	3.40470041895	
0.45123328922	6.39005598754	
-0.305798319016	4.71872836851	
0.231575191864	6.06386754858	
0.197293305682	5.79512193486	
0.119625225106	5.54453154075	
0.954194191176	7.63578487912	
0.00169876432587	5.16725030708	
0.101582519123	5.5553399573	
0.176484208491	5.80065193889	
-0.45884385524	4.47565417446	
-0.0798923947556	5.25380722112	
0.402217731511	6.12979904903	


==> data/fig_active_subspace_pra_shadow.dat <==
y	lb	ub	
-1.75995465501	2.59982357403	2.57417839881	
-1.60691511979	2.64954819396	2.88033689269	
-1.45387558457	2.76222819715	3.17346467407	
-1.30083604935	2.87724275387	3.44636386564	
-1.14779651413	3.01647582866	3.74079884165	
-0.994756978916	3.17048852367	4.23929213461	
-0.841717443699	3.34807920155	4.54923099931	
-0.688677908481	3.55430768432	4.83932920636	
-0.535638373263	3.79813973294	5.11543136587	
-0.382598838045	4.09108778128	5.37775315953	
-0.229559302827	4.49308034996	5.62697776073	
-0.076519767609	4.76765739865	5.86015109786	
0.076519767609	5.18267067562	6.16273047043	
0.229559302827	5.4596461522	6.54227737413	
0.382598838045	5.7274811899	6.88240095285	
0.535638373263	6.003217253	7.19001639708	
0.688677908481	6.3742378949	7.46596858904	
0.841717443699	6.71067584641	7.79716117837	
0.994756978916	7.04792247325	8.19576252037	
1.14779651413	7.42368356772	8.53579992725	
1.30083604935	7.84979976706	8.84641229501	
1.45387558457	8.33607991749	9.12732091411	
1.60691511979	8.82940658785	9.38313847752	
1.75995465501	9.54396192336	9.61601899995	


==> data/fig_bad_greedy.dat <==
x	fx	lip	lip_lb	lip_ub	lip2	lip_lb2	lip_ub2	
-3.0	-0.995054753687	-0.761594155956	-2.28478246787	0.761594155956	-0.995054753687	-0.995054753687	-0.995054753687	
-2.9879759519	-0.994934693294	-0.761594155956	-2.27562502311	0.752436711195	-0.995054753687	-1.00421219845	-0.985897308926	
-2.97595190381	-0.994811725663	-0.761594155956	-2.26646757835	0.743279266434	-0.995054753687	-1.01336964321	-0.976739864165	
-2.96392785571	-0.994685780768	-0.761594155956	-2.25731013358	0.734121821673	-0.995054753687	-1.02252708797	-0.967582419404	
-2.95190380762	-0.994556786913	-0.761594155956	-2.24815268882	0.724964376912	-0.995054753687	-1.03168453273	-0.958424974643	
-2.93987975952	-0.994424670699	-0.761594155956	-2.23899524406	0.715806932151	-0.995054753687	-1.04084197749	-0.949267529882	
-2.92785571142	-0.994289356976	-0.761594155956	-2.2298377993	0.70664948739	-0.995054753687	-1.04999942225	-0.940110085121	
-2.91583166333	-0.994150768809	-0.761594155956	-2.22068035454	0.697492042629	-0.995054753687	-1.05915686701	-0.93095264036	
-2.90380761523	-0.994008827433	-0.761594155956	-2.21152290978	0.688334597868	-0.995054753687	-1.06831431177	-0.921795195599	
-2.89178356713	-0.993863452212	-0.761594155956	-2.20236546502	0.679177153107	-0.995054753687	-1.07747175654	-0.912637750838	
-2.87975951904	-0.993714560594	-0.761594155956	-2.19320802026	0.670019708346	-0.995054753687	-1.0866292013	-0.903480306077	
-2.86773547094	-0.99356206807	-0.761594155956	-2.1840505755	0.660862263585	-0.995054753687	-1.09578664606	-0.894322861316	
-2.85571142285	-0.993405888125	-0.761594155956	-2.17489313074	0.651704818824	-0.995054753687	-1.10494409082	-0.885165416555	
-2.84368737475	-0.993245932195	-0.761594155956	-2.16573568597	0.642547374063	-0.995054753687	-1.11410153558	-0.876007971794	
-2.83166332665	-0.993082109618	-0.761594155956	-2.15657824121	0.633389929302	-0.995054753687	-1.12325898034	-0.866850527033	
-2.81963927856	-0.992914327585	-0.761594155956	-2.14742079645	0.624232484541	-0.995054753687	-1.1324164251	-0.857693082272	
-2.80761523046	-0.992742491093	-0.761594155956	-2.13826335169	0.61507503978	-0.995054753687	-1.14157386986	-0.848535637511	
-2.79559118236	-0.992566502892	-0.761594155956	-2.12910590693	0.605917595019	-0.992826763854	-1.14627533496	-0.83937819275	
-2.78356713427	-0.992386263438	-0.761594155956	-2.11994846217	0.596760150258	-0.988780111906	-1.1371178902	-0.840442333614	
-2.77154308617	-0.992201670836	-0.761594155956	-2.11079101741	0.587602705497	-0.988780111906	-1.12796044544	-0.849599778375	
-2.75951903808	-0.992012620786	-0.761594155956	-2.10163357265	0.578445260736	-0.988780111906	-1.11880300068	-0.858757223136	
-2.74749498998	-0.991819006534	-0.761594155956	-2.09247612789	0.569287815975	-0.988780111906	-1.10964555591	-0.867914667897	
-2.73547094188	-0.991620718809	-0.761594155956	-2.08331868313	0.560130371214	-0.988780111906	-1.10048811115	-0.877072112658	
-2.72344689379	-0.991417645773	-0.761594155956	-2.07416123836	0.550972926453	-0.988780111906	-1.09133066639	-0.886229557419	
-2.71142284569	-0.991209672955	-0.761594155956	-2.0650037936	0.541815481692	-0.988780111906	-1.08217322163	-0.89538700218	
-2.6993987976	-0.990996683198	-0.761594155956	-2.05584634884	0.532658036931	-0.988780111906	-1.07301577687	-0.904544446941	
-2.6873747495	-0.990778556596	-0.761594155956	-2.04668890408	0.52350059217	-0.988780111906	-1.06385833211	-0.913701891702	
-2.6753507014	-0.990555170432	-0.761594155956	-2.03753145932	0.514343147409	-0.988780111906	-1.05470088735	-0.922859336463	
-2.66332665331	-0.990326399113	-0.761594155956	-2.02837401456	0.505185702648	-0.988780111906	-1.04554344259	-0.932016781224	
-2.65130260521	-0.990092114109	-0.761594155956	-2.0192165698	0.496028257887	-0.988780111906	-1.03638599783	-0.941174225985	
-2.63927855711	-0.989852183885	-0.761594155956	-2.01005912504	0.486870813126	-0.988780111906	-1.02722855307	-0.950331670746	
-2.62725450902	-0.989606473834	-0.761594155956	-2.00090168028	0.477713368365	-0.988780111906	-1.0180711083	-0.959489115507	
-2.61523046092	-0.98935484621	-0.761594155956	-1.99174423552	0.468555923604	-0.988780111906	-1.00891366354	-0.968646560268	
-2.60320641283	-0.989097160055	-0.761594155956	-1.98258679075	0.459398478843	-0.988780111906	-0.999756218783	-0.977804005029	
-2.59118236473	-0.988833271132	-0.761594155956	-1.97342934599	0.450241034082	-0.988780111906	-0.990598774022	-0.98696144979	
-2.57915831663	-0.988563031849	-0.761594155956	-1.96427190123	0.441083589321	-0.988780111906	-0.996118894551	-0.981441329261	
-2.56713426854	-0.988286291186	-0.761594155956	-1.95511445647	0.43192614456	-0.988780111906	-1.00527633931	-0.9722838845	
-2.55511022044	-0.98800289462	-0.761594155956	-1.94595701171	0.422768699799	-0.988780111906	-1.01443378407	-0.963126439739	
-2.54308617234	-0.987712684047	-0.761594155956	-1.93679956695	0.413611255038	-0.988780111906	-1.02359122883	-0.953968994978	
-2.53106212425	-0.987415497706	-0.761594155956	-1.92764212219	0.404453810277	-0.988780111906	-1.03274867359	-0.944811550217	
-2.51903807615	-0.987111170095	-0.761594155956	-1.91848467743	0.395296365516	-0.988780111906	-1.04190611836	-0.935654105456	
-2.50701402806	-0.986799531894	-0.761594155956	-1.90932723267	0.386138920755	-0.988780111906	-1.05106356312	-0.926496660695	
-2.49498997996	-0.986480409879	-0.761594155956	-1.90016978791	0.376981475994	-0.988780111906	-1.06022100788	-0.917339215934	
-2.48296593186	-0.986153626838	-0.761594155956	-1.89101234314	0.367824031233	-0.988780111906	-1.06937845264	-0.908181771173	
-2.47094188377	-0.985819001486	-0.761594155956	-1.88185489838	0.358666586472	-0.988780111906	-1.0785358974	-0.899024326412	
-2.45891783567	-0.985476348377	-0.761594155956	-1.87269745362	0.349509141711	-0.988780111906	-1.08769334216	-0.889866881651	
-2.44689378758	-0.985125477814	-0.761594155956	-1.86354000886	0.34035169695	-0.988780111906	-1.09685078692	-0.88070943689	
-2.43486973948	-0.984766195759	-0.761594155956	-1.8543825641	0.331194252189	-0.988780111906	-1.10600823168	-0.871551992129	
-2.42284569138	-0.984398303741	-0.761594155956	-1.84522511934	0.322036807428	-0.988780111906	-1.11516567644	-0.862394547368	
-2.41082164329	-0.984021598761	-0.761594155956	-1.83606767458	0.312879362667	-0.988780111906	-1.1243231212	-0.853237102607	
-2.39879759519	-0.983635873197	-0.761594155956	-1.82691022982	0.303721917906	-0.988780111906	-1.13348056597	-0.844079657846	
-2.38677354709	-0.983240914704	-0.761594155956	-1.81775278506	0.294564473145	-0.988780111906	-1.14263801073	-0.834922213085	
-2.374749499	-0.98283650612	-0.761594155956	-1.8085953403	0.285407028384	-0.984875538934	-1.14398630954	-0.825764768324	
-2.3627254509	-0.982422425363	-0.761594155956	-1.79943789553	0.276249583623	-0.975718094173	-1.13482886478	-0.816607323563	
-2.35070140281	-0.981998445327	-0.761594155956	-1.79028045077	0.267092138862	-0.97325654026	-1.12567142002	-0.820841660498	
-2.33867735471	-0.98156433378	-0.761594155956	-1.78112300601	0.257934694101	-0.97325654026	-1.11651397526	-0.829999105259	
-2.32665330661	-0.981119853258	-0.761594155956	-1.77196556125	0.24877724934	-0.97325654026	-1.1073565305	-0.83915655002	
-2.31462925852	-0.980664760958	-0.761594155956	-1.76280811649	0.239619804579	-0.97325654026	-1.09819908574	-0.848313994781	
-2.30260521042	-0.980198808628	-0.761594155956	-1.75365067173	0.230462359818	-0.97325654026	-1.08904164098	-0.857471439542	
-2.29058116232	-0.979721742457	-0.761594155956	-1.74449322697	0.221304915057	-0.97325654026	-1.07988419622	-0.866628884303	
-2.27855711423	-0.979233302964	-0.761594155956	-1.73533578221	0.212147470296	-0.97325654026	-1.07072675146	-0.875786329064	
-2.26653306613	-0.978733224882	-0.761594155956	-1.72617833745	0.202990025535	-0.97325654026	-1.06156930669	-0.884943773825	
-2.25450901804	-0.978221237043	-0.761594155956	-1.71702089269	0.193832580774	-0.97325654026	-1.05241186193	-0.894101218586	
-2.24248496994	-0.97769706226	-0.761594155956	-1.70786344792	0.184675136013	-0.97325654026	-1.04325441717	-0.903258663347	
-2.23046092184	-0.977160417211	-0.761594155956	-1.69870600316	0.175517691252	-0.97325654026	-1.03409697241	-0.912416108108	
-2.21843687375	-0.976611012317	-0.761594155956	-1.6895485584	0.166360246491	-0.97325654026	-1.02493952765	-0.921573552869	
-2.20641282565	-0.976048551616	-0.761594155956	-1.68039111364	0.15720280173	-0.97325654026	-1.01578208289	-0.93073099763	
-2.19438877756	-0.975472732646	-0.761594155956	-1.67123366888	0.148045356969	-0.97325654026	-1.00662463813	-0.939888442391	
-2.18236472946	-0.974883246317	-0.761594155956	-1.66207622412	0.138887912208	-0.97325654026	-0.997467193367	-0.949045887152	
-2.17034068136	-0.974279776782	-0.761594155956	-1.65291877936	0.129730467447	-0.97325654026	-0.988309748606	-0.958203331913	
-2.15831663327	-0.973662001311	-0.761594155956	-1.6437613346	0.120573022686	-0.97325654026	-0.979152303845	-0.967360776674	
-2.14629258517	-0.973029590162	-0.761594155956	-1.63460388984	0.111415577925	-0.97325654026	-0.976518221435	-0.969994859084	
-2.13426853707	-0.972382206449	-0.761594155956	-1.62544644508	0.102258133164	-0.97325654026	-0.985675666196	-0.960837414323	
-2.12224448898	-0.971719506008	-0.761594155956	-1.61628900031	0.0931006884034	-0.97325654026	-0.994833110957	-0.951679969562	
-2.11022044088	-0.971041137268	-0.761594155956	-1.60713155555	0.0839432436424	-0.97325654026	-1.00399055572	-0.942522524801	
-2.09819639279	-0.97034674111	-0.761594155956	-1.59797411079	0.0747857988814	-0.97325654026	-1.01314800048	-0.93336508004	
-2.08617234469	-0.969635950733	-0.761594155956	-1.58881666603	0.0656283541204	-0.97325654026	-1.02230544524	-0.924207635279	
-2.07414829659	-0.96890839152	-0.761594155956	-1.57965922127	0.0564709093594	-0.97325654026	-1.03146289	-0.915050190518	
-2.0621242485	-0.968163680893	-0.761594155956	-1.57050177651	0.0473134645985	-0.97325654026	-1.04062033476	-0.905892745757	
-2.0501002004	-0.96740142818	-0.761594155956	-1.56134433175	0.0381560198375	-0.97325654026	-1.04977777952	-0.896735300996	
-2.0380761523	-0.96662123447	-0.761594155956	-1.55218688699	0.0289985750765	-0.97325654026	-1.05893522428	-0.887577856235	
-2.02605210421	-0.965822692472	-0.761594155956	-1.54302944223	0.0198411303155	-0.97325654026	-1.06809266905	-0.878420411474	
-2.01402805611	-0.965005386374	-0.761594155956	-1.53387199747	0.0106836855545	-0.97325654026	-1.07725011381	-0.869262966713	
-2.00200400802	-0.964168891703	-0.761594155956	-1.52471455271	0.0015262407935	-0.97325654026	-1.08640755857	-0.860105521952	
-1.98997995992	-0.963312775176	-0.761594155956	-1.51555710794	-0.00763120396749	-0.97325654026	-1.09556500333	-0.850948077191	
-1.97795591182	-0.962436594557	-0.761594155956	-1.50639966318	-0.0167886487285	-0.97325654026	-1.10472244809	-0.84179063243	
-1.96593186373	-0.961539898518	-0.761594155956	-1.49724221842	-0.0259460934895	-0.97325654026	-1.11387989285	-0.832633187669	
-1.95390781563	-0.960622226488	-0.761594155956	-1.48808477366	-0.0351035382505	-0.972188023649	-1.12090030439	-0.823475742908	
-1.94188376754	-0.959683108512	-0.761594155956	-1.4789273289	-0.0442609830115	-0.963030578888	-1.11174285963	-0.814318298147	
-1.92985971944	-0.958722065107	-0.761594155956	-1.46976988414	-0.0534184277724	-0.953873134127	-1.10258541487	-0.805160853386	
-1.91783567134	-0.957738607114	-0.761594155956	-1.46061243938	-0.0625758725334	-0.944715689366	-1.09342797011	-0.796003408625	
-1.90581162325	-0.956732235557	-0.761594155956	-1.45145499462	-0.0717333172944	-0.936935988876	-1.08427052535	-0.789601452406	
-1.89378757515	-0.955702441499	-0.761594155956	-1.44229754986	-0.0808907620554	-0.936935988876	-1.07511308058	-0.798758897167	
-1.88176352705	-0.954648705895	-0.761594155956	-1.4331401051	-0.0900482068164	-0.936935988876	-1.06595563582	-0.807916341928	
-1.86973947896	-0.953570499459	-0.761594155956	-1.42398266033	-0.0992056515774	-0.936935988876	-1.05679819106	-0.817073786689	
-1.85771543086	-0.952467282513	-0.761594155956	-1.41482521557	-0.108363096338	-0.936935988876	-1.0476407463	-0.82623123145	
-1.84569138277	-0.951338504853	-0.761594155956	-1.40566777081	-0.117520541099	-0.936935988876	-1.03848330154	-0.835388676211	
-1.83366733467	-0.950183605608	-0.761594155956	-1.39651032605	-0.12667798586	-0.936935988876	-1.02932585678	-0.844546120972	
-1.82164328657	-0.949002013107	-0.761594155956	-1.38735288129	-0.135835430621	-0.936935988876	-1.02016841202	-0.853703565733	
-1.80961923848	-0.94779314474	-0.761594155956	-1.37819543653	-0.144992875382	-0.936935988876	-1.01101096726	-0.862861010494	
-1.79759519038	-0.946556406828	-0.761594155956	-1.36903799177	-0.154150320143	-0.936935988876	-1.0018535225	-0.872018455255	
-1.78557114228	-0.945291194493	-0.761594155956	-1.35988054701	-0.163307764904	-0.936935988876	-0.992696077735	-0.881175900016	
-1.77354709419	-0.943996891527	-0.761594155956	-1.35072310225	-0.172465209665	-0.936935988876	-0.983538632975	-0.890333344777	
-1.76152304609	-0.942672870276	-0.761594155956	-1.34156565749	-0.181622654426	-0.936935988876	-0.974381188214	-0.899490789538	
-1.749498998	-0.941318491509	-0.761594155956	-1.33240821272	-0.190780099187	-0.936935988876	-0.965223743453	-0.908648234299	
-1.7374749499	-0.939933104308	-0.761594155956	-1.32325076796	-0.199937543948	-0.936935988876	-0.956066298692	-0.91780567906	
-1.7254509018	-0.938516045952	-0.761594155956	-1.3140933232	-0.209094988709	-0.936935988876	-0.946908853931	-0.926963123821	
-1.71342685371	-0.937066641808	-0.761594155956	-1.30493587844	-0.21825243347	-0.936935988876	-0.93775140917	-0.936120568582	
-1.70140280561	-0.935584205225	-0.761594155956	-1.29577843368	-0.227409878231	-0.936935988876	-0.945278013343	-0.928593964409	
-1.68937875752	-0.93406803744	-0.761594155956	-1.28662098892	-0.236567322992	-0.936935988876	-0.954435458104	-0.919436519648	
-1.67735470942	-0.932517427478	-0.761594155956	-1.27746354416	-0.245724767753	-0.936935988876	-0.963592902865	-0.910279074887	
-1.66533066132	-0.930931652068	-0.761594155956	-1.2683060994	-0.254882212514	-0.936935988876	-0.972750347626	-0.901121630126	
-1.65330661323	-0.929309975561	-0.761594155956	-1.25914865464	-0.264039657275	-0.936935988876	-0.981907792387	-0.891964185365	
-1.64128256513	-0.927651649853	-0.761594155956	-1.24999120988	-0.273197102036	-0.936935988876	-0.991065237148	-0.882806740604	
-1.62925851703	-0.925955914319	-0.761594155956	-1.24083376511	-0.282354546797	-0.936935988876	-1.00022268191	-0.873649295843	
-1.61723446894	-0.924221995753	-0.761594155956	-1.23167632035	-0.291511991558	-0.936935988876	-1.00938012667	-0.864491851082	
-1.60521042084	-0.922449108317	-0.761594155956	-1.22251887559	-0.300669436319	-0.936935988876	-1.01853757143	-0.855334406321	
-1.59318637275	-0.920636453495	-0.761594155956	-1.21336143083	-0.30982688108	-0.936935988876	-1.02769501619	-0.84617696156	
-1.58116232465	-0.918783220064	-0.761594155956	-1.20420398607	-0.318984325841	-0.936935988876	-1.03685246095	-0.837019516799	
-1.56913827655	-0.916888584064	-0.761594155956	-1.19504654131	-0.328141770602	-0.936935988876	-1.04600990571	-0.827862072038	
-1.55711422846	-0.91495170879	-0.761594155956	-1.18588909655	-0.337299215363	-0.936935988876	-1.05516735047	-0.818704627277	
-1.54509018036	-0.912971744786	-0.761594155956	-1.17673165179	-0.346456660124	-0.936935988876	-1.06432479524	-0.809547182516	
-1.53306613226	-0.910947829853	-0.761594155956	-1.16757420703	-0.355614104885	-0.936935988876	-1.07348224	-0.800389737755	
-1.52104208417	-0.908879089075	-0.761594155956	-1.15841676227	-0.364771549646	-0.936935988876	-1.08263968476	-0.791232292994	
-1.50901803607	-0.906764634846	-0.761594155956	-1.1492593175	-0.373928994407	-0.936935988876	-1.09179712952	-0.782074848233	
-1.49699398798	-0.904603566925	-0.761594155956	-1.14010187274	-0.383086439168	-0.936935988876	-1.10095457428	-0.772917403472	
-1.48496993988	-0.902394972491	-0.761594155956	-1.13094442798	-0.392243883929	-0.936935988876	-1.11011201904	-0.763759958711	
-1.47294589178	-0.900137926223	-0.761594155956	-1.12178698322	-0.40140132869	-0.936935988876	-1.1192694638	-0.75460251395	
-1.46092184369	-0.897831490391	-0.761594155956	-1.11262953846	-0.410558773451	-0.929037303825	-1.11262953846	-0.745445069189	
-1.44889779559	-0.895474714967	-0.761594155956	-1.1034720937	-0.419716218212	-0.919879859064	-1.1034720937	-0.736287624428	
-1.43687374749	-0.893066637745	-0.761594155956	-1.09431464894	-0.428873662973	-0.910722414303	-1.09431464894	-0.727130179667	
-1.4248496994	-0.890606284491	-0.761594155956	-1.08515720418	-0.438031107734	-0.901564969542	-1.08515720418	-0.717972734906	
-1.4128256513	-0.888092669103	-0.761594155956	-1.07599975942	-0.447188552495	-0.892407524781	-1.07599975942	-0.708815290145	
-1.40080160321	-0.885524793788	-0.761594155956	-1.06684231466	-0.456345997256	-0.88325008002	-1.06684231466	-0.699657845384	
-1.38877755511	-0.882901649272	-0.761594155956	-1.05768486989	-0.465503442017	-0.874092635259	-1.05768486989	-0.690500400623	
-1.37675350701	-0.880222215017	-0.761594155956	-1.04852742513	-0.474660886778	-0.864935190498	-1.04852742513	-0.681342955862	
-1.36472945892	-0.877485459469	-0.761594155956	-1.03936998037	-0.483818331539	-0.855777745737	-1.03936998037	-0.672185511101	
-1.35270541082	-0.874690340327	-0.761594155956	-1.03021253561	-0.4929757763	-0.846620300976	-1.03021253561	-0.66302806634	
-1.34068136273	-0.871835804829	-0.761594155956	-1.02105509085	-0.502133221061	-0.837462856215	-1.02105509085	-0.653870621579	
-1.32865731463	-0.868920790075	-0.761594155956	-1.01189764609	-0.511290665822	-0.828305411454	-1.01189764609	-0.644713176818	
-1.31663326653	-0.865944223366	-0.761594155956	-1.00274020133	-0.520448110583	-0.819147966693	-1.00274020133	-0.635555732057	
-1.30460921844	-0.862905022573	-0.761594155956	-0.993582756568	-0.529605555344	-0.809990521932	-0.993582756568	-0.626398287296	
-1.29258517034	-0.859802096528	-0.761594155956	-0.984425311807	-0.538763000105	-0.800833077171	-0.984425311807	-0.617240842535	
-1.28056112224	-0.856634345456	-0.761594155956	-0.975267867046	-0.547920444866	-0.79167563241	-0.975267867046	-0.608083397774	
-1.26853707415	-0.853400661418	-0.761594155956	-0.966110422285	-0.557077889627	-0.782518187649	-0.966110422285	-0.598925953013	
-1.25651302605	-0.850099928802	-0.761594155956	-0.956952977524	-0.566235334388	-0.773360742888	-0.956952977524	-0.589768508252	
-1.24448897796	-0.846731024831	-0.761594155956	-0.947795532763	-0.575392779149	-0.764203298127	-0.947795532763	-0.580611063491	
-1.23246492986	-0.84329282011	-0.761594155956	-0.938638088002	-0.58455022391	-0.761594155956	-0.938638088002	-0.58455022391	
-1.22044088176	-0.839784179204	-0.761594155956	-0.929480643241	-0.593707668671	-0.761594155956	-0.929480643241	-0.593707668671	
-1.20841683367	-0.836203961248	-0.761594155956	-0.92032319848	-0.602865113432	-0.761594155956	-0.92032319848	-0.602865113432	
-1.19639278557	-0.832551020594	-0.761594155956	-0.911165753719	-0.612022558193	-0.761594155956	-0.911165753719	-0.612022558193	
-1.18436873747	-0.82882420749	-0.761594155956	-0.902008308958	-0.621180002954	-0.761594155956	-0.902008308958	-0.621180002954	
-1.17234468938	-0.825022368797	-0.761594155956	-0.892850864197	-0.630337447715	-0.761594155956	-0.892850864197	-0.630337447715	
-1.16032064128	-0.821144348741	-0.761594155956	-0.883693419436	-0.639494892476	-0.761594155956	-0.883693419436	-0.639494892476	
-1.14829659319	-0.817188989708	-0.761594155956	-0.874535974675	-0.648652337237	-0.761594155956	-0.874535974675	-0.648652337237	
-1.13627254509	-0.813155133066	-0.761594155956	-0.865378529914	-0.657809781998	-0.761594155956	-0.865378529914	-0.657809781998	
-1.12424849699	-0.809041620037	-0.761594155956	-0.856221085153	-0.666967226759	-0.761594155956	-0.856221085153	-0.666967226759	
-1.1122244489	-0.804847292601	-0.761594155956	-0.847063640392	-0.67612467152	-0.761594155956	-0.847063640392	-0.67612467152	
-1.1002004008	-0.800570994445	-0.761594155956	-0.837906195631	-0.685282116281	-0.761594155956	-0.837906195631	-0.685282116281	
-1.08817635271	-0.796211571949	-0.761594155956	-0.82874875087	-0.694439561042	-0.761594155956	-0.82874875087	-0.694439561042	
-1.07615230461	-0.791767875213	-0.761594155956	-0.819591306109	-0.703597005803	-0.761594155956	-0.819591306109	-0.703597005803	
-1.06412825651	-0.787238759127	-0.761594155956	-0.810433861348	-0.712754450564	-0.761594155956	-0.810433861348	-0.712754450564	
-1.05210420842	-0.782623084483	-0.761594155956	-0.801276416587	-0.721911895325	-0.761594155956	-0.801276416587	-0.721911895325	
-1.04008016032	-0.777919719125	-0.761594155956	-0.792118971826	-0.731069340086	-0.761594155956	-0.792118971826	-0.731069340086	
-1.02805611222	-0.773127539146	-0.761594155956	-0.782961527065	-0.740226784847	-0.761594155956	-0.782961527065	-0.740226784847	
-1.01603206413	-0.768245430122	-0.761594155956	-0.773804082304	-0.749384229608	-0.761594155956	-0.773804082304	-0.749384229608	
-1.00400801603	-0.763272288396	-0.761594155956	-0.764646637543	-0.758541674369	-0.761594155956	-0.764646637543	-0.758541674369	
-0.991983967936	-0.75820702239	-0.755489192782	-0.755489192782	-0.755489192782	-0.755489192782	-0.755489192782	-0.755489192782	
-0.97995991984	-0.753048553975	-0.746331748021	-0.746331748021	-0.746331748021	-0.746331748021	-0.746331748021	-0.746331748021	
-0.967935871743	-0.747795819871	-0.73717430326	-0.73717430326	-0.73717430326	-0.73717430326	-0.73717430326	-0.73717430326	
-0.955911823647	-0.74244777309	-0.728016858499	-0.728016858499	-0.728016858499	-0.728016858499	-0.728016858499	-0.728016858499	
-0.943887775551	-0.737003384423	-0.718859413738	-0.718859413738	-0.718859413738	-0.718859413738	-0.718859413738	-0.718859413738	
-0.931863727455	-0.731461643962	-0.709701968977	-0.709701968977	-0.709701968977	-0.709701968977	-0.709701968977	-0.709701968977	
-0.919839679359	-0.725821562665	-0.700544524216	-0.700544524216	-0.700544524216	-0.700544524216	-0.700544524216	-0.700544524216	
-0.907815631263	-0.720082173952	-0.691387079455	-0.691387079455	-0.691387079455	-0.691387079455	-0.691387079455	-0.691387079455	
-0.895791583166	-0.714242535348	-0.682229634694	-0.682229634694	-0.682229634694	-0.682229634694	-0.682229634694	-0.682229634694	
-0.88376753507	-0.708301730147	-0.673072189933	-0.673072189933	-0.673072189933	-0.673072189933	-0.673072189933	-0.673072189933	
-0.871743486974	-0.702258869125	-0.663914745172	-0.663914745172	-0.663914745172	-0.663914745172	-0.663914745172	-0.663914745172	
-0.859719438878	-0.696113092272	-0.654757300411	-0.654757300411	-0.654757300411	-0.654757300411	-0.654757300411	-0.654757300411	
-0.847695390782	-0.689863570565	-0.64559985565	-0.64559985565	-0.64559985565	-0.64559985565	-0.64559985565	-0.64559985565	
-0.835671342685	-0.683509507757	-0.636442410889	-0.636442410889	-0.636442410889	-0.636442410889	-0.636442410889	-0.636442410889	
-0.823647294589	-0.677050142207	-0.627284966128	-0.627284966128	-0.627284966128	-0.627284966128	-0.627284966128	-0.627284966128	
-0.811623246493	-0.670484748721	-0.618127521367	-0.618127521367	-0.618127521367	-0.618127521367	-0.618127521367	-0.618127521367	
-0.799599198397	-0.663812640421	-0.608970076606	-0.608970076606	-0.608970076606	-0.608970076606	-0.608970076606	-0.608970076606	
-0.787575150301	-0.657033170631	-0.599812631845	-0.599812631845	-0.599812631845	-0.599812631845	-0.599812631845	-0.599812631845	
-0.775551102204	-0.650145734777	-0.590655187084	-0.590655187084	-0.590655187084	-0.590655187084	-0.590655187084	-0.590655187084	
-0.763527054108	-0.643149772304	-0.581497742323	-0.581497742323	-0.581497742323	-0.581497742323	-0.581497742323	-0.581497742323	
-0.751503006012	-0.636044768594	-0.572340297562	-0.572340297562	-0.572340297562	-0.572340297562	-0.572340297562	-0.572340297562	
-0.739478957916	-0.6288302569	-0.563182852801	-0.563182852801	-0.563182852801	-0.563182852801	-0.563182852801	-0.563182852801	
-0.72745490982	-0.621505820277	-0.55402540804	-0.55402540804	-0.55402540804	-0.55402540804	-0.55402540804	-0.55402540804	
-0.715430861723	-0.614071093506	-0.544867963279	-0.544867963279	-0.544867963279	-0.544867963279	-0.544867963279	-0.544867963279	
-0.703406813627	-0.606525765024	-0.535710518518	-0.535710518518	-0.535710518518	-0.535710518518	-0.535710518518	-0.535710518518	
-0.691382765531	-0.598869578835	-0.526553073757	-0.526553073757	-0.526553073757	-0.526553073757	-0.526553073757	-0.526553073757	
-0.679358717435	-0.591102336409	-0.517395628996	-0.517395628996	-0.517395628996	-0.517395628996	-0.517395628996	-0.517395628996	
-0.667334669339	-0.583223898561	-0.508238184235	-0.508238184235	-0.508238184235	-0.508238184235	-0.508238184235	-0.508238184235	
-0.655310621242	-0.575234187313	-0.499080739474	-0.499080739474	-0.499080739474	-0.499080739474	-0.499080739474	-0.499080739474	
-0.643286573146	-0.567133187718	-0.489923294713	-0.489923294713	-0.489923294713	-0.489923294713	-0.489923294713	-0.489923294713	
-0.63126252505	-0.558920949654	-0.480765849952	-0.480765849952	-0.480765849952	-0.480765849952	-0.480765849952	-0.480765849952	
-0.619238476954	-0.550597589583	-0.471608405191	-0.471608405191	-0.471608405191	-0.471608405191	-0.471608405191	-0.471608405191	
-0.607214428858	-0.542163292265	-0.46245096043	-0.46245096043	-0.46245096043	-0.46245096043	-0.46245096043	-0.46245096043	
-0.595190380762	-0.533618312415	-0.453293515669	-0.453293515669	-0.453293515669	-0.453293515669	-0.453293515669	-0.453293515669	
-0.583166332665	-0.524962976318	-0.444136070908	-0.444136070908	-0.444136070908	-0.444136070908	-0.444136070908	-0.444136070908	
-0.571142284569	-0.516197683372	-0.434978626147	-0.434978626147	-0.434978626147	-0.434978626147	-0.434978626147	-0.434978626147	
-0.559118236473	-0.507322907574	-0.425821181386	-0.425821181386	-0.425821181386	-0.425821181386	-0.425821181386	-0.425821181386	
-0.547094188377	-0.498339198931	-0.416663736625	-0.416663736625	-0.416663736625	-0.416663736625	-0.416663736625	-0.416663736625	
-0.535070140281	-0.489247184792	-0.407506291864	-0.407506291864	-0.407506291864	-0.407506291864	-0.407506291864	-0.407506291864	
-0.523046092184	-0.480047571099	-0.398348847103	-0.398348847103	-0.398348847103	-0.398348847103	-0.398348847103	-0.398348847103	
-0.511022044088	-0.470741143555	-0.389191402342	-0.389191402342	-0.389191402342	-0.389191402342	-0.389191402342	-0.389191402342	
-0.498997995992	-0.461328768685	-0.380033957581	-0.380033957581	-0.380033957581	-0.380033957581	-0.380033957581	-0.380033957581	
-0.486973947896	-0.451811394816	-0.37087651282	-0.37087651282	-0.37087651282	-0.37087651282	-0.37087651282	-0.37087651282	
-0.4749498998	-0.442190052933	-0.361719068059	-0.361719068059	-0.361719068059	-0.361719068059	-0.361719068059	-0.361719068059	
-0.462925851703	-0.432465857439	-0.352561623298	-0.352561623298	-0.352561623298	-0.352561623298	-0.352561623298	-0.352561623298	
-0.450901803607	-0.422640006794	-0.343404178537	-0.343404178537	-0.343404178537	-0.343404178537	-0.343404178537	-0.343404178537	
-0.438877755511	-0.412713784035	-0.334246733776	-0.334246733776	-0.334246733776	-0.334246733776	-0.334246733776	-0.334246733776	
-0.426853707415	-0.402688557171	-0.325089289015	-0.325089289015	-0.325089289015	-0.325089289015	-0.325089289015	-0.325089289015	
-0.414829659319	-0.392565779446	-0.315931844254	-0.315931844254	-0.315931844254	-0.315931844254	-0.315931844254	-0.315931844254	
-0.402805611222	-0.382346989473	-0.306774399493	-0.306774399493	-0.306774399493	-0.306774399493	-0.306774399493	-0.306774399493	
-0.390781563126	-0.372033811229	-0.297616954732	-0.297616954732	-0.297616954732	-0.297616954732	-0.297616954732	-0.297616954732	
-0.37875751503	-0.361627953903	-0.288459509971	-0.288459509971	-0.288459509971	-0.288459509971	-0.288459509971	-0.288459509971	
-0.366733466934	-0.351131211606	-0.27930206521	-0.27930206521	-0.27930206521	-0.27930206521	-0.27930206521	-0.27930206521	
-0.354709418838	-0.34054546293	-0.270144620449	-0.270144620449	-0.270144620449	-0.270144620449	-0.270144620449	-0.270144620449	
-0.342685370741	-0.329872670355	-0.260987175688	-0.260987175688	-0.260987175688	-0.260987175688	-0.260987175688	-0.260987175688	
-0.330661322645	-0.319114879507	-0.251829730927	-0.251829730927	-0.251829730927	-0.251829730927	-0.251829730927	-0.251829730927	
-0.318637274549	-0.308274218254	-0.242672286166	-0.242672286166	-0.242672286166	-0.242672286166	-0.242672286166	-0.242672286166	
-0.306613226453	-0.297352895655	-0.233514841405	-0.233514841405	-0.233514841405	-0.233514841405	-0.233514841405	-0.233514841405	
-0.294589178357	-0.286353200745	-0.224357396644	-0.224357396644	-0.224357396644	-0.224357396644	-0.224357396644	-0.224357396644	
-0.282565130261	-0.275277501162	-0.215199951883	-0.215199951883	-0.215199951883	-0.215199951883	-0.215199951883	-0.215199951883	
-0.270541082164	-0.264128241623	-0.206042507122	-0.206042507122	-0.206042507122	-0.206042507122	-0.206042507122	-0.206042507122	
-0.258517034068	-0.252907942233	-0.196885062361	-0.196885062361	-0.196885062361	-0.196885062361	-0.196885062361	-0.196885062361	
-0.246492985972	-0.241619196649	-0.1877276176	-0.1877276176	-0.1877276176	-0.1877276176	-0.1877276176	-0.1877276176	
-0.234468937876	-0.230264670075	-0.178570172839	-0.178570172839	-0.178570172839	-0.178570172839	-0.178570172839	-0.178570172839	
-0.22244488978	-0.218847097121	-0.169412728078	-0.169412728078	-0.169412728078	-0.169412728078	-0.169412728078	-0.169412728078	
-0.210420841683	-0.207369279498	-0.160255283317	-0.160255283317	-0.160255283317	-0.160255283317	-0.160255283317	-0.160255283317	
-0.198396793587	-0.195834083573	-0.151097838556	-0.151097838556	-0.151097838556	-0.151097838556	-0.151097838556	-0.151097838556	
-0.186372745491	-0.184244437782	-0.141940393795	-0.141940393795	-0.141940393795	-0.141940393795	-0.141940393795	-0.141940393795	
-0.174348697395	-0.172603329895	-0.132782949034	-0.132782949034	-0.132782949034	-0.132782949034	-0.132782949034	-0.132782949034	
-0.162324649299	-0.160913804161	-0.123625504273	-0.123625504273	-0.123625504273	-0.123625504273	-0.123625504273	-0.123625504273	
-0.150300601202	-0.14917895831	-0.114468059512	-0.114468059512	-0.114468059512	-0.114468059512	-0.114468059512	-0.114468059512	
-0.138276553106	-0.137401940438	-0.105310614751	-0.105310614751	-0.105310614751	-0.105310614751	-0.105310614751	-0.105310614751	
-0.12625250501	-0.125585945779	-0.0961531699904	-0.0961531699904	-0.0961531699904	-0.0961531699904	-0.0961531699904	-0.0961531699904	
-0.114228456914	-0.113734213357	-0.0869957252294	-0.0869957252294	-0.0869957252294	-0.0869957252294	-0.0869957252294	-0.0869957252294	
-0.102204408818	-0.101850022541	-0.0778382804684	-0.0778382804684	-0.0778382804684	-0.0778382804684	-0.0778382804684	-0.0778382804684	
-0.0901803607214	-0.0899366895015	-0.0686808357074	-0.0686808357074	-0.0686808357074	-0.0686808357074	-0.0686808357074	-0.0686808357074	
-0.0781563126253	-0.0779975635825	-0.0595233909464	-0.0595233909464	-0.0595233909464	-0.0595233909464	-0.0595233909464	-0.0595233909464	
-0.0661322645291	-0.0660360235889	-0.0503659461855	-0.0503659461855	-0.0503659461855	-0.0503659461855	-0.0503659461855	-0.0503659461855	
-0.0541082164329	-0.0540554740057	-0.0412085014245	-0.0412085014245	-0.0412085014245	-0.0412085014245	-0.0412085014245	-0.0412085014245	
-0.0420841683367	-0.0420593411542	-0.0320510566635	-0.0320510566635	-0.0320510566635	-0.0320510566635	-0.0320510566635	-0.0320510566635	
-0.0300601202405	-0.0300510692952	-0.0228936119025	-0.0228936119025	-0.0228936119025	-0.0228936119025	-0.0228936119025	-0.0228936119025	
-0.0180360721443	-0.0180341166879	-0.0137361671415	-0.0137361671415	-0.0137361671415	-0.0137361671415	-0.0137361671415	-0.0137361671415	
-0.0060120240481	-0.00601195161541	-0.0045787223805	-0.0045787223805	-0.0045787223805	-0.0045787223805	-0.0045787223805	-0.0045787223805	
0.0060120240481	0.00601195161541	0.0045787223805	0.0045787223805	0.0045787223805	0.0045787223805	0.0045787223805	0.0045787223805	
0.0180360721443	0.0180341166879	0.0137361671415	0.0137361671415	0.0137361671415	0.0137361671415	0.0137361671415	0.0137361671415	
0.0300601202405	0.0300510692952	0.0228936119025	0.0228936119025	0.0228936119025	0.0228936119025	0.0228936119025	0.0228936119025	
0.0420841683367	0.0420593411542	0.0320510566635	0.0320510566635	0.0320510566635	0.0320510566635	0.0320510566635	0.0320510566635	
0.0541082164329	0.0540554740057	0.0412085014245	0.0412085014245	0.0412085014245	0.0412085014245	0.0412085014245	0.0412085014245	
0.0661322645291	0.0660360235889	0.0503659461855	0.0503659461855	0.0503659461855	0.0503659461855	0.0503659461855	0.0503659461855	
0.0781563126253	0.0779975635825	0.0595233909464	0.0595233909464	0.0595233909464	0.0595233909464	0.0595233909464	0.0595233909464	
0.0901803607214	0.0899366895015	0.0686808357074	0.0686808357074	0.0686808357074	0.0686808357074	0.0686808357074	0.0686808357074	
0.102204408818	0.101850022541	0.0778382804684	0.0778382804684	0.0778382804684	0.0778382804684	0.0778382804684	0.0778382804684	
0.114228456914	0.113734213357	0.0869957252294	0.0869957252294	0.0869957252294	0.0869957252294	0.0869957252294	0.0869957252294	
0.12625250501	0.125585945779	0.0961531699904	0.0961531699904	0.0961531699904	0.0961531699904	0.0961531699904	0.0961531699904	
0.138276553106	0.137401940438	0.105310614751	0.105310614751	0.105310614751	0.105310614751	0.105310614751	0.105310614751	
0.150300601202	0.14917895831	0.114468059512	0.114468059512	0.114468059512	0.114468059512	0.114468059512	0.114468059512	
0.162324649299	0.160913804161	0.123625504273	0.123625504273	0.123625504273	0.123625504273	0.123625504273	0.123625504273	
0.174348697395	0.172603329895	0.132782949034	0.132782949034	0.132782949034	0.132782949034	0.132782949034	0.132782949034	
0.186372745491	0.184244437782	0.141940393795	0.141940393795	0.141940393795	0.141940393795	0.141940393795	0.141940393795	
0.198396793587	0.195834083573	0.151097838556	0.151097838556	0.151097838556	0.151097838556	0.151097838556	0.151097838556	
0.210420841683	0.207369279498	0.160255283317	0.160255283317	0.160255283317	0.160255283317	0.160255283317	0.160255283317	
0.22244488978	0.218847097121	0.169412728078	0.169412728078	0.169412728078	0.169412728078	0.169412728078	0.169412728078	
0.234468937876	0.230264670075	0.178570172839	0.178570172839	0.178570172839	0.178570172839	0.178570172839	0.178570172839	
0.246492985972	0.241619196649	0.1877276176	0.1877276176	0.1877276176	0.1877276176	0.1877276176	0.1877276176	
0.258517034068	0.252907942233	0.196885062361	0.196885062361	0.196885062361	0.196885062361	0.196885062361	0.196885062361	
0.270541082164	0.264128241623	0.206042507122	0.206042507122	0.206042507122	0.206042507122	0.206042507122	0.206042507122	
0.282565130261	0.275277501162	0.215199951883	0.215199951883	0.215199951883	0.215199951883	0.215199951883	0.215199951883	
0.294589178357	0.286353200745	0.224357396644	0.224357396644	0.224357396644	0.224357396644	0.224357396644	0.224357396644	
0.306613226453	0.297352895655	0.233514841405	0.233514841405	0.233514841405	0.233514841405	0.233514841405	0.233514841405	
0.318637274549	0.308274218254	0.242672286166	0.242672286166	0.242672286166	0.242672286166	0.242672286166	0.242672286166	
0.330661322645	0.319114879507	0.251829730927	0.251829730927	0.251829730927	0.251829730927	0.251829730927	0.251829730927	
0.342685370741	0.329872670355	0.260987175688	0.260987175688	0.260987175688	0.260987175688	0.260987175688	0.260987175688	
0.354709418838	0.34054546293	0.270144620449	0.270144620449	0.270144620449	0.270144620449	0.270144620449	0.270144620449	
0.366733466934	0.351131211606	0.27930206521	0.27930206521	0.27930206521	0.27930206521	0.27930206521	0.27930206521	
0.37875751503	0.361627953903	0.288459509971	0.288459509971	0.288459509971	0.288459509971	0.288459509971	0.288459509971	
0.390781563126	0.372033811229	0.297616954732	0.297616954732	0.297616954732	0.297616954732	0.297616954732	0.297616954732	
0.402805611222	0.382346989473	0.306774399493	0.306774399493	0.306774399493	0.306774399493	0.306774399493	0.306774399493	
0.414829659319	0.392565779446	0.315931844254	0.315931844254	0.315931844254	0.315931844254	0.315931844254	0.315931844254	
0.426853707415	0.402688557171	0.325089289015	0.325089289015	0.325089289015	0.325089289015	0.325089289015	0.325089289015	
0.438877755511	0.412713784035	0.334246733776	0.334246733776	0.334246733776	0.334246733776	0.334246733776	0.334246733776	
0.450901803607	0.422640006794	0.343404178537	0.343404178537	0.343404178537	0.343404178537	0.343404178537	0.343404178537	
0.462925851703	0.432465857439	0.352561623298	0.352561623298	0.352561623298	0.352561623298	0.352561623298	0.352561623298	
0.4749498998	0.442190052933	0.361719068059	0.361719068059	0.361719068059	0.361719068059	0.361719068059	0.361719068059	
0.486973947896	0.451811394816	0.37087651282	0.37087651282	0.37087651282	0.37087651282	0.37087651282	0.37087651282	
0.498997995992	0.461328768685	0.380033957581	0.380033957581	0.380033957581	0.380033957581	0.380033957581	0.380033957581	
0.511022044088	0.470741143555	0.389191402342	0.389191402342	0.389191402342	0.389191402342	0.389191402342	0.389191402342	
0.523046092184	0.480047571099	0.398348847103	0.398348847103	0.398348847103	0.398348847103	0.398348847103	0.398348847103	
0.535070140281	0.489247184792	0.407506291864	0.407506291864	0.407506291864	0.407506291864	0.407506291864	0.407506291864	
0.547094188377	0.498339198931	0.416663736625	0.416663736625	0.416663736625	0.416663736625	0.416663736625	0.416663736625	
0.559118236473	0.507322907574	0.425821181386	0.425821181386	0.425821181386	0.425821181386	0.425821181386	0.425821181386	
0.571142284569	0.516197683372	0.434978626147	0.434978626147	0.434978626147	0.434978626147	0.434978626147	0.434978626147	
0.583166332665	0.524962976318	0.444136070908	0.444136070908	0.444136070908	0.444136070908	0.444136070908	0.444136070908	
0.595190380762	0.533618312415	0.453293515669	0.453293515669	0.453293515669	0.453293515669	0.453293515669	0.453293515669	
0.607214428858	0.542163292265	0.46245096043	0.46245096043	0.46245096043	0.46245096043	0.46245096043	0.46245096043	
0.619238476954	0.550597589583	0.471608405191	0.471608405191	0.471608405191	0.471608405191	0.471608405191	0.471608405191	
0.63126252505	0.558920949654	0.480765849952	0.480765849952	0.480765849952	0.480765849952	0.480765849952	0.480765849952	
0.643286573146	0.567133187718	0.489923294713	0.489923294713	0.489923294713	0.489923294713	0.489923294713	0.489923294713	
0.655310621242	0.575234187313	0.499080739474	0.499080739474	0.499080739474	0.499080739474	0.499080739474	0.499080739474	
0.667334669339	0.583223898561	0.508238184235	0.508238184235	0.508238184235	0.508238184235	0.508238184235	0.508238184235	
0.679358717435	0.591102336409	0.517395628996	0.517395628996	0.517395628996	0.517395628996	0.517395628996	0.517395628996	
0.691382765531	0.598869578835	0.526553073757	0.526553073757	0.526553073757	0.526553073757	0.526553073757	0.526553073757	
0.703406813627	0.606525765024	0.535710518518	0.535710518518	0.535710518518	0.535710518518	0.535710518518	0.535710518518	
0.715430861723	0.614071093506	0.544867963279	0.544867963279	0.544867963279	0.544867963279	0.544867963279	0.544867963279	
0.72745490982	0.621505820277	0.55402540804	0.55402540804	0.55402540804	0.55402540804	0.55402540804	0.55402540804	
0.739478957916	0.6288302569	0.563182852801	0.563182852801	0.563182852801	0.563182852801	0.563182852801	0.563182852801	
0.751503006012	0.636044768594	0.572340297562	0.572340297562	0.572340297562	0.572340297562	0.572340297562	0.572340297562	
0.763527054108	0.643149772304	0.581497742323	0.581497742323	0.581497742323	0.581497742323	0.581497742323	0.581497742323	
0.775551102204	0.650145734777	0.590655187084	0.590655187084	0.590655187084	0.590655187084	0.590655187084	0.590655187084	
0.787575150301	0.657033170631	0.599812631845	0.599812631845	0.599812631845	0.599812631845	0.599812631845	0.599812631845	
0.799599198397	0.663812640421	0.608970076606	0.608970076606	0.608970076606	0.608970076606	0.608970076606	0.608970076606	
0.811623246493	0.670484748721	0.618127521367	0.618127521367	0.618127521367	0.618127521367	0.618127521367	0.618127521367	
0.823647294589	0.677050142207	0.627284966128	0.627284966128	0.627284966128	0.627284966128	0.627284966128	0.627284966128	
0.835671342685	0.683509507757	0.636442410889	0.636442410889	0.636442410889	0.636442410889	0.636442410889	0.636442410889	
0.847695390782	0.689863570565	0.64559985565	0.64559985565	0.64559985565	0.64559985565	0.64559985565	0.64559985565	
0.859719438878	0.696113092272	0.654757300411	0.654757300411	0.654757300411	0.654757300411	0.654757300411	0.654757300411	
0.871743486974	0.702258869125	0.663914745172	0.663914745172	0.663914745172	0.663914745172	0.663914745172	0.663914745172	
0.88376753507	0.708301730147	0.673072189933	0.673072189933	0.673072189933	0.673072189933	0.673072189933	0.673072189933	
0.895791583166	0.714242535348	0.682229634694	0.682229634694	0.682229634694	0.682229634694	0.682229634694	0.682229634694	
0.907815631263	0.720082173952	0.691387079455	0.691387079455	0.691387079455	0.691387079455	0.691387079455	0.691387079455	
0.919839679359	0.725821562665	0.700544524216	0.700544524216	0.700544524216	0.700544524216	0.700544524216	0.700544524216	
0.931863727455	0.731461643962	0.709701968977	0.709701968977	0.709701968977	0.709701968977	0.709701968977	0.709701968977	
0.943887775551	0.737003384423	0.718859413738	0.718859413738	0.718859413738	0.718859413738	0.718859413738	0.718859413738	
0.955911823647	0.74244777309	0.728016858499	0.728016858499	0.728016858499	0.728016858499	0.728016858499	0.728016858499	
0.967935871743	0.747795819871	0.73717430326	0.73717430326	0.73717430326	0.73717430326	0.73717430326	0.73717430326	
0.97995991984	0.753048553975	0.746331748021	0.746331748021	0.746331748021	0.746331748021	0.746331748021	0.746331748021	
0.991983967936	0.75820702239	0.755489192782	0.755489192782	0.755489192782	0.755489192782	0.755489192782	0.755489192782	
1.00400801603	0.763272288396	0.761594155956	0.758541674369	0.764646637543	0.761594155956	0.758541674369	0.764646637543	
1.01603206413	0.768245430122	0.761594155956	0.749384229608	0.773804082304	0.761594155956	0.749384229608	0.773804082304	
1.02805611222	0.773127539146	0.761594155956	0.740226784847	0.782961527065	0.761594155956	0.740226784847	0.782961527065	
1.04008016032	0.777919719125	0.761594155956	0.731069340086	0.792118971826	0.761594155956	0.731069340086	0.792118971826	
1.05210420842	0.782623084483	0.761594155956	0.721911895325	0.801276416587	0.761594155956	0.721911895325	0.801276416587	
1.06412825651	0.787238759127	0.761594155956	0.712754450564	0.810433861348	0.761594155956	0.712754450564	0.810433861348	
1.07615230461	0.791767875213	0.761594155956	0.703597005803	0.819591306109	0.761594155956	0.703597005803	0.819591306109	
1.08817635271	0.796211571949	0.761594155956	0.694439561042	0.82874875087	0.761594155956	0.694439561042	0.82874875087	
1.1002004008	0.800570994445	0.761594155956	0.685282116281	0.837906195631	0.77039597763	0.702885759629	0.837906195631	
1.1122244489	0.804847292601	0.761594155956	0.67612467152	0.847063640392	0.779553422391	0.71204320439	0.847063640392	
1.12424849699	0.809041620037	0.761594155956	0.666967226759	0.856221085153	0.788710867152	0.721200649151	0.856221085153	
1.13627254509	0.813155133066	0.761594155956	0.657809781998	0.865378529914	0.797868311913	0.730358093912	0.865378529914	
1.14829659319	0.817188989708	0.761594155956	0.648652337237	0.874535974675	0.807025756674	0.739515538673	0.874535974675	
1.16032064128	0.821144348741	0.761594155956	0.639494892476	0.883693419436	0.816183201435	0.748672983434	0.883693419436	
1.17234468938	0.825022368797	0.761594155956	0.630337447715	0.892850864197	0.825340646196	0.757830428195	0.892850864197	
1.18436873747	0.82882420749	0.761594155956	0.621180002954	0.902008308958	0.834498090957	0.766987872956	0.902008308958	
1.19639278557	0.832551020594	0.761594155956	0.612022558193	0.911165753719	0.843655535718	0.776145317717	0.911165753719	
1.20841683367	0.836203961248	0.761594155956	0.602865113432	0.92032319848	0.852812980479	0.785302762478	0.92032319848	
1.22044088176	0.839784179204	0.761594155956	0.593707668671	0.929480643241	0.86197042524	0.794460207239	0.929480643241	
1.23246492986	0.84329282011	0.761594155956	0.58455022391	0.938638088002	0.865071939878	0.803617652	0.926526227756	
1.24448897796	0.846731024831	0.761594155956	0.575392779149	0.947795532763	0.865071939878	0.812775096761	0.917368782995	
1.25651302605	0.850099928802	0.761594155956	0.566235334388	0.956952977524	0.865071939878	0.821932541522	0.908211338234	
1.26853707415	0.853400661418	0.761594155956	0.557077889627	0.966110422285	0.865071939878	0.831089986283	0.899053893473	
1.28056112224	0.856634345456	0.761594155956	0.547920444866	0.975267867046	0.865071939878	0.840247431044	0.889896448712	
1.29258517034	0.859802096528	0.761594155956	0.538763000105	0.984425311807	0.865071939878	0.849404875805	0.880739003951	
1.30460921844	0.862905022573	0.761594155956	0.529605555344	0.993582756568	0.865071939878	0.858562320566	0.87158155919	
1.31663326653	0.865944223366	0.761594155956	0.520448110583	1.00274020133	0.865071939878	0.862424114429	0.867719765327	
1.32865731463	0.868920790075	0.761594155956	0.511290665822	1.01189764609	0.865071939878	0.853266669669	0.876877210088	
1.34068136273	0.871835804829	0.761594155956	0.502133221061	1.02105509085	0.865071939878	0.844109224908	0.886034654849	
1.35270541082	0.874690340327	0.761594155956	0.4929757763	1.03021253561	0.865071939878	0.834951780147	0.89519209961	
1.36472945892	0.877485459469	0.761594155956	0.483818331539	1.03936998037	0.865071939878	0.825794335386	0.904349544371	
1.37675350701	0.880222215017	0.761594155956	0.474660886778	1.04852742513	0.865071939878	0.816636890625	0.913506989132	
1.38877755511	0.882901649272	0.761594155956	0.465503442017	1.05768486989	0.865071939878	0.807479445864	0.922664433893	
1.40080160321	0.885524793788	0.761594155956	0.456345997256	1.06684231466	0.865071939878	0.798322001103	0.931821878654	
1.4128256513	0.888092669103	0.761594155956	0.447188552495	1.07599975942	0.865071939878	0.789164556342	0.940979323415	
1.4248496994	0.890606284491	0.761594155956	0.438031107734	1.08515720418	0.865071939878	0.780007111581	0.950136768176	
1.43687374749	0.893066637745	0.761594155956	0.428873662973	1.09431464894	0.865071939878	0.77084966682	0.959294212937	
1.44889779559	0.895474714967	0.761594155956	0.419716218212	1.1034720937	0.865071939878	0.761692222059	0.968451657698	
1.46092184369	0.897831490391	0.761594155956	0.410558773451	1.11262953846	0.865071939878	0.752534777298	0.977609102459	
1.47294589178	0.900137926223	0.761594155956	0.40140132869	1.12178698322	0.865071939878	0.743377332537	0.98676654722	
1.48496993988	0.902394972491	0.761594155956	0.392243883929	1.13094442798	0.865071939878	0.734219887776	0.995923991981	
1.49699398798	0.904603566925	0.761594155956	0.383086439168	1.14010187274	0.865071939878	0.725062443015	1.00508143674	
1.50901803607	0.906764634846	0.761594155956	0.373928994407	1.1492593175	0.865071939878	0.715904998254	1.0142388815	
1.52104208417	0.908879089075	0.761594155956	0.364771549646	1.15841676227	0.865071939878	0.706747553493	1.02339632626	
1.53306613226	0.910947829853	0.761594155956	0.355614104885	1.16757420703	0.871320468713	0.710087166402	1.03255377102	
1.54509018036	0.912971744786	0.761594155956	0.346456660124	1.17673165179	0.880477913474	0.719244611163	1.04171121579	
1.55711422846	0.91495170879	0.761594155956	0.337299215363	1.18588909655	0.889635358235	0.728402055924	1.05086866055	
1.56913827655	0.916888584064	0.761594155956	0.328141770602	1.19504654131	0.898792802996	0.737559500685	1.06002610531	
1.58116232465	0.918783220064	0.761594155956	0.318984325841	1.20420398607	0.907950247757	0.746716945446	1.06918355007	
1.59318637275	0.920636453495	0.761594155956	0.30982688108	1.21336143083	0.917107692518	0.755874390207	1.07834099483	
1.60521042084	0.922449108317	0.761594155956	0.300669436319	1.22251887559	0.926265137279	0.765031834968	1.08749843959	
1.61723446894	0.924221995753	0.761594155956	0.291511991558	1.23167632035	0.93542258204	0.774189279729	1.09665588435	
1.62925851703	0.925955914319	0.761594155956	0.282354546797	1.24083376511	0.944580026801	0.78334672449	1.10581332911	
1.64128256513	0.927651649853	0.761594155956	0.273197102036	1.24999120988	0.951785987329	0.792504169251	1.11106780541	
1.65330661323	0.929309975561	0.761594155956	0.264039657275	1.25914865464	0.951785987329	0.801661614012	1.10191036065	
1.66533066132	0.930931652068	0.761594155956	0.254882212514	1.2683060994	0.951785987329	0.810819058773	1.09275291589	
1.67735470942	0.932517427478	0.761594155956	0.245724767753	1.27746354416	0.951785987329	0.819976503534	1.08359547113	
1.68937875752	0.93406803744	0.761594155956	0.236567322992	1.28662098892	0.951785987329	0.829133948295	1.07443802636	
1.70140280561	0.935584205225	0.761594155956	0.227409878231	1.29577843368	0.951785987329	0.838291393056	1.0652805816	
1.71342685371	0.937066641808	0.761594155956	0.21825243347	1.30493587844	0.951785987329	0.847448837817	1.05612313684	
1.7254509018	0.938516045952	0.761594155956	0.209094988709	1.3140933232	0.951785987329	0.856606282578	1.04696569208	
1.7374749499	0.939933104308	0.761594155956	0.199937543948	1.32325076796	0.951785987329	0.865763727339	1.03780824732	
1.749498998	0.941318491509	0.761594155956	0.190780099187	1.33240821272	0.951785987329	0.8749211721	1.02865080256	
1.76152304609	0.942672870276	0.761594155956	0.181622654426	1.34156565749	0.951785987329	0.884078616861	1.0194933578	
1.77354709419	0.943996891527	0.761594155956	0.172465209665	1.35072310225	0.951785987329	0.893236061622	1.01033591304	
1.78557114228	0.945291194493	0.761594155956	0.163307764904	1.35988054701	0.951785987329	0.902393506383	1.00117846828	
1.79759519038	0.946556406828	0.761594155956	0.154150320143	1.36903799177	0.951785987329	0.911550951143	0.992021023515	
1.80961923848	0.94779314474	0.761594155956	0.144992875382	1.37819543653	0.951785987329	0.920708395904	0.982863578754	
1.82164328657	0.949002013107	0.761594155956	0.135835430621	1.38735288129	0.951785987329	0.929865840665	0.973706133993	
1.83366733467	0.950183605608	0.761594155956	0.12667798586	1.39651032605	0.951785987329	0.939023285426	0.964548689232	
1.84569138277	0.951338504853	0.761594155956	0.117520541099	1.40566777081	0.951785987329	0.948180730187	0.955391244472	
1.85771543086	0.952467282513	0.761594155956	0.108363096338	1.41482521557	0.951785987329	0.946233799711	0.957338174948	
1.86973947896	0.953570499459	0.761594155956	0.0992056515774	1.42398266033	0.951785987329	0.93707635495	0.966495619709	
1.88176352705	0.954648705895	0.761594155956	0.0900482068164	1.4331401051	0.951785987329	0.927918910189	0.97565306447	
1.89378757515	0.955702441499	0.761594155956	0.0808907620554	1.44229754986	0.951785987329	0.918761465428	0.984810509231	
1.90581162325	0.956732235557	0.761594155956	0.0717333172944	1.45145499462	0.951785987329	0.909604020667	0.993967953992	
1.91783567134	0.957738607114	0.761594155956	0.0625758725334	1.46061243938	0.951785987329	0.900446575906	1.00312539875	
1.92985971944	0.958722065107	0.761594155956	0.0534184277724	1.46976988414	0.951785987329	0.891289131145	1.01228284351	
1.94188376754	0.959683108512	0.761594155956	0.0442609830115	1.4789273289	0.951785987329	0.882131686384	1.02144028828	
1.95390781563	0.960622226488	0.761594155956	0.0351035382505	1.48808477366	0.951785987329	0.872974241623	1.03059773304	
1.96593186373	0.961539898518	0.761594155956	0.0259460934895	1.49724221842	0.951785987329	0.863816796862	1.0397551778	
1.97795591182	0.962436594557	0.761594155956	0.0167886487285	1.50639966318	0.951785987329	0.854659352101	1.04891262256	
1.98997995992	0.963312775176	0.761594155956	0.00763120396749	1.51555710794	0.951785987329	0.84550190734	1.05807006732	
2.00200400802	0.964168891703	0.761594155956	-0.0015262407935	1.52471455271	0.951785987329	0.836344462579	1.06722751208	
2.01402805611	0.965005386374	0.761594155956	-0.0106836855545	1.53387199747	0.951785987329	0.827187017818	1.07638495684	
2.02605210421	0.965822692472	0.761594155956	-0.0198411303155	1.54302944223	0.951785987329	0.818029573057	1.0855424016	
2.0380761523	0.96662123447	0.761594155956	-0.0289985750765	1.55218688699	0.951785987329	0.808872128296	1.09469984636	
2.0501002004	0.96740142818	0.761594155956	-0.0381560198375	1.56134433175	0.951785987329	0.799714683535	1.10385729112	
2.0621242485	0.968163680893	0.761594155956	-0.0473134645985	1.57050177651	0.951785987329	0.790557238774	1.11301473589	
2.07414829659	0.96890839152	0.761594155956	-0.0564709093594	1.57965922127	0.951785987329	0.781399794013	1.12217218065	
2.08617234469	0.969635950733	0.761594155956	-0.0656283541204	1.58881666603	0.951785987329	0.772242349252	1.13132962541	
2.09819639279	0.97034674111	0.761594155956	-0.0747857988814	1.59797411079	0.951785987329	0.763084904491	1.14048707017	
2.11022044088	0.971041137268	0.761594155956	-0.0839432436424	1.60713155555	0.956421911782	0.763199308634	1.14964451493	
2.12224448898	0.971719506008	0.761594155956	-0.0931006884034	1.61628900031	0.965579356543	0.772356753395	1.15880195969	
2.13426853707	0.972382206449	0.761594155956	-0.102258133164	1.62544644508	0.974736801304	0.781514198156	1.16795940445	
2.14629258517	0.973029590162	0.761594155956	-0.111415577925	1.63460388984	0.983665134831	0.790671642917	1.17665862674	
2.15831663327	0.973662001311	0.761594155956	-0.120573022686	1.6437613346	0.983665134831	0.799829087678	1.16750118198	
2.17034068136	0.974279776782	0.761594155956	-0.129730467447	1.65291877936	0.983665134831	0.808986532439	1.15834373722	
2.18236472946	0.974883246317	0.761594155956	-0.138887912208	1.66207622412	0.983665134831	0.8181439772	1.14918629246	
2.19438877756	0.975472732646	0.761594155956	-0.148045356969	1.67123366888	0.983665134831	0.827301421961	1.1400288477	
2.20641282565	0.976048551616	0.761594155956	-0.15720280173	1.68039111364	0.983665134831	0.836458866722	1.13087140294	
2.21843687375	0.976611012317	0.761594155956	-0.166360246491	1.6895485584	0.983665134831	0.845616311483	1.12171395818	
2.23046092184	0.977160417211	0.761594155956	-0.175517691252	1.69870600316	0.983665134831	0.854773756244	1.11255651342	
2.24248496994	0.97769706226	0.761594155956	-0.184675136013	1.70786344792	0.983665134831	0.863931201005	1.10339906866	
2.25450901804	0.978221237043	0.761594155956	-0.193832580774	1.71702089269	0.983665134831	0.873088645766	1.0942416239	
2.26653306613	0.978733224882	0.761594155956	-0.202990025535	1.72617833745	0.983665134831	0.882246090527	1.08508417913	
2.27855711423	0.979233302964	0.761594155956	-0.212147470296	1.73533578221	0.983665134831	0.891403535288	1.07592673437	
2.29058116232	0.979721742457	0.761594155956	-0.221304915057	1.74449322697	0.983665134831	0.900560980049	1.06676928961	
2.30260521042	0.980198808628	0.761594155956	-0.230462359818	1.75365067173	0.983665134831	0.90971842481	1.05761184485	
2.31462925852	0.980664760958	0.761594155956	-0.239619804579	1.76280811649	0.983665134831	0.918875869571	1.04845440009	
2.32665330661	0.981119853258	0.761594155956	-0.24877724934	1.77196556125	0.983665134831	0.928033314332	1.03929695533	
2.33867735471	0.98156433378	0.761594155956	-0.257934694101	1.78112300601	0.983665134831	0.937190759093	1.03013951057	
2.35070140281	0.981998445327	0.761594155956	-0.267092138862	1.79028045077	0.983665134831	0.946348203854	1.02098206581	
2.3627254509	0.982422425363	0.761594155956	-0.276249583623	1.79943789553	0.983665134831	0.955505648615	1.01182462105	
2.374749499	0.98283650612	0.761594155956	-0.285407028384	1.8085953403	0.983665134831	0.964663093376	1.00266717629	
2.38677354709	0.983240914704	0.761594155956	-0.294564473145	1.81775278506	0.983665134831	0.973820538137	0.993509731525	
2.39879759519	0.983635873197	0.761594155956	-0.303721917906	1.82691022982	0.983665134831	0.982977982898	0.984352286764	
2.41082164329	0.984021598761	0.761594155956	-0.312879362667	1.83606767458	0.983665134831	0.975194842003	0.992135427659	
2.42284569138	0.984398303741	0.761594155956	-0.322036807428	1.84522511934	0.983665134831	0.966037397242	1.00129287242	
2.43486973948	0.984766195759	0.761594155956	-0.331194252189	1.8543825641	0.983665134831	0.956879952481	1.01045031718	
2.44689378758	0.985125477814	0.761594155956	-0.34035169695	1.86354000886	0.983665134831	0.94772250772	1.01960776194	
2.45891783567	0.985476348377	0.761594155956	-0.349509141711	1.87269745362	0.983665134831	0.938565062959	1.0287652067	
2.47094188377	0.985819001486	0.761594155956	-0.358666586472	1.88185489838	0.983665134831	0.929407618198	1.03792265146	
2.48296593186	0.986153626838	0.761594155956	-0.367824031233	1.89101234314	0.983665134831	0.920250173437	1.04708009622	
2.49498997996	0.986480409879	0.761594155956	-0.376981475994	1.90016978791	0.983665134831	0.911092728676	1.05623754099	
2.50701402806	0.986799531894	0.761594155956	-0.386138920755	1.90932723267	0.983665134831	0.901935283915	1.06539498575	
2.51903807615	0.987111170095	0.761594155956	-0.395296365516	1.91848467743	0.983665134831	0.892777839154	1.07455243051	
2.53106212425	0.987415497706	0.761594155956	-0.404453810277	1.92764212219	0.983665134831	0.883620394393	1.08370987527	
2.54308617234	0.987712684047	0.761594155956	-0.413611255038	1.93679956695	0.983665134831	0.874462949632	1.09286732003	
2.55511022044	0.98800289462	0.761594155956	-0.422768699799	1.94595701171	0.983665134831	0.865305504871	1.10202476479	
2.56713426854	0.988286291186	0.761594155956	-0.43192614456	1.95511445647	0.983665134831	0.85614806011	1.11118220955	
2.57915831663	0.988563031849	0.761594155956	-0.441083589321	1.96427190123	0.983665134831	0.846990615349	1.12033965431	
2.59118236473	0.988833271132	0.761594155956	-0.450241034082	1.97342934599	0.983665134831	0.837833170588	1.12949709907	
2.60320641283	0.989097160055	0.761594155956	-0.459398478843	1.98258679075	0.983665134831	0.828675725827	1.13865454383	
2.61523046092	0.98935484621	0.761594155956	-0.468555923604	1.99174423552	0.983665134831	0.819518281066	1.1478119886	
2.62725450902	0.989606473834	0.761594155956	-0.477713368365	2.00090168028	0.983665134831	0.810360836305	1.15696943336	
2.63927855711	0.989852183885	0.761594155956	-0.486870813126	2.01005912504	0.983665134831	0.801203391544	1.16612687812	
2.65130260521	0.990092114109	0.761594155956	-0.496028257887	2.0192165698	0.983665134831	0.792045946783	1.17528432288	
2.66332665331	0.990326399113	0.761594155956	-0.505185702648	2.02837401456	0.983665134831	0.782888502022	1.18444176764	
2.6753507014	0.990555170432	0.761594155956	-0.514343147409	2.03753145932	0.983665134831	0.773731057261	1.1935992124	
2.6873747495	0.990778556596	0.761594155956	-0.52350059217	2.04668890408	0.983665134831	0.7645736125	1.20275665716	
2.6993987976	0.990996683198	0.761594155956	-0.532658036931	2.05584634884	0.989016368292	0.766118634662	1.21191410192	
2.71142284569	0.991209672955	0.761594155956	-0.541815481692	2.0650037936	0.995054753687	0.775276079423	1.21483342795	
2.72344689379	0.991417645773	0.761594155956	-0.550972926453	2.07416123836	0.995054753687	0.784433524184	1.20567598319	
2.73547094188	0.991620718809	0.761594155956	-0.560130371214	2.08331868313	0.995054753687	0.793590968945	1.19651853843	
2.74749498998	0.991819006534	0.761594155956	-0.569287815975	2.09247612789	0.995054753687	0.802748413706	1.18736109367	
2.75951903808	0.992012620786	0.761594155956	-0.578445260736	2.10163357265	0.995054753687	0.811905858467	1.17820364891	
2.77154308617	0.992201670836	0.761594155956	-0.587602705497	2.11079101741	0.995054753687	0.821063303228	1.16904620415	
2.78356713427	0.992386263438	0.761594155956	-0.596760150258	2.11994846217	0.995054753687	0.830220747989	1.15988875938	
2.79559118236	0.992566502892	0.761594155956	-0.605917595019	2.12910590693	0.995054753687	0.83937819275	1.15073131462	
2.80761523046	0.992742491093	0.761594155956	-0.61507503978	2.13826335169	0.995054753687	0.848535637511	1.14157386986	
2.81963927856	0.992914327585	0.761594155956	-0.624232484541	2.14742079645	0.995054753687	0.857693082272	1.1324164251	
2.83166332665	0.993082109618	0.761594155956	-0.633389929302	2.15657824121	0.995054753687	0.866850527033	1.12325898034	
2.84368737475	0.993245932195	0.761594155956	-0.642547374063	2.16573568597	0.995054753687	0.876007971794	1.11410153558	
2.85571142285	0.993405888125	0.761594155956	-0.651704818824	2.17489313074	0.995054753687	0.885165416555	1.10494409082	
2.86773547094	0.99356206807	0.761594155956	-0.660862263585	2.1840505755	0.995054753687	0.894322861316	1.09578664606	
2.87975951904	0.993714560594	0.761594155956	-0.670019708346	2.19320802026	0.995054753687	0.903480306077	1.0866292013	
2.89178356713	0.993863452212	0.761594155956	-0.679177153107	2.20236546502	0.995054753687	0.912637750838	1.07747175654	
2.90380761523	0.994008827433	0.761594155956	-0.688334597868	2.21152290978	0.995054753687	0.921795195599	1.06831431177	
2.91583166333	0.994150768809	0.761594155956	-0.697492042629	2.22068035454	0.995054753687	0.93095264036	1.05915686701	
2.92785571142	0.994289356976	0.761594155956	-0.70664948739	2.2298377993	0.995054753687	0.940110085121	1.04999942225	
2.93987975952	0.994424670699	0.761594155956	-0.715806932151	2.23899524406	0.995054753687	0.949267529882	1.04084197749	
2.95190380762	0.994556786913	0.761594155956	-0.724964376912	2.24815268882	0.995054753687	0.958424974643	1.03168453273	
2.96392785571	0.994685780768	0.761594155956	-0.734121821673	2.25731013358	0.995054753687	0.967582419404	1.02252708797	
2.97595190381	0.994811725663	0.761594155956	-0.743279266434	2.26646757835	0.995054753687	0.976739864165	1.01336964321	
2.9879759519	0.994934693294	0.761594155956	-0.752436711195	2.27562502311	0.995054753687	0.985897308926	1.00421219845	
3.0	0.995054753687	0.761594155956	-0.761594155956	2.28478246787	0.995054753687	0.995054753687	0.995054753687	


==> data/fig_bad_greedy_data.dat <==
x	fx	
-1.0	-0.761594155956	
1.0	0.761594155956	


==> data/fig_bad_greedy_n10.dat <==
x	fx	
-1.0	-0.761594155956	
1.0	0.761594155956	
-3.0	-0.995054753687	
3.0	0.995054753687	
-2.15057528764	-0.97325654026	
1.85042521261	0.951785987329	
2.39969984992	0.983665134831	
-1.71235617809	-0.936935988876	
-2.5887943972	-0.988780111906	
1.31315657829	0.865071939878	


==> data/fig_bad_greedy_n2.dat <==
x	fx	
-1.0	-0.761594155956	
1.0	0.761594155956	


==> data/fig_convergence_Htrue.dat <==
1.107468256227105030e+01 -5.998984003296892631e+00 -2.438598451328359840e+00 1.897490115418993151e+00 7.953373235467640521e-04 3.034222810496651698e-02
-5.998984003296892631e+00 7.284526454112018712e+00 1.486117556394075390e+00 -1.159407124015016555e+00 -1.674998829485422865e-03 -7.391164959241779131e-02
-2.438598451328359840e+00 1.486117556394075390e+00 1.288743559529638594e+00 -9.000863162388552663e-01 -7.785386414396785592e-04 -3.759078336840395579e-02
1.897490115418993151e+00 -1.159407124015016555e+00 -9.000863162388552663e-01 2.462519320243917953e+00 1.193188245549757585e-03 4.870636087500507250e-02
7.953373235467640521e-04 -1.674998829485422865e-03 -7.785386414396785592e-04 1.193188245549757585e-03 1.383918145861965613e-04 2.086677333263431498e-03
3.034222810496651698e-02 -7.391164959241779131e-02 -3.759078336840395579e-02 4.870636087500507250e-02 2.086677333263431498e-03 1.124118769937724471e-01


==> data/fig_convergence_grad.dat <==
N	p0	p25	p50	p75	p100	
1.0	0.33416358859487827	0.5041221498790688	0.6486808269905135	0.8298229362698855	0.8932547984127707	
2.0	0.30438731207975367	0.39998258687658633	0.47598575298335577	0.6147071490461273	0.8645252061220282	
3.0	0.2601107429422364	0.34912242545987476	0.413866759283086	0.5253596303501198	0.8175890837335439	
4.0	0.24020011424570334	0.33496901916041094	0.3833693519758279	0.4651731798190932	0.6676055628720403	
5.0	0.1687954226563825	0.3192557359103824	0.3766856398728447	0.4453268775703466	0.6676049795019603	
6.0	0.1684580424241151	0.3072460837584565	0.34025234580578834	0.421389729352365	0.6625453750161303	
7.0	0.1684580938204828	0.2968211587151576	0.32558138114455093	0.41404766442684254	0.6627456300656099	
9.0	0.16853681445218502	0.28496556218812735	0.31125823455404106	0.3737369936707777	0.5869071231052011	
11.0	0.16853671924521454	0.2775550402971667	0.3041800851111099	0.35935059990480145	0.5244303961074936	
13.0	0.17035444721411022	0.2653989341202646	0.29556881292544573	0.32767831985806334	0.46641867166643497	
16.0	0.16857286662152435	0.2508708596755011	0.2786407087851839	0.3080952144328363	0.4372852880617257	
20.0	0.16857300967350664	0.23643766494176457	0.26156134726954344	0.28077063811148684	0.43630483578683776	
24.0	0.16432932691888522	0.22861337755567662	0.24807075828143432	0.2713386467346229	0.4256221249913739	
29.0	0.16432926029926728	0.21566176283277513	0.23761935270827975	0.2588440423346966	0.4256221354155284	
35.0	0.1588266174157142	0.20213673833185786	0.22805390284933344	0.2464736572641768	0.28786071222979104	
42.0	0.1363689704140481	0.18489686590580204	0.21343498541702566	0.23430646769965832	0.2878607049537054	
51.0	0.13157085139195726	0.17479940682612286	0.20391480198159728	0.22565065562311223	0.261542474712455	
62.0	0.12440748703564931	0.17122670499257892	0.19497247846520294	0.21177165141697268	0.2517442596714599	
75.0	0.11825807142578107	0.1648957574160797	0.18317715281172137	0.20373462458264494	0.23631685398913457	
91.0	0.10467860731789697	0.15329432389263375	0.1759479021826511	0.19126214903719668	0.22103592560926774	
109.0	0.10467859687293593	0.1410872986224785	0.1650632498513186	0.18147873128272932	0.21861395726191266	
132.0	0.10439050881385431	0.13627855229365415	0.15683131669867786	0.17641477284377738	0.2053877517180853	
159.0	0.10348255387844431	0.13469942665606996	0.1486075229541712	0.1650632570905852	0.2026138957132784	
193.0	0.10156483155956898	0.13329538787837036	0.14672533335711213	0.15975144089037174	0.1835765499221418	
232.0	0.09711834232425316	0.13236424534470098	0.14492220921333848	0.15290492400836528	0.17563798018125376	
281.0	0.09607145130369271	0.12434267083132003	0.13738315210808805	0.14470584873791592	0.16455420542097188	
339.0	0.08455859721686497	0.1197997716320402	0.1309448259337276	0.14159755910539223	0.16189855303676473	
409.0	0.08434190190513323	0.11672181514753692	0.12566272641780596	0.13767207564576592	0.16189855317724836	
494.0	0.08461157662555309	0.11615881147079256	0.12429654164775843	0.1327700396729467	0.1618985640643541	
596.0	0.08461157650082152	0.10963931372339059	0.11810168411240007	0.12695415227767967	0.14488388365245639	
719.0	0.08914437955274514	0.10264386400799988	0.1139798230031462	0.11978407996363673	0.1421692082516987	
868.0	0.07912406800711169	0.09979992405803245	0.10576851116430731	0.11707002689145292	0.13652364815188026	
1048.0	0.07368900481468835	0.09652783379638014	0.10262082249967333	0.1095520549327539	0.12926037035997007	
1264.0	0.05920029468108689	0.09487039057332429	0.1003606277790198	0.10523380357775819	0.1291250656327088	
1526.0	0.059200305300381374	0.09161053514516114	0.09696822633293428	0.10262082251274901	0.11975803819275123	
1842.0	0.059990401392381904	0.08800318336544659	0.09347894323799537	0.10049252081278533	0.11814067346013138	
2222.0	0.05999040101865556	0.0835801874747274	0.08962783918805341	0.09727768610133718	0.1178972148849976	
2682.0	0.05361723546601884	0.07924561634457201	0.08874914314812629	0.09666183589944632	0.11789721502064808	
3237.0	0.05361723564573265	0.07561229568343858	0.08283081068080071	0.08972462505993224	0.10753801901363388	
3906.0	0.05361723571525518	0.07459096577314822	0.07953706022462034	0.08785389574043082	0.09994785594217957	
4714.0	0.05361723557817183	0.07335304789532997	0.0777662789037724	0.0832545400138072	0.10077059188482387	
5689.0	0.05810989978543705	0.06920472610840735	0.07659679862422855	0.07961120236251887	0.09900553264391188	
6866.0	0.048277177659128305	0.06403771837816266	0.07300102789578898	0.07785790201056235	0.09148215432154602	
8286.0	0.04442843626103033	0.06193661179121056	0.07044767867877523	0.07574149892160793	0.08543694250652238	
10000.0	0.04131114710171936	0.059102888455454757	0.0644309219801434	0.07044767793354967	0.08211515322985069	


==> data/fig_convergence_samp.dat <==
M	p0	p25	p50	p75	p100	
2.0	0.8156204150917655	0.9363675463308598	0.9823793075252967	0.9988209069546081	0.9999981314648667	
3.0	0.6561033452556045	0.8745392430175845	0.9530675081518016	0.9889792264988586	0.9999870057505302	
4.0	0.6674512358349263	0.8415195213162905	0.9139336966117736	0.9706170053172223	0.9997414899727916	
5.0	0.6328723875200299	0.8072563413044681	0.8852931451496848	0.9570578228278805	1.0053367649899867	
6.0	0.6037768627986013	0.7565364476788395	0.8256660047809758	0.9337370750684413	1.0047826559838227	
7.0	0.5881374479705839	0.7360901655017075	0.8011637811982447	0.9085307971295762	0.9992601328849215	
8.0	0.5790864934569612	0.692843577413309	0.756200664356593	0.860931748090369	1.0068714195924273	
9.0	0.5523698146392607	0.6726086001917135	0.718354489027735	0.8237960262960237	1.0026458332496375	
10.0	0.526001748858587	0.6650848068133923	0.7111701601532977	0.7806632397144962	0.9869869727692209	
12.0	0.4910457893662068	0.6336266051408587	0.670471143511244	0.7441624080862443	0.9654812047281284	
13.0	0.4910456665068562	0.6100614682922304	0.6565949597372739	0.7257667603753759	0.9153641467906322	
15.0	0.4921295525592964	0.5888608794672248	0.6356408078842755	0.6762130606169788	0.903566539447406	
17.0	0.49143823203628306	0.5670502025674468	0.602164940926768	0.656319093310535	0.9071010550114657	
19.0	0.49196356740156216	0.551461260647806	0.5989235313524199	0.6396284687255441	0.8679511618970609	
21.0	0.45704301097282396	0.5370731863163309	0.5796023011060752	0.6114902709999116	0.7712180069277104	
23.0	0.4576905853119912	0.5253060333722279	0.5625130993235827	0.6024909485408262	0.7729470523338797	
26.0	0.4528824005710156	0.5190261068903306	0.5475486135002168	0.5880583488261756	0.7376869347234817	
29.0	0.4419276363931945	0.5141809497780315	0.5328175378224405	0.5673025435355574	0.6738259401131942	
33.0	0.4398524866681323	0.4942021895230941	0.5228253048573475	0.5456288131455492	0.6256427438613802	
37.0	0.40811083860520253	0.4869914629820229	0.5074276258269573	0.5434046940865316	0.6410466452078551	
41.0	0.40889875689137806	0.47673333908803794	0.49677914885791685	0.523313060686048	0.6235251103869033	
46.0	0.4037298262081405	0.47036954050557284	0.48573743040985473	0.5136391451419768	0.6068132344363761	
52.0	0.39732606736452925	0.4586574254308661	0.4825585594385825	0.5043856894744082	0.5964181375456914	
58.0	0.3950418545497884	0.43873678403842353	0.46936140287866257	0.4936364203736714	0.5840805288399173	
65.0	0.3817601269953592	0.43970519565787347	0.46335629964240255	0.480558525810646	0.5176574001316367	
73.0	0.37214901741948564	0.42609488148814084	0.45534531422005536	0.46819572908174295	0.5323896612465883	
82.0	0.3550763745536614	0.41774208707443006	0.4389124434919552	0.46066443187446543	0.49062049179263867	
92.0	0.35347783157699875	0.41056351213842524	0.42196331575808316	0.4452516923342061	0.49223264927038635	
103.0	0.35896120953597166	0.3985004368972345	0.41286432092205705	0.4410708404136635	0.47071877362243725	
115.0	0.3223171095933181	0.39296967969027735	0.40861835802961	0.43125293316842056	0.47578733419446495	
129.0	0.32400043580167504	0.38294854611797874	0.40162108663785595	0.42333177327683685	0.445988594849931	
144.0	0.33646009022388135	0.37197319908024634	0.3922962085563046	0.4074446753047277	0.44598859489366205	
162.0	0.3153078484853972	0.3656627965945692	0.3826526686956302	0.39799560797932626	0.44566765773773037	
181.0	0.3190235887421459	0.35888909108111366	0.3769695568935241	0.3920381841387867	0.4408919489284822	
202.0	0.31898351999590163	0.35568110521176904	0.3730368276581071	0.3840535933451566	0.4208846719496544	
227.0	0.31614588273737776	0.35335963511733876	0.3643094342738323	0.37929698200517326	0.40586577270309243	
254.0	0.31349628181291816	0.3477718544579362	0.3593112283381123	0.3732385916995982	0.39549590143993324	
284.0	0.29830743052382386	0.34250912026152885	0.3538549109147695	0.36398248339599676	0.3914040146387579	
318.0	0.2980117330093267	0.33499424377421766	0.34751063615116967	0.3575798031332795	0.3834268114763965	
356.0	0.2941084634394893	0.3291142609221322	0.3428106210036528	0.3505270458899949	0.3683088936431365	
399.0	0.2925688578945699	0.3215418023188381	0.331266299383375	0.3432529182081826	0.3592668990642235	
446.0	0.2610035995412821	0.31448737772245067	0.32807123633386537	0.33824799609936496	0.35604930281496733	
499.0	0.26106447511339664	0.31160162292864796	0.3204845468873307	0.328609571763084	0.35251971533127896	


==> data/fig_convergence_time_grad.dat <==
N	p0	p25	p50	p75	p100	
1.0	0.004853319376707077	0.004938076250255108	0.005017277784645557	0.005092631094157696	0.005538666620850563	
2.0	0.0060791028663516045	0.006918861530721188	0.007533739320933819	0.007703520357608795	0.010330096818506718	
3.0	0.008434917777776718	0.009290078654885292	0.009478404186666012	0.010070670396089554	0.012013531289994717	
4.0	0.010449104942381382	0.01136778574436903	0.011629307642579079	0.012444749474525452	0.015092403627932072	
5.0	0.012711870484054089	0.013021355494856834	0.013929623179137707	0.014160052873194218	0.01724157202988863	
6.0	0.0146506167948246	0.015876258723437786	0.016689772717654705	0.017665318213403225	0.019570023752748966	
7.0	0.016773096285760403	0.018206672742962837	0.018441530875861645	0.01950683631002903	0.022036640904843807	
9.0	0.02103047538548708	0.022713856771588326	0.023060127161443233	0.02447359822690487	0.028944184072315693	
11.0	0.02425631321966648	0.02629864029586315	0.02792857028543949	0.029515516944229603	0.03155697975307703	
13.0	0.029035896994173527	0.03127824794501066	0.0330989807844162	0.03359221015125513	0.04085750970989466	
16.0	0.0357432309538126	0.03832466900348663	0.03894030675292015	0.04104395862668753	0.04538398701697588	
20.0	0.04288299661129713	0.04621727205812931	0.04855039343237877	0.05132522061467171	0.06488124281167984	
24.0	0.049696438014507294	0.05611760541796684	0.05911221448332071	0.062008488923311234	0.31208636425435543	
29.0	0.06185273453593254	0.06715328712016344	0.07041779858991504	0.07674403279088438	0.08868293650448322	
35.0	0.0739417402073741	0.08158145751804113	0.08602494467049837	0.09086238499730825	0.4295030776411295	
42.0	0.09070956148207188	0.10091799590736628	0.10556108970195055	0.11054645758122206	0.49993353523314	
51.0	0.11398590262979269	0.12114935088902712	0.1311455238610506	0.1373407207429409	0.6087936647236347	
62.0	0.13707351591438055	0.1510250847786665	0.15853101946413517	0.17079675290733576	0.18813049886375666	
75.0	0.1732047675177455	0.1880930932238698	0.19740272965282202	0.2074601724743843	0.8560846354812384	
91.0	0.2060422208160162	0.23596981819719076	0.24761679768562317	0.2596583431586623	1.0373549293726683	
109.0	0.2566818967461586	0.2843295505736023	0.29746520752087235	0.3103164741769433	1.2625157786533237	
132.0	0.32391930371522903	0.35735641047358513	0.3733774684369564	0.3901740312576294	1.4988621212542057	
159.0	0.40663394797593355	0.4451030781492591	0.4647966977208853	0.5140026491135359	1.7926994124427438	
193.0	0.49349293299019337	0.5583988921716809	0.5666668387129903	0.6077515250071883	2.192470343783498	
232.0	0.6181450393050909	0.6997197007294744	0.7289463570341468	0.7785335094667971	2.6266362443566322	
281.0	0.7884975504130125	0.8815853360574692	0.917677391320467	2.5829515231307596	3.199338559061289	
339.0	0.9454704439267516	1.106877860845998	1.1980170393362641	3.796804860467091	3.8622838500887156	
409.0	1.1492980681359768	1.3786619426682591	1.4765300056897104	4.612922010011971	4.679367206059396	
494.0	1.4052305677905679	1.7219058042392135	5.520330939441919	5.575622871518135	5.656093182973564	
596.0	1.7723559979349375	2.2561756568029523	6.803923006169498	6.858399831689894	6.951607356779277	
719.0	2.4212408987805247	2.7712834775447845	8.294380289502442	8.369779678992927	8.616019091568887	
868.0	2.782335110940039	3.619710366241634	10.20832851715386	10.29236628813669	10.562110420316458	
1048.0	3.955969383008778	4.483242369024083	12.666383569128811	12.751529470086098	13.1970637999475	
1264.0	4.5840266132727265	15.69133252557367	15.818042535334826	15.914204036816955	16.270717308856547	
1526.0	5.989627931267023	19.594103875104338	19.790342953056097	19.92686545290053	20.100678339600563	
1842.0	8.43188804294914	24.885825890116394	25.021564844064415	25.108555300859734	25.68179500475526	
2222.0	10.627771123312414	31.256836278829724	31.46757559105754	31.566530499607325	32.21221545804292	
2682.0	14.218627853319049	39.60357368737459	39.73700159508735	39.99283499107696	40.766691060736775	
3237.0	20.319921473041177	50.694124549627304	50.94636938627809	51.19456348661333	52.27002015803009	
3906.0	27.105931105092168	65.4982532709837	65.86103842873126	66.21273178048432	67.46594237908721	
4714.0	31.432794322259724	84.65579397976398	85.08365365676582	85.46557836071588	86.94961229898036	
5689.0	40.332377722486854	110.52604837156832	110.89654780970886	111.38079282827675	112.35038464330137	
6866.0	59.349793939851224	145.43856130493805	146.17662591859698	146.56918255239725	148.13734516967088	
8286.0	190.7119488278404	192.5758785214275	192.9926261967048	193.45156856952235	194.23737884685397	
10000.0	255.1490185400471	256.33213665825315	257.03105852147564	257.44351067207754	258.782843535766	


==> data/fig_convergence_time_samp.dat <==
M	p0	p25	p50	p75	p100	
2.0	0.0047773327678442	0.0048491861671209335	0.004912130534648895	0.00498828012496233	0.005442136898636818	
3.0	0.005514671094715595	0.005615723319351673	0.00570423249155283	0.006182573735713959	0.010395802557468414	
4.0	0.006654906086623669	0.007441733963787556	0.008433202281594276	0.009648400358855724	0.01307278499007225	
5.0	0.008345759473741055	0.01042909175157547	0.011344963684678078	0.012408431619405746	0.015729034319519997	
6.0	0.011019577272236347	0.013080114498734474	0.015055133029818535	0.016161436215043068	0.022082746028900146	
7.0	0.014351733028888702	0.01714123785495758	0.018278385512530804	0.0204134127125144	0.024704450741410255	
8.0	0.01744243036955595	0.020555120892822742	0.021936563774943352	0.02463267371058464	0.030836275778710842	
9.0	0.024154523387551308	0.027633696794509888	0.029018210247159004	0.029922226443886757	0.036839512176811695	
10.0	0.028229803778231144	0.030842449516057968	0.034312834963202477	0.036729528568685055	0.04282310511916876	
12.0	0.03830371145159006	0.044249807484447956	0.04700889624655247	0.052216921001672745	0.05824902281165123	
13.0	0.047359347343444824	0.051199063658714294	0.054199705831706524	0.057543979957699776	0.06461219303309917	
15.0	0.06478202436119318	0.06975793745368719	0.07368375547230244	0.07781031727790833	0.09151109121739864	
17.0	0.07668415177613497	0.08803000021725893	0.09297297988086939	0.09844559337943792	0.11221799347549677	
19.0	0.09472537226974964	0.10917532630264759	0.11513234674930573	0.12724218517541885	0.15918955858796835	
21.0	0.1227986328303814	0.1379365622997284	0.14513084292411804	0.15300915576517582	0.16868944559246302	
23.0	0.15448428317904472	0.16584438644349575	0.17499881610274315	0.1835398580878973	0.21120832581073046	
26.0	0.1966839013621211	0.2102910727262497	0.22268304787576199	0.23339060135185719	0.28090541530400515	
29.0	0.23022849764674902	0.2728548925369978	0.2768125934526324	0.30227641481906176	0.3640728499740362	
33.0	0.3180026151239872	0.3702162178233266	0.37871853541582823	0.39361425675451756	0.45050072856247425	
37.0	0.37550587486475706	0.4479853520169854	0.47336510941386223	0.5087818969041109	0.6079703941941261	
41.0	0.48553895857185125	0.5722932387143373	0.6025372454896569	0.6374685643240809	0.7203772533684969	
46.0	0.6105887088924646	0.7285648230463266	0.7628008285537362	0.7995912758633494	0.944864365272224	
52.0	0.7798138223588467	0.9284792253747582	1.015437620691955	1.0748165445402265	1.251430488191545	
58.0	1.0335201201960444	1.205720104277134	1.2800991656258702	1.3964877668768167	6.018277568742633	
65.0	1.3159026885405183	1.5378494039177895	1.6715738642960787	1.7522763088345528	7.494398680515587	
73.0	1.657534472644329	1.9365002382546663	2.0399974435567856	2.2271889643743634	9.549107201397419	
82.0	2.20367765519768	2.4924850510433316	2.8037486178800464	3.0569785349071026	12.229420344345272	
92.0	2.85332437697798	3.289905156008899	3.5770512190647423	3.7933224542066455	15.527997146360576	
103.0	3.7517496896907687	4.133812150917947	4.373995774425566	5.047689963132143	19.651133553124964	
115.0	4.541606948710978	5.240416090935469	5.481884159147739	6.176225336268544	24.714926573447883	
129.0	5.821687311865389	6.690217067487538	7.248080741614103	7.8971155332401395	31.478234694339335	
144.0	8.055073217488825	8.700477987295017	9.156042371410877	9.666557579766959	40.19949930720031	
162.0	10.413022781722248	11.442930134013295	12.067883802577853	13.506680860184133	51.94225900154561	
181.0	13.415265182033181	14.76516463700682	15.905167093500495	17.790065051056445	66.33110258728266	
202.0	17.296455579809844	19.114567884244025	20.710243675857782	22.12098055239767	85.26881103496999	
227.0	23.907714502885938	27.02769001107663	28.463975010439754	30.218207095749676	111.65310134273022	
254.0	31.589671347290277	34.761134470812976	37.82427730318159	41.23577390052378	147.93997615668923	
284.0	40.749592202715576	48.64754732325673	50.965545512735844	56.10683371964842	198.11698102392256	
318.0	56.437896279618144	68.82575701456517	72.18736682739109	78.89024640247226	271.3491162303835	
356.0	81.69824928138405	95.76193759590387	103.11109743826091	110.79095128644258	374.7738982755691	
399.0	124.92497228085995	137.35264955740422	144.9129965659231	155.80777494143695	523.7799182962626	
446.0	169.55400578398257	192.13929894473404	209.8227097839117	218.82520659267902	739.8200307935476	
499.0	241.64012436475605	283.42409458290786	304.971245598048	332.4373884620145	1046.5634164996445	


==> data/fig_convergence_time_svd.dat <==
N	p0	p25	p50	p75	p100	
1.0	0.000581	0.0009535	0.0010155	0.00106325	0.002651	
2.0	0.000358	0.000588	0.000625	0.000664	0.00118	
3.0	0.000316	0.000521	0.000844	0.00089175	0.001002	
4.0	0.000324	0.00053575	0.000694500000001	0.000879250000001	0.001033	
5.0	0.000331	0.000512	0.0007305	0.000853250000002	0.000967000000003	
6.0	0.000317	0.000544500000001	0.0008015	0.000889999999999	0.001147	
7.0	0.000323	0.000698500000001	0.000851	0.000904	0.001137	
9.0	0.000343	0.0005595	0.000616	0.000831500000001	0.001281	
11.0	0.000343	0.000602	0.000746	0.00085225	0.000990999999999	
13.0	0.000312	0.0005575	0.000621500000001	0.000825499999999	0.001134	
16.0	0.000337	0.000589999999999	0.000648	0.00077825	0.000972	
20.0	0.000339	0.00054925	0.0005995	0.000660250000002	0.001053	
24.0	0.000353	0.00062175	0.000659499999999	0.00071775	0.000943	
29.0	0.000389	0.000632	0.000667499999999	0.0007565	0.00095	
35.0	0.000378	0.000618999999999	0.0006595	0.000754749999999	0.000956	
42.0	0.000379000000001	0.000638249999999	0.00067	0.00072825	0.00115	
51.0	0.000393000000001	0.000649999999999	0.0006785	0.000733500000001	0.000966	
62.0	0.000375	0.00064375	0.0006805	0.000748000000001	0.001021	
75.0	0.00041	0.000667	0.000721	0.000789000000001	0.001097	
91.0	0.00043	0.000685250000001	0.000747	0.000785250000001	0.001046	
109.0	0.000446	0.000727	0.0007665	0.0008065	0.000862000000001	
132.0	0.000467	0.000730999999999	0.000764000000001	0.000807500000001	0.000858999999998	
159.0	0.000477	0.0007495	0.000789999999999	0.000831000000001	0.000917999999999	
193.0	0.000515	0.0007865	0.000830000000001	0.00086775	0.001147	
232.0	0.000567	0.000826250000001	0.000876	0.0009275	0.001318	
281.0	0.000604999999999	0.00089	0.0009345	0.00098275	0.001319	
339.0	0.00064	0.000938499999999	0.000988	0.001034	0.001158	
409.0	0.000706	0.00100625	0.0010705	0.00111225	0.001209	
494.0	0.000784	0.00109975	0.0011645	0.00121675	0.00143	
596.0	0.000886	0.0012105	0.001281	0.00133475	0.001458	
719.0	0.001008	0.00135025	0.001413	0.0014745	0.001827	
868.0	0.001138	0.0015	0.0015705	0.00164325	0.001774	
1048.0	0.001307	0.00167175	0.001774	0.00185125	0.002321	
1264.0	0.00149	0.00188275	0.0020025	0.00208125	0.002237	
1526.0	0.001741	0.00219075	0.0022905	0.0024975	0.002864	
1842.0	0.002022	0.002503	0.002616	0.00286875	0.003289	
2222.0	0.002337	0.002892	0.003029	0.003368	0.003813	
2682.0	0.002741	0.00333925	0.0034995	0.00386525	0.004421	
3237.0	0.003235	0.00390775	0.0041465	0.00455975	0.006284	
3906.0	0.003815	0.00456625	0.0048425	0.00530625	0.006073	
4714.0	0.004523	0.0053515	0.0057345	0.00634775	0.007556	
5689.0	0.00537	0.0063635	0.006786	0.007337	0.008689	
6866.0	0.006387	0.00748	0.00795	0.0087815	0.009937	
8286.0	0.007727	0.008904	0.009545	0.01032425	0.011692	
10000.0	0.004722	0.0055475	0.005789	0.006014	0.007001	


==> data/fig_covering_con.dat <==
eps	N	Nstd	
5.0	1.0	0.0	
4.58782317596	1.0	0.0	
4.20962429878	1.0	0.0	
3.862602384	1.0	0.0	
3.54418734737	1.0	0.0	
3.25202097044	1.0	0.0	
2.98393943538	64.0	0.0	
2.73795729946	64.0	0.0	
2.51225279065	64.0	0.0	
2.30515431537	729.0	0.0	
2.11512807844	729.0	0.0	
1.94076672368	729.0	0.0	
1.7807789108	4096.0	0.0	
1.63397975165	4096.0	0.0	
1.49928203473	15625.0	0.0	
1.37568817325	15625.0	0.0	
1.26228281683	46656.0	0.0	
1.15822607233	117649.0	0.0	
1.06274728353	117649.0	0.0	
0.975139323513	262144.0	0.0	
0.894753357641	531441.0	0.0	
0.820994038191	1000000.0	0.0	
0.753315095147	1771561.0	0.0	
0.691215290464	2985984.0	0.0	
0.634234705834	4826809.0	0.0	
0.581951336484	7529536.0	0.0	
0.533977965761	16777216.0	0.0	
0.489959297354	34012224.0	0.0	
0.449569323936	47045881.0	0.0	
0.412508912711	85766121.0	0.0	
0.378503590005	148035889.0	0.0	
0.347301508482	244140625.0	0.0	
0.318671581932	481890304.0	0.0	
0.292401773821	729000000.0	0.0	
0.268297526926	1291467969.0	0.0	
0.246180322417	2176782336.0	0.0	
0.22588635773	4096000000.0	0.0	
0.207265333425	6321363049.0	0.0	
0.190179340052	10779215329.0	0.0	
0.174501836776	19770609664.0	0.0	
0.160116714202	34296447249.0	0.0	
0.146917434455	56800235584.0	0.0	
0.134806242149	98867482624.0	0.0	
0.123693440399	1.64206490176e+11	0.0	
0.113496726515	2.82429536481e+11	0.0	
0.104140582461	4.64404086784e+11	0.0	
0.0955557155541	7.82757789696e+11	0.0	
0.087678545283	1.34009564062e+12	0.0	
0.0804507324167	2.19497262394e+12	0.0	
0.0738187469409	3.81469726562e+12	0.0	
0.0677334716072	6.32751888794e+12	0.0	
0.0621498381655	1.05092153713e+13	0.0	
0.0570264935836	1.80754903348e+13	0.0	
0.0523254937813	2.97218615542e+13	0.0	
0.0480120226127	5.00964985405e+13	0.0	
0.0440541340135	8.5766121e+13	0.0	
0.0404225154048	1.44215816802e+14	0.0	
0.0370902706009	2.38339532186e+14	0.0	
0.0340327206131	4.04961208828e+14	0.0	
0.031227220874	6.86339028913e+14	0.0	
0.0286529935293	1.1355731988e+15	0.0	
0.0262909735549	1.9348541456e+15	0.0	
0.0241236675587	3.20617590659e+15	0.0	
0.022135024223	5.41108228008e+15	0.0	
0.0203103154262	9.10955579978e+15	0.0	
0.0186360271647	1.52537300599e+16	0.0	
0.0170997594668	2.56329728504e+16	0.0	
0.015690134557	4.30457461607e+16	0.0	
0.0143967125909	7.200427598e+16	0.0	
0.0132099143364	1.20706859316e+17	0.0	
0.012120950229	2.03597379403e+17	0.0	
0.0111217552751	3.41379678168e+17	0.0	
0.0102049293217	5.7162374624e+17	0.0	
0.00936368225021	9.58728175914e+17	0.0	
0.00859178368797	1.60458809104e+18	0.0	
0.0078835168653	2.68585665531e+18	0.0	
0.00723363627654	4.50213761743e+18	0.0	
0.0066373288312	7.56186311891e+18	0.0	
0.00609017820765	1.26775176057e+19	0.0	
0.00558813214536	2.12285304822e+19	0.0	
0.00512747243336	3.5630645997e+19	0.0	
0.00470478737278	5.97090299934e+19	0.0	
0.00431694650936	1.00157539498e+20	0.0	
0.003961077449	1.67995674838e+20	0.0	
0.00363454458446	2.81474976711e+20	0.0	
0.00333492957573	4.71655843734e+20	0.0	
0.00306001343955	7.90858015908e+20	0.0	
0.00280776011534	1.3246923384e+21	0.0	
0.00257630138594	2.22068239624e+21	0.0	
0.00236392304134	3.72385265679e+21	0.0	
0.00216905218305	6.23366921598e+21	0.0	
0.00199024557505	1.0453145968e+22	0.0	
0.00182617895501	1.75136439359e+22	0.0	
0.00167563722665	2.93518346686e+22	0.0	
0.00153750546059	4.91840223846e+22	0.0	
0.00141076063705	8.24287861561e+22	0.0	
0.00129446406928	1.38157142546e+23	0.0	
0.0011877544515	2.31508298957e+23	0.0	
0.00108984147999	3.87924513485e+23	0.0	
0.001	6.50336677163e+23	0.0	


==> data/fig_covering_mat.dat <==
eps	N	Nstd	
5.0	2.0	0.0	
4.58782317596	2.0	0.0	
4.20962429878	3.0	0.0	
3.862602384	3.0	0.0	
3.54418734737	3.0	0.0	
3.25202097044	4.0	0.0	
2.98393943538	4.0	0.0	
2.73795729946	5.0	0.0	
2.51225279065	5.0	0.0	
2.30515431537	12.0	0.0	
2.11512807844	14.0	0.0	
1.94076672368	14.0	0.0	
1.7807789108	48.0	0.0	
1.63397975165	53.0	0.0	
1.49928203473	59.0	0.0	
1.37568817325	127.0	0.0	
1.26228281683	136.0	0.0	
1.15822607233	175.0	0.0	
1.06274728353	250.0	0.0	
0.975139323513	320.0	0.0	
0.894753357641	950.0	0.0	
0.820994038191	1050.0	0.0	
0.753315095147	1500.0	0.0	
0.691215290464	2009.0	0.0	
0.634234705834	3874.0	0.0	
0.581951336484	4593.0	0.0	
0.533977965761	7651.0	6373.208841	
0.489959297354	9685.0	8508.53366622	
0.449569323936	12386.0	11869.2154305	
0.412508912711	18800.0	19195.8462067	
0.378503590005	28451.0	32253.8498165	
0.347301508482	36191.0	41856.6705564	
0.318671581932	51940.0	63653.2885263	
0.292401773821	143725.0	189653.667162	
0.268297526926	203518.0	276922.422804	
0.246180322417	258390.0	357849.980866	
0.22588635773	354450.0	514448.625804	
0.207265333425	719512.0	1087410.29268	
0.190179340052	1037738.0	1656685.97602	
0.174501836776	1908544.0	3013349.23522	
0.160116714202	2484377.0	4152424.41462	
0.146917434455	4471663.0	7683678.28224	
0.134806242149	5918437.0	10471661.5475	
0.123693440399	10188771.0	18170902.6378	
0.113496726515	13593340.0	25199271.0686	
0.104140582461	21903872.0	41730352.5476	
0.0955557155541	34973104.0	68264819.3539	
0.087678545283	54806652.0	106816246.403	
0.0804507324167	82851552.0	167963250.105	
0.0738187469409	126799678.0	259201120.399	
0.0677334716072	191693848.0	395669721.907	
0.0621498381655	289552836.0	608349418.37	
0.0570264935836	423247011.0	915801123.508	
0.0523254937813	724228119.0	1511571205.18	
0.0480120226127	1052021738.0	2228815301.3	
0.0440541340135	1581434769.0	3462490938.02	
0.0404225154048	2577001845.0	5522750742.34	
0.0370902706009	3842555793.0	8439736065.96	
0.0340327206131	5820813705.0	12866256863.7	
0.031227220874	8961639557.0	19690143247.9	
0.0286529935293	13354499055.0	30406912533.2	
0.0262909735549	21088936815.0	46880904089.7	
0.0241236675587	30748456317.0	70611242217.3	
0.022135024223	49506146015.0	1.12513302287e+11	
0.0203103154262	72299022967.0	1.68167222967e+11	
0.0186360271647	1.14364153369e+11	2.62922047503e+11	
0.0170997594668	1.72051079492e+11	4.05281226281e+11	
0.015690134557	2.60494131337e+11	6.15759600555e+11	
0.0143967125909	3.91693368176e+11	9.37199505845e+11	
0.0132099143364	6.49370230609e+11	1.49737501176e+12	
0.012120950229	9.8974113333e+11	2.29603324316e+12	
0.0111217552751	1.3785577727e+12	3.4026086119e+12	
0.0102049293217	2.21693222458e+12	5.34033208768e+12	
0.00936368225021	3.29531031947e+12	8.09687833095e+12	
0.00859178368797	5.1503815647e+12	1.2511623448e+13	
0.0078835168653	1.59532113594e+13	3.8785829994e+13	
0.00723363627654	2.46016309269e+13	5.97879226666e+13	
0.0066373288312	3.76015518402e+13	9.16772136311e+13	
0.00609017820765	8.28645074021e+13	2.07362765355e+14	
0.00558813214536	1.26705231268e+14	3.18394828026e+14	
0.00512747243336	2.06732078232e+14	5.03222049124e+14	
0.00470478737278	4.20795652785e+14	1.02720194354e+15	
0.00431694650936	6.13023001024e+14	1.54578484114e+15	
0.003961077449	1.21509497063e+15	3.01283841311e+15	
0.00363454458446	1.70304397545e+15	4.45505928533e+15	
0.00333492957573	3.37125835609e+15	8.47564402978e+15	
0.00306001343955	6.156521827e+15	1.53161006778e+16	
0.00280776011534	9.27997046936e+15	2.33603919945e+16	
0.00257630138594	1.62197863816e+16	4.10042583676e+16	
0.00236392304134	2.82488585977e+16	7.11106153212e+16	
0.00216905218305	4.70643108469e+16	1.20320856716e+17	
0.00199024557505	8.46672013938e+16	2.08892572985e+17	
0.00182617895501	1.42173784228e+17	3.50484788433e+17	
0.00167563722665	2.45424045211e+17	6.18855684213e+17	
0.00153750546059	3.91738171575e+17	1.00630088513e+18	
0.00141076063705	6.53880241544e+17	1.66299883575e+18	
0.00129446406928	1.13646901175e+18	2.88290274848e+18	
0.0011877544515	2.02863878489e+18	5.01752451132e+18	
0.00108984147999	3.31487599646e+18	8.36227668135e+18	
0.001	5.76240577367e+18	1.42465219399e+19	


==> data/fig_covering_mat_rate.dat <==
eps	slope	median	
4.78947970867	-0.0	0.0	
4.39465720165	-4.71294296149	0.0	
4.03238203203	-0.0	0.0	
3.69997114817	-0.0	0.0	
3.39496267679	-3.34388624661	-1.29685983889	
3.11509769002	-0.0	0.0	
2.85830347553	-2.59371967779	-1.29685983889	
2.6226781858	-0.0	-2.19274871681	
2.40647675278	-10.1760524921	-0.895888877919	
2.20809796376	-1.79177775584	-2.19274871681	
2.02607260259	-0.0	-1.47178278696	
1.85905256846	-14.3218806597	-1.51917563836	
1.70580089178	-1.15178781807	-1.51917563836	
1.56518257298	-1.24657352088	-1.19918066948	
1.43615617659	-8.91118856985	-2.08861560579	
1.31776611825	-0.795838720147	-2.08861560579	
1.20913558756	-2.9306576907	-2.90002377159	
1.1094600543	-4.14582816866	-3.53824292968	
1.01800130998	-2.86938985248	-2.90002377159	
0.934082000619	-12.6480585177	-3.5382429296	
0.857080610138	-1.16332483889	-3.77095152129	
0.786426857371	-4.1458281685	-3.77095152129	
0.721597472489	-3.39607487408	-3.77095152129	
0.662112321601	-7.63260806409	-3.77095152129	
0.607530850825	-1.97886061951	-3.77095152129	
0.557448823505	-5.9315306349	-3.12766698242	
0.511495326378	-2.74015763148	-3.8548250139	
0.469330022551	-2.85925909075	-3.83760107947	
0.430640630927	-4.85039093705	-3.83760107947	
0.395140613415	-4.81594306819	-3.52929983399	
0.362567052798	-2.79694123224	-4.5076418227	
0.332678705533	-4.19934057722	-4.5076418227	
0.305254215079	-11.8305925104	-4.12131149599	
0.280090472499	-4.04328241477	-3.85872674478	
0.25700111222	-2.77472234005	-4.12131149599	
0.235815131778	-3.67417107479	-4.15006049183	
0.216375625363	-8.2295403808	-4.15006049183	
0.19853862175	-4.25683856889	-3.96550482184	
0.182172018038	-7.0821961731	-5.54422220069	
0.167154601273	-3.06491185037	-5.54422220069	
0.153375150738	-6.8316058325	-5.28545521921	
0.140731614235	-3.25822007451	-4.83253390467	
0.129130352275	-6.31407186954	-4.44819909795	
0.118485444577	-3.35099593979	-5.49212239048	
0.108718053729	-5.5454022561	-5.33025755486	
0.0997558413091	-5.43884252486	-5.33025755486	
0.0915324321389	-5.22167258486	-5.08408326765	
0.0839869227038	-4.80330203472	-5.08408326765	
0.0770634300916	-4.94649395044	-4.87520108976	
0.0707106781187	-4.80390822908	-4.8036051319	
0.0648816175721	-4.79399537994	-4.8036051319	
0.0595330777582	-4.41250985721	-4.79895180451	
0.0546254467751	-6.24359397133	-4.76598558641	
0.0501223781424	-4.339798308	-4.76598558641	
0.0459905216152	-4.73797579287	-4.69085584693	
0.0421992761882	-5.67571004692	-4.7826311872	
0.0387205634609	-4.64373590099	-4.7826311872	
0.0355286196865	-4.82728658154	-4.7826311872	
0.0325998049615	-5.0157134137	-4.92149999762	
0.0299124281469	-4.63663473571	-4.73551124126	
0.0274465862203	-5.31074360838	-4.92149999762	
0.0251840168725	-4.38313761355	-4.82617407471	
0.0231079632542	-5.53579625298	-4.97368917205	
0.0212030498734	-4.40199776334	-5.02892184026	
0.0194551687221	-5.33029237209	-4.78420943682	
0.0178513747911	-4.74710007214	-4.78420943682	
0.0163797901979	-4.82131880151	-4.78420943682	
0.0150295162174	-4.74123315416	-4.85997572324	
0.0137905525651	-5.87597884946	-4.78420943682	
0.0126537233335	-4.89863264497	-4.85997572324	
0.0116106090344	-3.85145913081	-4.81993289956	
0.010653484243	-5.52219050803	-5.04468280774	
0.00977526038294	-4.60729508388	-5.04468280774	
0.00896943322717	-5.19073297051	-5.11275134977	
0.00823003472697	-13.1414590151	-5.11275134977	
0.00755158881187	-5.03476972904	-5.11275134977	
0.00692907083329	-4.93108760173	-5.11275134977	
0.00635787035137	-9.18447989135	-5.36259841175	
0.00583375698955	-4.93601550712	-5.36259841175	
0.00535284910392	-5.69042709447	-5.3132213008	
0.00491158503528	-8.26113052774	-6.82148421948	
0.00450669673111	-4.37341935445	-5.3132213008	
0.004135185542	-7.95254134449	-6.8138928217	
0.00379430001329	-3.92405135666	-7.46867999686	
0.00348151550751	-7.93735854893	-5.88484108014	
0.00319451550657	-7.0000014448	-6.74514126557	
0.0029311744554	-4.76968071549	-6.46963569397	
0.00268954201985	-6.49028108634	-6.46963569397	
0.00246782864228	-6.4489903016	-6.46963569397	
0.00226439228787	-5.93337850284	-6.23686447184	
0.00207772628355	-6.8255018467	-6.39735963482	
0.00190644815939	-6.02473864208	-6.18523380506	
0.00174928940989	-6.34572896803	-5.98991846251	
0.00160508609923	-5.43524261577	-6.18523380506	
0.00147277024109	-5.95509828293	-6.18523380506	
0.00135136188899	-6.42499911498	-6.15041362548	
0.00123996187869	-6.7351358502	-6.19004869896	
0.00113774516887	-5.70780343275	-6.42499911498	
0.00104395473081	-6.42706440579	-6.42603176039	


==> data/fig_covering_mat_slope.dat <==
eps	slope	median	
5.0	0.215338279037	3.46066663418e-16	
4.58782317596	3.46066663418e-16	3.99794316511e-16	
4.20962429878	-4.71294296149	4.53521969604e-16	
3.862602384	4.53521969604e-16	3.99794316511e-16	
3.54418734737	1.24280551075e-15	3.99794316511e-16	
3.25202097044	-3.34388624661	-1.29685983889	
2.98393943538	1.98715629409e-15	-2.44211679438e-15	
2.73795729946	-2.59371967779	-1.29685983889	
2.51225279065	-5.33775555837e-15	-2.19274871681	
2.30515431537	-10.1760524921	-0.895888877919	
2.11512807844	-1.79177775584	-2.19274871681	
1.94076672368	4.59952798096e-15	-1.47178278696	
1.7807789108	-14.3218806597	-1.51917563836	
1.63397975165	-1.15178781807	-1.51917563836	
1.49928203473	-1.24657352088	-1.19918066948	
1.37568817325	-8.91118856985	-2.08861560579	
1.26228281683	-0.795838720147	-2.08861560579	
1.15822607233	-2.9306576907	-2.90002377159	
1.06274728353	-4.14582816866	-3.53824292968	
0.975139323513	-2.86938985248	-2.90002377159	
0.894753357641	-12.6480585177	-3.5382429296	
0.820994038191	-1.16332483889	-3.77095152129	
0.753315095147	-4.1458281685	-3.77095152129	
0.691215290464	-3.39607487408	-3.77095152129	
0.634234705834	-7.63260806409	-3.77095152129	
0.581951336484	-1.97886061951	-3.77095152129	
0.533977965761	-5.9315306349	-3.12766698242	
0.489959297354	-2.74015763148	-3.8548250139	
0.449569323936	-2.85925909075	-3.83760107947	
0.412508912711	-4.85039093705	-3.83760107947	
0.378503590005	-4.81594306819	-3.52929983399	
0.347301508482	-2.79694123224	-4.5076418227	
0.318671581932	-4.19934057722	-4.5076418227	
0.292401773821	-11.8305925104	-4.12131149599	
0.268297526926	-4.04328241477	-3.85872674478	
0.246180322417	-2.77472234005	-4.12131149599	
0.22588635773	-3.67417107479	-4.15006049183	
0.207265333425	-8.2295403808	-4.15006049183	
0.190179340052	-4.25683856889	-3.96550482184	
0.174501836776	-7.0821961731	-5.54422220069	
0.160116714202	-3.06491185037	-5.54422220069	
0.146917434455	-6.8316058325	-5.28545521921	
0.134806242149	-3.25822007451	-4.83253390467	
0.123693440399	-6.31407186954	-4.44819909795	
0.113496726515	-3.35099593979	-5.49212239048	
0.104140582461	-5.5454022561	-5.33025755486	
0.0955557155541	-5.43884252486	-5.33025755486	
0.087678545283	-5.22167258486	-5.08408326765	
0.0804507324167	-4.80330203472	-5.08408326765	
0.0738187469409	-4.94649395044	-4.87520108976	
0.0677334716072	-4.80390822908	-4.8036051319	
0.0621498381655	-4.79399537994	-4.8036051319	
0.0570264935836	-4.41250985721	-4.79895180451	
0.0523254937813	-6.24359397133	-4.76598558641	
0.0480120226127	-4.339798308	-4.76598558641	
0.0440541340135	-4.73797579287	-4.69085584693	
0.0404225154048	-5.67571004692	-4.7826311872	
0.0370902706009	-4.64373590099	-4.7826311872	
0.0340327206131	-4.82728658154	-4.7826311872	
0.031227220874	-5.0157134137	-4.92149999762	
0.0286529935293	-4.63663473571	-4.73551124126	
0.0262909735549	-5.31074360838	-4.92149999762	
0.0241236675587	-4.38313761355	-4.82617407471	
0.022135024223	-5.53579625298	-4.97368917205	
0.0203103154262	-4.40199776334	-5.02892184026	
0.0186360271647	-5.33029237209	-4.78420943682	
0.0170997594668	-4.74710007214	-4.78420943682	
0.015690134557	-4.82131880151	-4.78420943682	
0.0143967125909	-4.74123315416	-4.85997572324	
0.0132099143364	-5.87597884946	-4.78420943682	
0.012120950229	-4.89863264497	-4.85997572324	
0.0111217552751	-3.85145913081	-4.81993289956	
0.0102049293217	-5.52219050803	-5.04468280774	
0.00936368225021	-4.60729508388	-5.04468280774	
0.00859178368797	-5.19073297051	-5.11275134977	
0.0078835168653	-13.1414590151	-5.11275134977	
0.00723363627654	-5.03476972904	-5.11275134977	
0.0066373288312	-4.93108760173	-5.11275134977	
0.00609017820765	-9.18447989135	-5.36259841175	
0.00558813214536	-4.93601550712	-5.36259841175	
0.00512747243336	-5.69042709447	-5.3132213008	
0.00470478737278	-8.26113052774	-6.82148421948	
0.00431694650936	-4.37341935445	-5.3132213008	
0.003961077449	-7.95254134449	-6.8138928217	
0.00363454458446	-3.92405135666	-7.46867999686	
0.00333492957573	-7.93735854893	-5.88484108014	
0.00306001343955	-7.0000014448	-6.74514126557	
0.00280776011534	-4.76968071549	-6.46963569397	
0.00257630138594	-6.49028108634	-6.46963569397	
0.00236392304134	-6.4489903016	-6.46963569397	
0.00216905218305	-5.93337850284	-6.23686447184	
0.00199024557505	-6.8255018467	-6.39735963482	
0.00182617895501	-6.02473864208	-6.18523380506	
0.00167563722665	-6.34572896803	-5.98991846251	
0.00153750546059	-5.43524261577	-6.18523380506	
0.00141076063705	-5.95509828293	-6.18523380506	
0.00129446406928	-6.42499911498	-6.15041362548	
0.0011877544515	-6.7351358502	-6.19004869896	
0.00108984147999	-5.70780343275	-6.42499911498	
0.001	-6.42706440579	-6.42603176039	


==> data/fig_design_Borehole_LHS.dat <==
x	y	
212.31681961395284	-1.1102230246251565e-16	
227.10714072010109	-1.1102230246251565e-16	
230.50236116780252	-0.005967877007758693	
236.08021318714674	-1.1102230246251565e-16	
238.44743743144076	-0.014741897723753672	
239.2698408944579	0.008783076608785634	
247.2007087050836	-1.1102230246251565e-16	
247.63805385036787	-0.01957927463718001	
250.0996184609871	0.011464620699446537	
250.41682642685495	0.03111477652530037	
251.25148836741118	-0.007203968229231417	
251.5445764089688	-0.026865610068394497	
251.59854530334042	-0.04659188097119549	
252.33442285447273	0.047740660646167665	
254.4315413962012	0.0016849683064492638	
256.419982647379	-0.014683652007972836	
256.64940445859634	0.017122921750790998	
257.3806935347817	-0.03368111811169805	
257.93892339764085	0.03551335243083997	
258.6043883397791	0.0006311418278183156	
259.2774278641773	-0.050380247867213845	
261.6110477424501	-0.009948022436318982	
262.94675404067937	0.008341007179017312	
262.975154043767	0.028068915493506097	
264.86458043488585	-0.01797997474520774	
265.1559716199696	-0.03764239021137217	
266.5453410794845	-1.1102230246251565e-16	
268.3398989978341	0.01704201204156741	
268.7204588234272	-0.01562339340610075	
269.2653896905846	-0.035119710025135586	
272.77734094362904	-1.1102230246251565e-16	
274.57327233258144	-0.017037573355264013	
274.6467800499555	0.016793278889994157	
275.7605635782737	0.0355326257551376	
276.4439526025573	-1.1102230246251565e-16	
276.78373395878754	-0.03250805456239447	
276.98707528415054	-0.05220441951705723	
279.11224956423393	0.013069790065981968	
279.1293559646572	-0.012961873898985732	
279.50879982451966	0.032675694705574854	
280.36815251621994	-0.031458946373144725	
280.55627094643	-0.051159951059846276	
280.6419062300156	0.051379473751067106	
282.0321678176538	-1.1102230246251565e-16	
284.69767597159495	-0.013087233947832733	
286.5281919713764	0.0038370606556809017	
288.09044401215345	-0.019097740550111597	
288.0963671159968	0.021550939366887567	
288.2378338809608	-0.0388093803596693	
288.3126363636966	0.04124307976230024	
289.5116684857579	-0.057233310135727855	
291.02882172670877	-1.1102230246251565e-16	
292.72992015676425	0.017333538660283754	
292.76398157823735	-0.01722966382652391	
294.44539983115067	-0.03462200439904273	
298.5593401644345	-1.1102230246251565e-16	
302.8684394076228	-1.1102230246251565e-16	
303.1335267051758	-0.019673829815535337	
306.9156853396104	-1.1102230246251565e-16	
310.3024968974245	-0.006112683213925552	
311.39777395288365	0.012660093574469178	
312.4015899385603	-0.02205187784457807	
314.39138092287794	-1.1102230246251565e-16	
314.6194054563773	0.02107725009824979	
317.9366839423227	-0.0019140381009139507	
318.93022689089116	0.017031557255906882	
319.88432039924135	-0.018432463221730422	
320.02139891883894	0.03581166546063419	
322.2142776859938	-1.1102230246251565e-16	
322.54930615921865	0.019641081692346796	
323.2602118082727	-0.02472771463040857	
324.19465449683554	0.037138919242265755	
324.5475963510247	-0.04312273172085068	
326.0950601515178	-1.1102230246251565e-16	
327.56249819605927	-0.01797669849500949	
327.58733459711254	0.01791387334111716	
328.43177782613907	0.037080033325685324	
328.5816138729719	-0.036880581657862344	
329.7069848252472	-1.1102230246251565e-16	
330.7458772909886	0.052078436269672235	
330.76042182559684	-0.0524881945293747	
334.8507291169449	-1.1102230246251565e-16	
335.47917120689135	-0.019419077870261425	
335.90600591675457	0.018842925494517604	
335.93300272954	0.03857089424079174	
336.49435465249735	-0.038329449977712926	
337.7980240300261	0.05537923399993572	
340.33942187100297	-1.1102230246251565e-16	
340.77788304627506	0.01957850896725777	
342.51425689345126	-0.01562460065543625	
343.2537945098625	0.03376219525502555	
348.64577407454124	-1.1102230246251565e-16	
349.2313215595277	-0.01946016214382762	
351.56806863617226	0.011281041371311362	
353.3236123614822	-0.005885166977820266	
354.3021202033674	0.023927106966699085	
369.1135313675486	-1.1102230246251565e-16	
369.5009384824841	-0.01961151104955816	
381.346480750423	-1.1102230246251565e-16	
443.5975894376396	-1.1102230246251565e-16	


==> data/fig_design_Borehole_random.dat <==
x	y	
193.62208769953628	-1.1102230246251565e-16	
225.34863729897154	-1.1102230246251565e-16	
225.82908313618174	-0.01954329414148004	
228.55345861600262	0.00809437880165742	
238.14997210255552	-1.1102230246251565e-16	
246.5824145314723	-1.1102230246251565e-16	
248.684215421045	-0.015811118095556798	
251.86471790733356	-1.1102230246251565e-16	
253.01919171127037	-0.01863358237393209	
255.92235425186448	-1.1102230246251565e-16	
257.86490749865084	-0.01644048053540248	
259.0992695282587	0.008433955503949653	
260.4843923108763	0.026565413740801236	
261.2329270246606	-0.007242112163211911	
264.6245336321993	-1.1102230246251565e-16	
265.100613168766	-0.019546661387377817	
267.34587271663827	0.012482713912143506	
269.5121640000319	-0.003051656718614071	
270.9551026436037	0.01493713734032176	
271.0670505868072	-0.020744026826701734	
274.642125284595	-1.1102230246251565e-16	
275.884511552072	-0.01845452660479341	
277.63911218741447	0.010302493724526851	
278.182238216452	0.029793988230598756	
278.2290179811522	-0.03315082772378042	
281.53395418674324	-1.1102230246251565e-16	
283.5752868060844	-0.016058862895149573	
285.1196847722407	0.0016624365695958598	
285.1645989470462	0.021389360574094685	
287.3420323734165	-0.01362034498051734	
288.58096802391833	0.0050740783763493225	
289.9401490618177	0.02326730402529753	
290.1772393913713	-0.02527700134730293	
290.69457531483425	0.04253586762503914	
292.1973976448884	-1.1102230246251565e-16	
292.2627716511203	-0.041155867422478454	
292.9393686523857	0.05771491127118078	
293.7408425375287	0.017723916164221865	
293.80601240502256	-0.017540331448451796	
294.1641509661089	0.037308802432234556	
295.72950195108854	-1.1102230246251565e-16	
298.2388718333575	-0.013811639617709814	
298.89054711816647	0.008619837925843976	
299.2327528496559	0.028254614313970694	
299.3319773981623	-0.032561503122346624	
303.2364544135201	-1.1102230246251565e-16	
303.7083453522277	-0.019549862162875797	
306.176481634012	0.010807364465543867	
306.69156947416633	-0.008708102421099762	
307.2558092887259	-0.02818068556957032	
307.72984217096234	0.028503958791190054	
307.83095848416775	-0.04764320726602911	
308.37502652308797	0.0478971587319168	
310.0819604658957	-1.1102230246251565e-16	
310.0927976059938	-0.06274229142716614	
310.4168091737416	-0.019560324318845357	
316.11050329435835	-1.1102230246251565e-16	
319.56546472621335	-0.00360794650724916	
324.98401897630595	-1.1102230246251565e-16	
325.6099060230148	-0.01941312015626173	
326.5668391132356	0.01761413284353819	
327.6281772557448	-0.03556358764540557	
328.16052202911845	0.035197369143723845	
328.74232441084223	-1.1102230246251565e-16	
329.4591658325652	-0.018724424708426834	
330.16487154005193	0.01803990678116163	
331.33285758651266	-0.03541488725705788	
332.38199006052236	-1.1102230246251565e-16	
334.17597080672874	0.01696423705719874	
335.31159488287346	-0.010896198090988407	
338.82215135527645	-1.1102230246251565e-16	
341.18771592723954	-0.014589563046434884	
341.6741437600557	0.011526884689380124	
342.4023916976414	0.0308271644554583	
343.22222193363336	-0.03067570558160959	
345.16347748730226	-1.1102230246251565e-16	
346.63031622956566	0.0179277709201926	
347.39116816581713	-0.015258245681071814	
347.55238103817226	-0.03496601119520504	
349.35943724430854	0.001085555695543583	
359.21068451634466	-1.1102230246251565e-16	
360.6452964750723	-0.018009770885452525	
361.17710518000854	0.016350812112513213	
361.39805407761014	0.036040315669435774	
362.84292161463407	-0.0010204343635783486	
363.63430121179863	-0.02838508988718902	
365.1425759319519	0.01389754285074718	
365.83059023892565	-0.011407874613308833	
366.094376465297	0.03288870074521133	
369.2392790174377	-1.1102230246251565e-16	
369.3377336404146	-0.019720791404095994	
372.5296379224202	-0.00692887388078578	
380.1085042833778	-1.1102230246251565e-16	
386.5474903648161	-1.1102230246251565e-16	
388.63483695147283	-0.015871350979802412	
396.0279608441873	-1.1102230246251565e-16	
401.5178912566064	-1.1102230246251565e-16	
406.97207473147057	-1.1102230246251565e-16	
411.0602733069476	-1.1102230246251565e-16	
421.79401049417515	-1.1102230246251565e-16	


==> data/fig_design_OTLCircuit_LHS.dat <==
x	y	
2.6269768393547643	-1.1102230246251565e-16	
2.7235320471752327	-1.1102230246251565e-16	
2.7610008477950854	-0.008292235642464063	
2.7691752353853354	0.011045881307816252	
2.82090011259142	-1.1102230246251565e-16	
2.8399827324287292	-0.017495593138777465	
2.851396282135159	0.01330155722319959	
2.865811454585315	0.031788951107490804	
2.8950633505849592	-1.1102230246251565e-16	
2.9074484051872997	-0.018820273842873325	
2.9186331925297475	0.01619905042539682	
2.960737279332435	-1.1102230246251565e-16	
3.003788911168119	-1.1102230246251565e-16	
3.0444820416028913	-0.0033519582018811667	
3.067355999980765	0.013073218030912215	
3.0789301748624207	-0.014230712173989524	
3.088864046682431	0.02991435363037198	
3.0918870189061494	-0.03296290896038456	
3.117534831887678	-1.1102230246251565e-16	
3.1194018814518127	0.043194073712376824	
3.1410535468989327	-0.016216003341275598	
3.1530492896108435	0.010065713896483808	
3.1809995885074622	-0.004456529921776697	
3.195651283455301	0.013988373604745918	
3.1997235536372046	-0.02204035333902976	
3.241411810340748	-1.1102230246251565e-16	
3.261873498956307	-0.017136157202560343	
3.267792880688801	0.015177498592902183	
3.2809948636255726	0.03387058505507312	
3.2905620207921196	-0.0012808869076644802	
3.293391926651685	-0.02988217715282604	
3.3083339960121068	0.018926410943558403	
3.310752831174257	0.047548460543768156	
3.343702120469322	-1.1102230246251565e-16	
3.353292505404818	-0.019189084565281345	
3.3612779916718303	0.017852272696271876	
3.3804317623440783	-0.034058318572764534	
3.386559092972262	-1.1102230246251565e-16	
3.4047508286916157	0.01771088854331493	
3.410033445608396	-0.016230669097022643	
3.431619027288328	-1.1102230246251565e-16	
3.446081512025679	0.018478957519733386	
3.449452527879016	-0.022107164005987223	
3.463983439509983	0.036257124094125515	
3.469849604529036	-0.039260894703941784	
3.482294867829858	-1.1102230246251565e-16	
3.5301724529764344	-1.1102230246251565e-16	
3.5333196751057088	-0.019671151719753532	
3.540260024780889	0.019130806999091532	
3.548264997722724	-0.03806220359614021	
3.551661693616147	0.038092400036715435	
3.559091351991361	-0.05710061209132056	
3.5599265766582686	0.05742173506107284	
3.5819678875056407	-1.1102230246251565e-16	
3.587284931933373	-0.01956430509378293	
3.592319446708828	0.01909859080796661	
3.6034400983051578	-0.037720356043137615	
3.6130363840316186	0.03616460122130438	
3.6220888653112806	-0.004667956583842003	
3.6292694950158975	-0.05311291952531172	
3.631508036118312	-0.02324999452633758	
3.6476762300059082	0.010816602431784283	
3.6625545901215846	-0.008598395374330714	
3.6663535306493706	0.028411750261539304	
3.6947195488758577	0.003773463498322527	
3.6973762850359675	-0.019202204020688507	
3.7068838294551743	0.022626575521224157	
3.739915921845017	-1.1102230246251565e-16	
3.7503969978423095	-0.01908246028525129	
3.8140659632331095	-1.1102230246251565e-16	
3.8188444331599105	-0.01959599742793583	
3.8634113729228776	-1.1102230246251565e-16	
3.9031211299737807	-0.00541138477427916	
3.9148990995500053	0.01349763494081102	
3.95694601918552	-1.1102230246251565e-16	
3.9824483923447005	-0.015516530177770549	
3.9890281291380223	0.01242086398055997	
3.9909388292357386	0.0321282683908668	
3.9978688230047896	-0.033817833620573334	
4.010822641458278	0.049419007343942334	
4.024436165820573	-1.1102230246251565e-16	
4.030460472261951	0.019517456450841464	
4.0544915791081255	-0.013528609903967537	
4.089653896301817	-1.1102230246251565e-16	
4.120127881036711	-0.01331315773611208	
4.12043973928518	0.013148362657118273	
4.124462749872728	0.03278304725791892	
4.1315660112660035	-0.0322697376991018	
4.157233078570689	-1.1102230246251565e-16	
4.244875025822091	-1.1102230246251565e-16	
4.344715855865912	-1.1102230246251565e-16	
4.363686021260834	-0.017523485441996778	
4.390884221831998	-1.1102230246251565e-16	
4.481139709465065	-1.1102230246251565e-16	
4.5618126758454824	-1.1102230246251565e-16	
4.6154304670273625	-1.1102230246251565e-16	
4.662602909288129	-1.1102230246251565e-16	
4.723130505587811	-1.1102230246251565e-16	
5.269455522557519	-1.1102230246251565e-16	
5.298121531418145	-0.014200223789360145	


==> data/fig_design_OTLCircuit_minimax.dat <==
x	y	
1.814018616161141	-1.1102230246251565e-16	
1.8208477465908774	-1.1102230246251565e-16	
1.8227432347750783	-1.1102230246251565e-16	
1.8303553177535299	-1.1102230246251565e-16	
1.835324805598079	-1.1102230246251565e-16	
1.835540081278069	-0.01907675488501459	
1.8458422817843685	-1.1102230246251565e-16	
1.8491923860489923	-1.1102230246251565e-16	
1.854013024486385	-1.1102230246251565e-16	
1.8587713688424095	-1.1102230246251565e-16	


==> data/fig_design_OTLCircuit_random.dat <==
x	y	
2.7149126221270463	-1.1102230246251565e-16	
2.8126027235490207	-1.1102230246251565e-16	
2.813785225244356	-0.019721154607536318	
2.8264546186335973	0.018688532619368203	
2.837788041377145	-0.036129911533983594	
2.881653896693663	-1.1102230246251565e-16	
2.886448807734527	-0.019606827597110854	
2.9194621541310397	0.009568688431512151	
2.9496284437562084	-0.004563758774210225	
2.9530356388674375	0.0219986628876363	
2.95844495803463	-0.023877725437911557	
3.0074701509330497	-1.1102230246251565e-16	
3.019647459173889	-0.018929805911681474	
3.0264105287459846	0.017734588407050333	
3.0354700254541087	0.03702512639136446	
3.072802282292921	-1.1102230246251565e-16	
3.0850917853874664	-0.01891470205845658	
3.112657581656374	0.007645619973474349	
3.117400925517156	0.027255059228966205	
3.127154305644609	-0.0109407952644901	
3.1420489923069064	-0.029461574070288266	
3.2111214454660653	-1.1102230246251565e-16	
3.2120565778802734	-0.01972391992005551	
3.212470469980672	0.019718928948324277	
3.2493818553526643	-0.009186830405762514	
3.2800100149589615	0.004737220254555696	
3.2826919312454645	-0.02176350635173907	
3.2963405346565606	0.023004225754569063	
3.3062417524430883	-0.03830837797582032	
3.3128478245840007	-0.0076264398343381945	
3.312917363715584	0.04122497537137515	
3.319255146709449	-0.05712198810915259	
3.3583118233488207	-1.1102230246251565e-16	
3.3614340564675906	0.019677022752479956	
3.3878136306024214	-0.014421580815726864	
3.4435391627958505	-1.1102230246251565e-16	
3.496157346097229	-1.1102230246251565e-16	
3.512694698037587	-0.01822821779283712	
3.531664041702327	0.011255934307328741	
3.5497956883998483	-0.00665380016985595	
3.5786597765976014	0.008034034177639149	
3.5822934207294814	-0.019665501633573945	
3.6031642295750537	0.024287663655237934	
3.626499787480885	-1.1102230246251565e-16	
3.628255497822087	-0.01971226112659874	
3.646549139472952	0.017478904814264062	
3.650558382285912	-0.03661309937370172	
3.658942207196258	0.036379531034079426	
3.659788647565017	-0.05588677292084543	
3.690440096469894	-1.1102230246251565e-16	
3.712831878433673	-0.016876344110281938	
3.740326703015624	-1.1102230246251565e-16	
3.782784143817004	-0.00372225128608783	
3.80452090919001	0.013331482111886284	
3.8848405744021495	-1.1102230246251565e-16	
3.8883280124473725	-0.019664246354681447	
3.8938433363022984	0.019296067987418897	
3.921469422719602	-0.03233336710260737	
3.932270540230859	-1.1102230246251565e-16	
3.9492159730268313	0.018150007016024206	
3.9751323026466476	-0.002583025188193311	
4.012183538813995	0.007583594645904412	
4.0303241688830385	-0.010324245489606643	
4.039171363832467	0.022996360483292566	
4.040461455472779	-0.029502790431898962	
4.049297690467522	0.04217611103506824	
4.0569588425429695	0.005014904620167404	
4.077522906940267	-0.012339036021988714	
4.096082866048315	0.013410253666426675	
4.098348319352089	-0.029627958354300765	
4.108183391611566	0.03235030948163187	
4.1223511096529535	-0.002259242240045589	
4.137185753010391	-0.020790052945432125	
4.149845268771379	0.012966037380430229	
4.161035775450712	0.0320222483597411	
4.204829022448935	-1.1102230246251565e-16	
4.2829492211800915	-1.1102230246251565e-16	
4.2846186863027125	-0.019713821305986756	
4.289862997299325	0.019474642979637302	
4.348399063259968	-1.1102230246251565e-16	
4.349959450191116	-0.019715681848352595	
4.354001017387361	0.01956222127485574	
4.389589296922111	-0.0059939269242170745	
4.40704148676873	0.01205581193861005	
4.449917180640229	-1.1102230246251565e-16	
4.540719924650169	-1.1102230246251565e-16	
4.5982529204828975	-1.1102230246251565e-16	
4.709049658074589	-1.1102230246251565e-16	
4.779748257862169	-1.1102230246251565e-16	
4.793803519519763	-0.01865688812831079	
4.899390170172155	-1.1102230246251565e-16	
4.900062229723397	-0.01972615162265212	
4.900507078121963	0.0197219508548655	
4.950980641560973	-1.1102230246251565e-16	
5.045739987754787	-1.1102230246251565e-16	
5.150406248721509	-1.1102230246251565e-16	
5.159755176905462	-0.019261760526693483	
5.363962991736557	-1.1102230246251565e-16	
5.369962499991388	-0.019537658700145122	
5.512050189548959	-1.1102230246251565e-16	


==> data/fig_design_rate_lhs.dat <==
N	p0	p25	p50	p75	p100	
5.0	3.8702226135664186	4.27011674637226	4.855268317421126	5.106267302338522	6.00891706470689	
10.0	3.290867124847136	3.685651149732765	3.951910665379412	4.38872585219233	5.578512731510721	
15.0	3.2838612718099647	3.7030571591445565	3.9107929171070994	4.564418589096929	5.083822759925184	
20.0	2.8399833158545893	3.2490059568166867	3.5392167708324105	3.652345132753042	4.390883358408019	
25.0	2.7352512790603556	2.9634972359080236	3.2165213161757533	3.490070722729025	4.985701197748378	
30.0	2.6531012776740326	3.0289930845131527	3.3112666329006126	3.560795080761156	4.083161628861771	
35.0	2.482702232742118	2.7455559045543647	2.8750359937179644	3.184119831301508	4.524940583568057	
40.0	2.480374669813121	2.6832882570484706	3.003394958688279	3.4490949223195897	4.078247840895102	
45.0	2.2176527446321717	2.7542554848079646	3.0060616191653633	3.321224732627048	4.471013486820078	
50.0	2.2048320897041926	2.562070938832248	2.862602940132285	3.117090605604368	3.8642118204428635	
55.0	2.3039129535226506	2.603507591902707	2.7561852393824102	3.18171307011004	3.5082522846252204	
60.0	2.17545457373868	2.462057240525647	2.8157801199979184	3.3871344198447995	3.9274673269766787	
65.0	2.14844982706085	2.387575833289561	2.60815468981647	2.9800143519429776	3.414351158881627	
70.0	2.220254808874501	2.636062953320494	2.7703108156909533	2.9567698919748904	3.7571667357957845	
75.0	2.1692628620429706	2.478870840175121	2.663012324517496	2.9629447093161607	3.746031100377228	
80.0	2.0957884112392677	2.4464038986257286	2.5966612271005802	2.7040790767383243	3.5025212172636735	
85.0	2.073940189711339	2.302849056931712	2.494457645380317	2.685940312827396	3.140638329623326	
90.0	1.9764278988945758	2.286589054929727	2.567512931352708	2.9150157141216466	3.172536694270146	
95.0	1.9801455167824824	2.3695962986634536	2.5907105806185786	2.8494063841252952	3.31834287932659	
100.0	1.9799568454776768	2.183672258364754	2.422227126839614	2.7818542460404743	3.2930336721182036	
105.0	2.005735806175579	2.186179739757578	2.466789385897288	2.7027789659935153	3.0097919031766147	
110.0	1.8945796175715737	2.3466927600596037	2.5277915532446045	2.715858320253851	2.8549090618331667	
115.0	1.8697562741396334	2.1900242605758184	2.4258686023072307	2.6445279311060093	3.035135746855537	
120.0	2.0191985409765416	2.1278116596260355	2.3261966421044593	2.559177604855842	2.9880135233902014	
125.0	1.948619512740553	2.173753698848513	2.3389192704178194	2.698619718242895	3.2042396109447897	
130.0	1.9078323177579193	2.1480249258757826	2.432434667363082	2.7528370243374907	3.2276046927217323	
135.0	1.7342586648440872	2.2753959779876443	2.4173128117567604	2.7576231269537854	2.9178848982306995	
140.0	1.8530938298665782	2.0364218909401517	2.2128117929656597	2.5482117300362592	3.199178802240896	
145.0	1.7960391736044776	2.072806116170669	2.1619026000158055	2.308455353937847	2.877942549703951	
150.0	1.7483164968030944	2.0158797845687095	2.145211002314705	2.300201151474287	2.8779647210961414	
155.0	1.8831429241553934	2.2223017959278017	2.457131469940871	2.559905304399877	2.7937786809615526	
160.0	1.8594573403656156	2.159461005837251	2.4215743876127984	2.5755124671958445	2.795027816414205	
165.0	1.8202784739226094	2.002761964516927	2.188894715976463	2.3194270202238294	3.0614899549184615	
170.0	1.882395660352172	2.068518279770728	2.278769811941408	2.5327325531228433	2.9314430968056544	
175.0	1.8126612533294817	2.0348812561867167	2.3128718591520427	2.590287676121825	3.056142667102928	
180.0	1.8058603856996154	2.0775186238994356	2.273619643638106	2.414755579069582	2.6791881931891806	
185.0	1.6971962660483388	1.92383462105299	2.0398607242459676	2.3183516065061305	2.7706881510889656	
190.0	1.6814830137619534	1.9050171484090983	2.11356240997034	2.2810791599706337	2.651729627864047	
195.0	1.8083958203662664	2.0530064790074114	2.1336712411473466	2.262426163213293	2.723040226135594	
200.0	1.75428723110078	1.9062512815183172	2.0884984078647153	2.330492743881019	2.5909898910309743	


==> data/fig_design_rate_minimax.dat <==
N	p0	p25	p50	p75	p100	
5.0	3.0245896275658266	3.552937510670823	3.8513263652059835	4.326994811452221	4.899714821537961	
10.0	2.448936347642051	2.9582106195154596	3.084545668814322	3.192844186642275	3.683636640923846	
15.0	2.373669644374742	2.528955632904406	2.8226390315009846	2.997868723416682	3.342010286549956	
20.0	2.174375717578115	2.2602231728253104	2.4830477085018017	2.803107753156565	3.2699791655933224	
25.0	2.012793177767972	2.1116558342784977	2.1675994944536523	2.483921935722831	2.981571567556921	
30.0	1.9533659645658012	2.08966493252038	2.150146292453056	2.41991463061056	3.0207764018696266	
35.0	1.8130493920918518	1.947614821367883	2.0295794045250912	2.108588290434762	2.7877187553025284	
40.0	1.6417492515885361	1.9381002569438013	2.0432471897582016	2.125009217396433	2.369495009263555	
45.0	1.6425657243756064	1.7961037784582725	1.8655475967998016	2.018837452864694	2.663167959512218	
50.0	1.5867552445284407	1.6997306374453016	1.7746578616158755	1.9069396448967875	2.592850860274	
55.0	1.5421502941190777	1.6912793170042553	1.7566939719584616	1.7987117057062862	1.9172692017639748	
60.0	1.563965247441992	1.6456240542200355	1.6922003737337026	1.7822648769417504	2.2972400073119292	
65.0	1.4977270882278915	1.5783949115125888	1.6686826371150585	1.6995020294048544	2.1754257465954883	
70.0	1.5158372275574583	1.5671872621479723	1.6297090787229882	1.7268451309757147	2.6092055015653073	
75.0	1.4655413615995656	1.5357005843757643	1.662406963107204	1.8689845082889438	2.062651445943688	
80.0	1.431312751331766	1.5293633703824268	1.597442591289992	1.6508261792421188	2.177383764230487	
85.0	1.4335809295481579	1.5087975163870544	1.590027032423904	1.659870225765093	2.3354771094641746	
90.0	1.3214884686352006	1.476163324053786	1.5899210155904833	1.7383931193959576	2.3008550199478104	
95.0	1.3302552784672221	1.4164556070629575	1.5376350631384974	1.5970227733522389	1.9744580639429952	
100.0	1.3172444299428625	1.4299683204608729	1.5052071098210298	1.6475852277866534	2.0161503569244377	
105.0	1.2983031800244704	1.4162949339247397	1.5093520311537305	1.7397099430323115	1.997921561979039	
110.0	1.2789100494135413	1.3370365565772588	1.3905197036639525	1.498771146155846	1.8287771427008592	
115.0	1.2739583814664277	1.3708290300033437	1.4053932535978637	1.5065602077639833	1.8201060397602125	
120.0	1.2311355329544722	1.3512567671963553	1.4064848515657205	1.4960843450284789	2.504647367202287	
125.0	1.2468961766607825	1.3407936786253436	1.4151161929415736	1.5343212072218595	2.0014644583705894	
130.0	1.2141272159795184	1.2819205151726987	1.3660004700331976	1.451944122038579	2.106998397994537	
135.0	1.2511616833129686	1.3433789069429807	1.4100838701570557	1.5265110779475708	1.8330598363940218	
140.0	1.1521678386178529	1.2373939973526031	1.3366349199768033	1.4240083600097673	1.9524222852832065	
145.0	1.1453915275603428	1.3122283647835125	1.3305004811186845	1.4842805741855032	1.8055320261654721	
150.0	1.1949987970679272	1.251327856831956	1.2916079862428707	1.3469030314711277	1.498770126156675	
155.0	1.1481897612220093	1.2592917598306266	1.306429596546728	1.5621040495873277	1.677041777912512	
160.0	1.1394624390434251	1.2221035810533372	1.2716853520634719	1.3230772072529038	1.4443866919313715	
165.0	1.1379526720941266	1.2665378454614613	1.3087855570546931	1.3561435197101352	1.981257869459238	
170.0	1.1239573717922153	1.237212113695804	1.2708334872863247	1.3110447668087832	1.5146541524731665	
175.0	1.1673707615984383	1.2359570037033218	1.2707534443009783	1.3640006334647492	1.8251146931582636	
180.0	1.1375476968735108	1.2048763252282477	1.2389691660970779	1.284916723401789	1.644033265296669	
185.0	1.1293040042119442	1.1934369838890124	1.2463122913421822	1.3272578063297875	1.5770748547299862	
190.0	1.1249405927266698	1.1788837612331766	1.2273469712704	1.269593211857921	1.4954963668249244	
195.0	1.0732728910005847	1.1814267214887328	1.192769143215401	1.2486287496834767	1.374256316486315	
200.0	1.0943734786832817	1.1794092729085595	1.2035518122376652	1.2515237985525303	1.833468389164699	


==> data/fig_design_rate_random.dat <==
N	p0	p25	p50	p75	p100	
5.0	3.7714188700791476	4.538128040249004	5.00096796214223	5.938753359171852	7.598655068520093	
10.0	3.582292669388635	3.9841795861894305	4.239169241802058	4.615426004382147	5.961716457434557	
15.0	3.188796407114187	3.656845511540567	4.07765115009331	4.407444733700447	5.752509718915491	
20.0	2.9194647313715794	3.6167629269665964	4.007796853143656	4.199483290723507	5.369960175278103	
25.0	2.808699852993854	3.232026612435637	3.7516096175225595	4.140350763876011	5.027402298522651	
30.0	2.808699852993854	3.232026612435637	3.689688882021075	3.988236434662125	4.407040336870265	
35.0	2.4659924773715995	3.0133023119979887	3.5704731182336165	3.8339607102668682	4.407040336870265	
40.0	2.357765888081069	2.958832230314136	3.4278819232605358	3.7877212624468823	4.285249035653822	
45.0	2.357765888081069	2.881523195270822	3.238126006814849	3.6472228092051733	4.149845136025446	
50.0	2.357765888081069	2.7453784849275533	3.0466388182194537	3.4912552121111493	3.9987339826094987	
55.0	2.357765888081069	2.7211805992903497	3.0466388182194537	3.4912552121111493	3.9987339826094987	
60.0	2.3252347294209756	2.6659860302482685	3.0466388182194537	3.3783302692267556	3.8025360834722197	
65.0	2.1811113103060586	2.5644183945652834	2.9980782443615874	3.300921810340424	3.8025360834722197	
70.0	2.1811113103060586	2.564240067901613	2.9608131711060084	3.300921810340424	3.8025360834722197	
75.0	1.9457375719760102	2.4079102191322352	2.921057214083027	3.17194949808118	3.587424862107256	
80.0	1.9457375719760104	2.4079102191322352	2.65151035324007	3.0989353520837795	3.587424862107256	
85.0	1.9444053989477224	2.367050939869263	2.5563104376280994	2.973508504843498	3.48410920826776	
90.0	1.9444053989477224	2.309116157023796	2.5018212991845554	2.9195027799269666	3.48410920826776	
95.0	1.9444053989477224	2.309116157023796	2.501821299184555	2.9195027799269666	3.48410920826776	
100.0	1.9161475956158216	2.309116157023796	2.501821299184555	2.7736333261476434	3.48410920826776	
105.0	1.892248173454946	2.309116157023796	2.465971285442394	2.660664581602421	3.201484444610987	
110.0	1.892248173454946	2.1666799108620083	2.4326883747397714	2.6157258897963804	3.201484444610987	
115.0	1.892248173454946	2.1666799108620083	2.4326883747397714	2.6157258897963804	3.201484444610987	
120.0	1.891638875279132	2.1666799108620083	2.4326883747397714	2.6157258897963804	3.201484444610987	
125.0	1.891638875279132	2.1599832320421624	2.4326883747397714	2.6157258897963804	3.201484444610987	
130.0	1.891638875279132	2.1599832320421624	2.4326883747397714	2.6157258897963804	3.201484444610987	
135.0	1.891638875279132	2.1297366027487987	2.391587502438432	2.5812634780605643	3.159999109710942	
140.0	1.891638875279132	2.0278875444801816	2.292997584626617	2.5483808073545857	3.159999109710942	
145.0	1.8788847073069828	2.0263158511012036	2.292997584626617	2.5483808073545857	3.159999109710942	
150.0	1.843053452273418	2.0263158511012036	2.292997584626617	2.5483808073545857	3.159999109710942	
155.0	1.843053452273418	2.0263158511012036	2.292997584626617	2.5483808073545857	3.159999109710942	
160.0	1.843053452273418	1.9723320260984063	2.166334845976648	2.4367517904138967	3.159999109710942	
165.0	1.843053452273418	1.9723320260984063	2.1602801238917038	2.3862885895618957	3.159999109710942	
170.0	1.8416459998752785	1.9723320260984063	2.1596148762659215	2.3862885895618957	3.159999109710942	
175.0	1.8385304560924505	1.9723320260984063	2.1596148762659215	2.3862885895618957	3.159999109710942	
180.0	1.7845641034937416	1.9723320260984063	2.1596148762659215	2.2908177490455333	2.5721696981751263	
185.0	1.7845641034937416	1.9723320260984063	2.1596148762659215	2.2908177490455333	2.5721696981751263	
190.0	1.7845641034937416	1.9723320260984063	2.1463775795430884	2.2908177490455333	2.5721696981751263	
195.0	1.7845641034937416	1.9089479464413466	2.123522430562686	2.2908177490455333	2.5721696981751263	
200.0	1.7845641034937416	1.9089479464413466	2.1058992287214955	2.2531194541782247	2.4143128546309987	


==> data/fig_epsilon_rank.dat <==
epsilon	rank	obj	lam1	lam2	lam3	lam4	lam5	lam6	
0.0	5.0	3.619902606604334	3.1161543484858276	1.5828074914040553	0.8618653801286404	0.3379033627709791	0.17608744087158487	-6.36910477421143e-17	
0.08747034745591545	5.0	3.3526206753127186	2.9987555562114157	1.2079262021014867	0.8135357173048622	0.34438116537508884	0.08947651371338713	-8.638100168840424e-18	
0.1749406949118309	5.0	3.1516097908910927	2.8577836392788205	0.9455200528670661	0.7701424062688363	0.5054097033837843	0.15215281965549382	-8.158134552693667e-19	
0.26241104236774637	5.0	2.984302102363795	2.6974781878136587	0.9506079708446362	0.688579587620607	0.4987128573552666	0.056201313418189326	-1.104514329217719e-17	
0.3498813898236618	5.0	2.8416285674232022	2.6038465764638037	0.8106641313960368	0.6220017285227171	0.49005836118158996	0.10303513891894886	2.422011519647311e-17	
0.4373517372795772	5.0	2.7108074696214497	2.5325845199154102	0.7147064587494832	0.5316542675638891	0.3698802787517064	0.0649598632519556	-2.174979344106417e-18	
0.5248220847354927	5.0	2.6039052535207476	2.4232141317896696	0.6863277227425774	0.5673563756125268	0.3060777982335013	0.14742191927634146	-2.0577872271028475e-16	
0.6122924321914082	5.0	2.507491968643254	2.3526416167105557	0.6669863540799469	0.4839736260298788	0.25124931305383075	0.10181312096471122	5.800025499898021e-17	
0.6997627796473236	5.0	2.4155961443500016	2.288283155820701	0.5857236716928624	0.4590025384965718	0.16172576679310868	0.13767410000926453	-1.7895841934058184e-17	
0.787233127103239	5.0	2.3270846075684424	2.222079621599074	0.5091006033390434	0.424193619719246	0.16715701241890782	0.10305245229775112	6.882404443936041e-17	
0.8747034745591544	5.0	2.241924705742151	2.152371662484087	0.48734396305929617	0.36341308230353236	0.12320017967333871	0.09365426718135926	1.1588057036683066e-17	
0.96217382201507	4.0	2.1627292247717813	2.0917319897870272	0.4338410385511236	0.3206864961292162	0.10486709232545569	-2.4575219460052694e-17	-1.6971380984935042e-16	
1.0496441694709855	4.0	2.086129738727905	2.0286664632834857	0.384145580403624	0.29772230750272877	0.015597058230490379	2.5774263428065967e-16	-6.2077302640257435e-18	
1.1371145169269008	3.0	2.0120918103981342	1.9773080902408728	0.2958148108872336	0.22640620000120118	1.091760395491324e-17	-7.195975853185506e-19	-1.9581341829914923e-16	
1.2245848643828163	3.0	1.9396364390217353	1.9251515371624754	0.2016959825190915	0.1236923812428819	1.681479601096373e-17	-2.5300664444739613e-18	-2.796974213909505e-16	
1.3120552118387316	3.0	1.8701062895380114	1.8612834811636003	0.1789205241333452	0.030146027283675877	2.795155340810394e-17	6.951513133462042e-20	-5.404192067909114e-17	
1.3995255592946472	3.0	1.8028845167614993	1.7979364693446187	0.13348041132313562	0.00011301307379548788	2.0762656003331841e-16	7.979262111314542e-19	-4.716450563602504e-18	
1.4869959067505627	2.0	1.7376976230106342	1.735841281180107	0.08029991013576375	4.995270568184729e-18	-1.5647490712979991e-18	-3.4353061626859085e-17	-2.2321444910066516e-16	
1.574466254206478	1.0	1.6855777365411984	1.685577736541199	4.71543596418821e-17	4.153718382766528e-21	-9.421834041932653e-21	-2.454211017958986e-17	-4.344399184908887e-17	
1.6619366016623935	1.0	1.6392670420168385	1.6392670420168383	4.533925530573585e-16	5.277694963500329e-18	2.7472927268869874e-21	-5.528065261463947e-21	-1.4579951464156332e-17	
1.7494069491183089	1.0	1.5938219503606004	1.5938219503606001	2.5071699799885595e-18	2.3091324285826323e-23	-1.7894246240501672e-22	-1.2666817557205337e-17	-6.837295869623682e-16	
1.8368772965742244	1.0	1.5492597181628562	1.5492597181628565	6.410445559032222e-18	6.847249411363312e-21	-4.46393194352142e-21	-2.7098878735828783e-17	-2.3605302458523874e-16	
1.92434764403014	1.0	1.50532612263908	1.50532612263908	2.7152104334610803e-16	1.0825304787499179e-17	-1.2620754689267401e-20	-4.4669246026557314e-20	-1.1672195880509504e-17	
2.0118179914860552	1.0	1.469135463413744	1.4691354634137441	1.1425976097678527e-16	1.5924850284997869e-19	6.4707853521734425e-21	-6.038607224293326e-18	-3.200482998909036e-17	
2.099288338941971	1.0	1.4374579500971896	1.4374579500971891	4.468551903609545e-16	3.131386692088427e-17	3.747417314031787e-19	1.3779350547650803e-20	-6.631477735161737e-18	
2.1867586863978863	1.0	1.4060749923394211	1.4060749923394211	2.2919733451748065e-16	1.3321411699488488e-17	5.518397083259213e-20	-7.54074149892268e-20	-1.354212899818609e-17	
2.2742290338538016	1.0	1.3750067592611734	1.3750067592611732	2.2665184419565894e-16	1.0590924276342487e-17	5.487916679805748e-20	-7.554806362502348e-20	-2.916370267520616e-17	
2.361699381309717	1.0	1.3442750732645599	1.34427507326456	8.20010885508376e-17	2.042995108971803e-18	1.4149818862873238e-20	-1.501885323785164e-18	-2.282189100283145e-16	
2.4491697287656327	1.0	1.3138472305129516	1.3138472305129518	6.263706371720452e-17	6.041732742940381e-20	5.373715783169335e-20	-2.7888143567912833e-18	-1.1536513485968366e-16	
2.536640076221548	1.0	1.283630101128175	1.283630101128175	3.4173047990372125e-17	-1.2983736412338845e-19	-2.369510544729277e-19	-1.6825953687748335e-17	-1.2128055487713303e-16	
2.6241104236774633	1.0	1.253635689037125	1.2536356890371256	5.766166105345371e-17	7.492255152864528e-18	2.013061293874332e-21	-7.576498546630023e-20	-1.1365242160949648e-16	
2.711580771133379	1.0	1.2238803701891907	1.223880370189191	1.013276397577184e-16	3.2052209464873193e-19	1.0574072404970266e-20	-2.1571827854775335e-18	-9.212897836639315e-17	
2.7990511185892943	1.0	1.1943820114464747	1.1943820114464747	4.2186485583489054e-17	1.2377468853499403e-19	-1.2682087911226937e-19	-9.586416654175704e-19	-2.7714719046034007e-16	
2.8865214660452096	1.0	1.165177016758103	1.1651770167581028	8.339304015443761e-17	2.375621906767372e-19	-1.7920039047249905e-19	-7.97531578162422e-18	-1.3835981217717697e-16	
2.9739918135011254	1.0	1.1362481789283976	1.1362481789283978	5.80266307360668e-17	1.8111894900373404e-17	1.4464925419338857e-18	-1.300035383454912e-19	-2.064282080178813e-17	
3.0614621609570407	1.0	1.107673851161224	1.1076738511612239	1.1260773131700953e-16	3.628441446988451e-18	9.240547450925774e-20	-4.407034618578842e-19	-5.799147876592342e-17	
3.148932508412956	1.0	1.0794420437719046	1.0794420437719043	5.15411751525242e-17	4.067976099025689e-19	2.0971265484079219e-19	-1.3460138495503965e-18	-5.102851200221433e-17	
3.2364028558688718	1.0	1.0515803491800977	1.0515803491800975	2.2264836190105107e-16	6.550631003748305e-18	3.485549361121954e-19	-5.452854649635408e-19	-5.22293397494e-18	
3.323873203324787	1.0	1.0245463105412294	1.0245463105412291	2.8611438230592124e-17	5.886154803998288e-19	1.0130624299466678e-19	-1.7704433664917924e-18	-2.5131024498850313e-16	
3.4113435507807024	1.0	0.9983475934244956	0.9983475934244957	1.6800927871444697e-17	5.892128338702947e-20	-3.857172904797796e-18	-1.8300215529014996e-17	-5.715250585618409e-17	
3.4988138982366177	1.0	0.9721717100192263	0.9721717100192262	4.882121785084637e-18	2.182764099300075e-19	-4.053593094167858e-19	-3.062936309943456e-17	-3.186251262020567e-16	
3.5862842456925335	1.0	0.9460205659618475	0.9460205659618472	4.647518717972845e-17	4.463839731065848e-19	6.80033460891394e-20	-2.6080719490056894e-18	-1.0336210073312991e-16	
3.6737545931484488	1.0	0.9198962588582973	0.9198962588582973	1.2462172118543526e-16	1.788571317699589e-18	1.531770410908232e-19	-7.35444028700053e-19	-6.988319341527363e-17	
3.761224940604364	1.0	0.8938011509786615	0.8938011509786619	2.217775659411528e-16	2.451150344031201e-18	-1.5344274209774026e-19	-2.645712082724079e-19	-5.01215143026361e-17	
3.84869528806028	1.0	0.8677378706368823	0.8677378706368823	2.4801270404753976e-17	1.0341316503833529e-19	-1.5091967728516956e-19	-8.128957354575257e-18	-7.029281407596438e-17	
3.936165635516195	1.0	0.8417093813423799	0.8417093813423799	5.643520213633309e-17	1.9605003101800352e-18	2.105770160671723e-19	-2.5863513450115245e-19	-2.7280728795727725e-18	
4.0236359829721104	1.0	0.8157190143267834	0.8157190143267834	9.94014309630836e-18	8.989398543276898e-20	3.360922729818291e-20	-1.6042689693252186e-17	-1.2748624404875273e-16	
4.111106330428026	1.0	0.789770514543108	0.7897705145431078	9.599174798013736e-20	1.2159185826039854e-20	-1.3263072749579585e-18	-1.013890463761882e-17	-1.3094447415995188e-16	
4.198576677883942	1.0	0.7638681866725848	0.7638681866725847	2.909631849888519e-17	5.806033152867544e-19	-2.9836571430341144e-20	-2.283223905947992e-19	-5.72285485764e-17	
4.286047025339857	1.0	0.7381154491508367	0.7381154491508367	1.2938710491162038e-16	1.511364133832341e-20	-2.88852671705373e-20	-1.7151573597763567e-18	-7.309570159567887e-17	
4.373517372795773	1.0	0.7124284408053967	0.7124284408053965	9.217454652288871e-18	6.26543155367988e-20	-6.033068735117694e-20	-1.3633386071701912e-18	-3.149838100841358e-16	
4.460987720251688	1.0	0.6867728710827179	0.6867728710827179	2.2174190923532825e-17	4.725228104780929e-19	-2.4307341459254865e-20	-5.132119451221065e-19	-8.02766410012769e-17	
4.548458067707603	1.0	0.6611524078768807	0.6611524078768807	3.394889532485219e-17	1.5356203899530272e-19	-2.5390018017238624e-20	-2.4492629869557526e-19	-2.272538086185487e-16	
4.6359284151635185	1.0	0.635620186063504	0.635620186063504	5.95858384784377e-17	2.461700180989479e-18	7.359507267954307e-20	-1.673080685788893e-19	-3.300562765816485e-17	
4.723398762619434	1.0	0.6101889778694326	0.6101889778694323	8.366665560093474e-17	1.063066780578323e-18	9.123900491565663e-20	-2.6878005941571547e-19	-1.114403952046537e-16	
4.81086911007535	1.0	0.5848402896180209	0.5848402896180208	1.6745934065321433e-16	2.2508494409304514e-18	4.900368279265008e-19	3.3436608306904896e-20	-3.049688533113411e-18	
4.898339457531265	1.0	0.5595853459927705	0.5595853459927705	2.1482448158878725e-17	2.9038895241684065e-19	1.1977954345826256e-20	-4.554427456380618e-19	-7.640684268226696e-17	
4.985809804987181	1.0	0.5344227852089022	0.5344227852089022	9.619720555084279e-18	3.080438594559485e-19	7.688323367809884e-20	-5.388801745621814e-19	-9.186513258255451e-17	
5.073280152443096	1.0	0.5092818569069435	0.5092818569069435	5.036775526684949e-18	7.833481311069321e-19	3.9180951988509265e-20	-4.731414173975869e-18	-5.663904166706232e-17	
5.160750499899011	1.0	0.4841523148913621	0.48415231489136235	1.2363434684502097e-16	7.032468041518284e-19	-1.4586359580341243e-19	-2.2437014866747886e-19	-3.983327131982687e-17	
5.2482208473549266	1.0	0.4590360127890462	0.45903601278904616	1.0878080809014659e-18	3.1909015493175373e-21	-2.347911344855544e-19	-1.1551383305218294e-17	-7.387259399661627e-17	
5.335691194810843	1.0	0.43393535263598976	0.4339353526359897	5.611553038116348e-17	4.158738535826884e-19	-1.277536547315328e-19	-7.933608092893149e-19	-2.89389163275819e-17	
5.423161542266758	1.0	0.40885306063179633	0.4088530606317964	8.128961523803058e-18	2.5223632017734767e-19	7.842111050705169e-20	-7.608562704755498e-18	-5.766325008797238e-17	
5.510631889722673	1.0	0.38379300206595696	0.38379300206595696	3.0603980351526076e-17	8.258369021666633e-19	-2.7911474547086806e-19	-6.404160439163745e-19	-5.82658620799344e-17	
5.598102237178589	1.0	0.35875948531805657	0.3587594853180565	8.679857919045015e-18	5.373353175054877e-19	-4.16286954631848e-19	-1.4309001378950108e-18	-6.37485191132699e-17	
5.685572584634504	1.0	0.33375879922879587	0.33375879922879587	2.2804602607975206e-18	2.8003995608262493e-19	-2.333300127137377e-18	-2.350916978583002e-17	-6.128579975778207e-17	
5.773042932090419	1.0	0.30879880904938173	0.30879880904938173	2.894020339938019e-17	3.1373058723136665e-19	-3.5616589029272446e-19	-8.875417361702003e-19	-2.887758809813706e-17	
5.860513279546335	1.0	0.28388995974072706	0.28388995974072706	1.6464410098555808e-17	8.473445616332614e-19	-1.0840346253615043e-19	-1.1615724371088266e-18	-2.991956656835855e-17	
5.947983627002251	1.0	0.25904741891247623	0.2590474189124762	3.177353674523089e-17	1.529437008745548e-19	-3.3427329131210007e-19	-7.697007804329151e-19	-3.472563419530827e-17	
6.035453974458166	1.0	0.2342921262955938	0.23429212629559376	1.3360791504316854e-17	7.90046827161853e-20	-3.7464755196837686e-19	-1.0818946911429286e-18	-4.060619129753905e-17	
6.122924321914081	1.0	0.20965495481695526	0.20965495481695534	3.0984771222239656e-17	1.8512954297604623e-18	-2.6495710802490294e-19	-8.191817333514381e-19	-1.8307820871803553e-17	
6.210394669369997	1.0	0.185183065234562	0.185183065234562	1.1287530924553095e-17	1.0737972564218143e-18	-1.73626280504245e-19	-2.756997460034859e-18	-6.828619226470596e-18	
6.297865016825912	1.0	0.16095200281287947	0.16095200281287952	2.18853750211419e-17	2.427458876977696e-18	5.936889101746829e-20	-7.227604247950008e-19	-2.0179995412388458e-17	
6.385335364281827	1.0	0.1370892663815581	0.1370892663815581	2.5946801142289225e-18	1.24123693163102e-18	-3.13017881864763e-19	-6.90015679555749e-18	-1.4837338866194167e-17	
6.4728057117377436	1.0	0.11382830882825037	0.1138283088282504	1.539793851847894e-17	3.882207768560845e-18	2.2386356209608255e-19	-3.7154712251252023e-19	-8.724121870762505e-18	
6.560276059193659	1.0	0.09162512754026995	0.09162512754026997	4.1258689023275755e-18	3.3752164307782436e-19	4.6643615840628363e-35	-3.0120011769201842e-18	-4.9208363204388305e-18	
6.647746406649574	1.0	0.07147310355400441	0.07147310355400437	3.053611739660409e-18	1.193366671573591e-18	-9.158800930598244e-19	-2.066558815801957e-18	-6.468709930302647e-18	
6.7352167541054895	1.0	0.05356503664664762	0.05356503664664761	2.0594137829827985e-18	1.4284998300409466e-18	1.9158140537408996e-19	-7.0825875502816e-18	-1.0474695275930694e-17	
6.822687101561405	1.0	0.03571014020405913	0.03571014020405913	5.064954601091062e-18	2.1260286874977315e-18	4.004635708250156e-19	-8.7790291175379e-19	-4.111458733694809e-18	
6.91015744901732	1.0	0.017862872038701905	0.017862872038701905	2.071544194947232e-18	6.537370863642348e-19	5.258147344835174e-20	-4.319440014485539e-19	-1.9122378843170627e-18	
6.997627796473236	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	


==> data/fig_gap_matrix_otl_circuit.dat <==
x1	x2	gap	
-1.0	-1.0	0.324194640547	
-0.894736842105	-1.0	0.459015978341	
-0.789473684211	-1.0	0.760979988861	
-0.684210526316	-1.0	1.11745646306	
-0.578947368421	-1.0	1.49345045488	
-0.473684210526	-1.0	1.84225222264	
-0.368421052632	-1.0	1.84491815927	
-0.263157894737	-1.0	1.83264067362	
-0.157894736842	-1.0	1.829930955	
-0.0526315789474	-1.0	1.83838570761	
0.0526315789474	-1.0	1.86066384424	
0.157894736842	-1.0	1.88195933674	
0.263157894737	-1.0	1.85881263715	
0.368421052632	-1.0	1.83940264634	
0.473684210526	-1.0	1.88792004924	
0.578947368421	-1.0	1.86826510392	
0.684210526316	-1.0	1.94534493578	
0.789473684211	-1.0	2.11285091231	
0.894736842105	-1.0	2.35153793802	
1.0	-1.0	2.64218508209	
-1.0	-0.894736842105	0.155332919219	
-0.894736842105	-0.894736842105	0.141133077177	
-0.789473684211	-0.894736842105	0.439163898731	
-0.684210526316	-0.894736842105	0.812434834869	
-0.578947368421	-0.894736842105	1.19813631051	
-0.473684210526	-0.894736842105	1.59130103842	
-0.368421052632	-0.894736842105	1.68973697137	
-0.263157894737	-0.894736842105	1.71290247507	
-0.157894736842	-0.894736842105	1.70276248185	
-0.0526315789474	-0.894736842105	1.70144618596	
0.0526315789474	-0.894736842105	1.71082128502	
0.157894736842	-0.894736842105	1.70118815055	
0.263157894737	-0.894736842105	1.66847303396	
0.368421052632	-0.894736842105	1.61173908654	
0.473684210526	-0.894736842105	1.62395997866	
0.578947368421	-0.894736842105	1.6118901129	
0.684210526316	-0.894736842105	1.64408136697	
0.789473684211	-0.894736842105	1.78707498001	
0.894736842105	-0.894736842105	2.01744642183	
1.0	-0.894736842105	2.30919093701	
-1.0	-0.789473684211	0.0836440308086	
-0.894736842105	-0.789473684211	0.0120515739727	
-0.789473684211	-0.789473684211	0.15809046589	
-0.684210526316	-0.789473684211	0.534541665842	
-0.578947368421	-0.789473684211	0.923197659977	
-0.473684210526	-0.789473684211	1.31882502376	
-0.368421052632	-0.789473684211	1.512833875	
-0.263157894737	-0.789473684211	1.54556745819	
-0.157894736842	-0.789473684211	1.59131736432	
-0.0526315789474	-0.789473684211	1.58253868726	
0.0526315789474	-0.789473684211	1.58171924608	
0.157894736842	-0.789473684211	1.54312168108	
0.263157894737	-0.789473684211	1.50782635438	
0.368421052632	-0.789473684211	1.41227792109	
0.473684210526	-0.789473684211	1.38443335683	
0.578947368421	-0.789473684211	1.38913999454	
0.684210526316	-0.789473684211	1.35844952577	
0.789473684211	-0.789473684211	1.46522351248	
0.894736842105	-0.789473684211	1.68350658056	
1.0	-0.789473684211	1.9766963626	
-1.0	-0.684210526316	0.0536063060038	
-0.894736842105	-0.684210526316	0.00337465299793	
-0.789473684211	-0.684210526316	0.0494009088141	
-0.684210526316	-0.684210526316	0.318818049951	
-0.578947368421	-0.684210526316	0.683133589872	
-0.473684210526	-0.684210526316	1.07058231191	
-0.368421052632	-0.684210526316	1.28467369252	
-0.263157894737	-0.684210526316	1.37237234846	
-0.157894736842	-0.684210526316	1.40955684723	
-0.0526315789474	-0.684210526316	1.47293510346	
0.0526315789474	-0.684210526316	1.47249228219	
0.157894736842	-0.684210526316	1.40730233168	
0.263157894737	-0.684210526316	1.35560691126	
0.368421052632	-0.684210526316	1.24535938479	
0.473684210526	-0.684210526316	1.17682656199	
0.578947368421	-0.684210526316	1.1805715513	
0.684210526316	-0.684210526316	1.10068689359	
0.789473684211	-0.684210526316	1.15059456356	
0.894736842105	-0.684210526316	1.34983098922	
1.0	-0.684210526316	1.64500431217	
-1.0	-0.578947368421	0.0384097680616	
-0.894736842105	-0.578947368421	0.00123791518986	
-0.789473684211	-0.578947368421	0.0306844930292	
-0.684210526316	-0.578947368421	0.196366087022	
-0.578947368421	-0.578947368421	0.49620138143	
-0.473684210526	-0.578947368421	0.856589878536	
-0.368421052632	-0.578947368421	1.06271739895	
-0.263157894737	-0.578947368421	1.15569558336	
-0.157894736842	-0.578947368421	1.24073010328	
-0.0526315789474	-0.578947368421	1.28146773987	
0.0526315789474	-0.578947368421	1.35174884877	
0.157894736842	-0.578947368421	1.29219795602	
0.263157894737	-0.578947368421	1.22840685397	
0.368421052632	-0.578947368421	1.11334582349	
0.473684210526	-0.578947368421	1.00693941318	
0.578947368421	-0.578947368421	0.966176207133	
0.684210526316	-0.578947368421	0.895200040334	
0.789473684211	-0.578947368421	0.851234814061	
0.894736842105	-0.578947368421	1.01667986256	
1.0	-0.578947368421	1.31472233382	
-1.0	-0.473684210526	0.0294794775018	
-0.894736842105	-0.473684210526	0.000402537278741	
-0.789473684211	-0.473684210526	0.0253700439478	
-0.684210526316	-0.473684210526	0.140652587753	
-0.578947368421	-0.473684210526	0.370488738484	
-0.473684210526	-0.473684210526	0.685749732481	
-0.368421052632	-0.473684210526	0.868059944268	
-0.263157894737	-0.473684210526	0.92960797328	
-0.157894736842	-0.473684210526	1.04013813586	
-0.0526315789474	-0.473684210526	1.11778601866	
0.0526315789474	-0.473684210526	1.16101994448	
0.157894736842	-0.473684210526	1.13895362212	
0.263157894737	-0.473684210526	1.12402807967	
0.368421052632	-0.473684210526	1.01690132403	
0.473684210526	-0.473684210526	0.87609752269	
0.578947368421	-0.473684210526	0.799556912516	
0.684210526316	-0.473684210526	0.783377225931	
0.789473684211	-0.473684210526	0.590828670997	
0.894736842105	-0.473684210526	0.684819054382	
1.0	-0.473684210526	0.98726662753	
-1.0	-0.368421052632	0.0236870029709	
-0.894736842105	-0.368421052632	6.70881251965e-05	
-0.789473684211	-0.368421052632	0.0236986334871	
-0.684210526316	-0.368421052632	0.11483712134	
-0.578947368421	-0.368421052632	0.294582238532	
-0.473684210526	-0.368421052632	0.560356771236	
-0.368421052632	-0.368421052632	0.70405959573	
-0.263157894737	-0.368421052632	0.735978117727	
-0.157894736842	-0.368421052632	0.807076092527	
-0.0526315789474	-0.368421052632	0.941476602857	
0.0526315789474	-0.368421052632	0.997137242863	
0.157894736842	-0.368421052632	0.928004353788	
0.263157894737	-0.368421052632	0.950583319729	
0.368421052632	-0.368421052632	0.957508635247	
0.473684210526	-0.368421052632	0.781017094781	
0.578947368421	-0.368421052632	0.680571147405	
0.684210526316	-0.368421052632	0.630528501454	
0.789473684211	-0.368421052632	0.444186086107	
0.894736842105	-0.368421052632	0.357856510855	
1.0	-0.368421052632	0.666814009639	
-1.0	-0.263157894737	0.0196798530254	
-0.894736842105	-0.263157894737	4.56905853596e-06	
-0.789473684211	-0.263157894737	0.0236725318998	
-0.684210526316	-0.263157894737	0.102269396356	
-0.578947368421	-0.263157894737	0.250507985836	
-0.473684210526	-0.263157894737	0.474424447179	
-0.368421052632	-0.263157894737	0.571637545264	
-0.263157894737	-0.263157894737	0.579941785852	
-0.157894736842	-0.263157894737	0.61355587656	
-0.0526315789474	-0.263157894737	0.696163852635	
0.0526315789474	-0.263157894737	0.862251402345	
0.157894736842	-0.263157894737	0.756843416494	
0.263157894737	-0.263157894737	0.734364904251	
0.368421052632	-0.263157894737	0.802188775601	
0.473684210526	-0.263157894737	0.717494649049	
0.578947368421	-0.263157894737	0.599400850812	
0.684210526316	-0.263157894737	0.541303339324	
0.789473684211	-0.263157894737	0.510501303854	
0.894736842105	-0.263157894737	0.104356975314	
1.0	-0.263157894737	0.371929299577	
-1.0	-0.157894736842	0.0167946927352	
-0.894736842105	-0.157894736842	0.000139136262362	
-0.789473684211	-0.157894736842	0.0247096132366	
-0.684210526316	-0.157894736842	0.0966203999447	
-0.578947368421	-0.157894736842	0.225415362566	
-0.473684210526	-0.157894736842	0.418225300657	
-0.368421052632	-0.157894736842	0.468998326008	
-0.263157894737	-0.157894736842	0.462241029529	
-0.157894736842	-0.157894736842	0.468244107091	
-0.0526315789474	-0.157894736842	0.500344496045	
0.0526315789474	-0.157894736842	0.600871930934	
0.157894736842	-0.157894736842	0.627202864288	
0.263157894737	-0.157894736842	0.570683591878	
0.368421052632	-0.157894736842	0.584811745858	
0.473684210526	-0.157894736842	0.524719344757	
0.578947368421	-0.157894736842	0.544075553476	
0.684210526316	-0.157894736842	0.494034177393	
0.789473684211	-0.157894736842	0.475555095515	
0.894736842105	-0.157894736842	0.342730834694	
1.0	-0.157894736842	0.236150026753	
-1.0	-0.0526315789474	0.0146800885352	
-0.894736842105	-0.0526315789474	0.0004566271542	
-0.789473684211	-0.0526315789474	0.0266668538527	
-0.684210526316	-0.0526315789474	0.095357078362	
-0.578947368421	-0.0526315789474	0.21219519636	
-0.473684210526	-0.0526315789474	0.364496590577	
-0.368421052632	-0.0526315789474	0.392486782292	
-0.263157894737	-0.0526315789474	0.378971018404	
-0.157894736842	-0.0526315789474	0.370801447667	
-0.0526315789474	-0.0526315789474	0.371110407888	
0.0526315789474	-0.0526315789474	0.395909221185	
0.157894736842	-0.0526315789474	0.358398444306	
0.263157894737	-0.0526315789474	0.460678863351	
0.368421052632	-0.0526315789474	0.449078173298	
0.473684210526	-0.0526315789474	0.354933572656	
0.578947368421	-0.0526315789474	0.339074288157	
0.684210526316	-0.0526315789474	0.474130599818	
0.789473684211	-0.0526315789474	0.478239170655	
0.894736842105	-0.0526315789474	0.507121270329	
1.0	-0.0526315789474	0.443787355841	
-1.0	0.0526315789474	0.0131493815994	
-0.894736842105	0.0526315789474	0.000984285975692	
-0.789473684211	0.0526315789474	0.0296226809766	
-0.684210526316	0.0526315789474	0.0974964766534	
-0.578947368421	0.0526315789474	0.196618597841	
-0.473684210526	0.0526315789474	0.201791413242	
-0.368421052632	0.0526315789474	0.244832464805	
-0.263157894737	0.0526315789474	0.323883694861	
-0.157894736842	0.0526315789474	0.312486918605	
-0.0526315789474	0.0526315789474	0.303287627363	
0.0526315789474	0.0526315789474	0.296528277391	
0.157894736842	0.0526315789474	0.152414325349	
0.263157894737	0.0526315789474	0.329058309409	
0.368421052632	0.0526315789474	0.396015540576	
0.473684210526	0.0526315789474	0.395074644135	
0.578947368421	0.0526315789474	0.0150052804514	
0.684210526316	0.0526315789474	0.431160889517	
0.789473684211	0.0526315789474	0.509540216756	
0.894736842105	0.0526315789474	0.553642669456	
1.0	0.0526315789474	0.647571789059	
-1.0	0.157894736842	0.0121262375733	
-0.894736842105	0.157894736842	0.00179823067927	
-0.789473684211	0.157894736842	0.0338524332522	
-0.684210526316	0.157894736842	0.102859307638	
-0.578947368421	0.157894736842	0.105762620909	
-0.473684210526	0.157894736842	0.0944679852667	
-0.368421052632	0.157894736842	0.0958666020708	
-0.263157894737	0.157894736842	0.139121243058	
-0.157894736842	0.157894736842	0.282728975678	
-0.0526315789474	0.157894736842	0.27670625262	
0.0526315789474	0.157894736842	0.261858150325	
0.157894736842	0.157894736842	0.196161167086	
0.263157894737	0.157894736842	0.194078303779	
0.368421052632	0.157894736842	0.418976741046	
0.473684210526	0.157894736842	0.421880208458	
0.578947368421	0.157894736842	0.330490385354	
0.684210526316	0.157894736842	0.325207370023	
0.789473684211	0.157894736842	0.583624341324	
0.894736842105	0.157894736842	0.625887439719	
1.0	0.157894736842	0.71101829818	
-1.0	0.263157894737	0.0116509399385	
-0.894736842105	0.263157894737	0.00306214014946	
-0.789473684211	0.263157894737	0.0399120826727	
-0.684210526316	0.263157894737	0.0658036620916	
-0.578947368421	0.263157894737	0.0467455884831	
-0.473684210526	0.263157894737	0.0331486593507	
-0.368421052632	0.263157894737	0.0232370060108	
-0.263157894737	0.263157894737	0.0167014865528	
-0.157894736842	0.263157894737	0.0650620097678	
-0.0526315789474	0.263157894737	0.27513465759	
0.0526315789474	0.263157894737	0.241808728305	
0.157894736842	0.263157894737	0.192708342292	
0.263157894737	0.263157894737	0.258478468503	
0.368421052632	0.263157894737	0.51483843162	
0.473684210526	0.263157894737	0.446072458487	
0.578947368421	0.263157894737	0.402283746867	
0.684210526316	0.263157894737	0.482271059628	
0.789473684211	0.263157894737	0.665268266361	
0.894736842105	0.263157894737	0.737670536918	
1.0	0.263157894737	0.803686588197	
-1.0	0.368421052632	0.0119987341759	
-0.894736842105	0.368421052632	0.00514389472207	
-0.789473684211	0.368421052632	0.0461697905858	
-0.684210526316	0.368421052632	0.0255964677275	
-0.578947368421	0.368421052632	0.0129548801848	
-0.473684210526	0.368421052632	0.00499746945315	
-0.368421052632	0.368421052632	0.000630518615866	
-0.263157894737	0.368421052632	0.00111566189687	
-0.157894736842	0.368421052632	0.0231359329591	
-0.0526315789474	0.368421052632	0.175398747383	
0.0526315789474	0.368421052632	0.162539135302	
0.157894736842	0.368421052632	0.201038897565	
0.263157894737	0.368421052632	0.277442625538	
0.368421052632	0.368421052632	0.461138594311	
0.473684210526	0.368421052632	0.44272180098	
0.578947368421	0.368421052632	0.402480466037	
0.684210526316	0.368421052632	0.46272027309	
0.789473684211	0.368421052632	0.652184582911	
0.894736842105	0.368421052632	0.85661018122	
1.0	0.368421052632	0.927036377997	
-1.0	0.473684210526	0.0143281129943	
-0.894736842105	0.473684210526	0.00901986238255	
-0.789473684211	0.473684210526	0.0139561279203	
-0.684210526316	0.473684210526	0.00386172444811	
-0.578947368421	0.473684210526	0.000210182542236	
-0.473684210526	0.473684210526	0.00101117710286	
-0.368421052632	0.473684210526	0.0068769047184	
-0.263157894737	0.473684210526	0.0221172098761	
-0.157894736842	0.473684210526	0.0643424663057	
-0.0526315789474	0.473684210526	0.151645559068	
0.0526315789474	0.473684210526	0.156258422142	
0.157894736842	0.473684210526	0.19396091055	
0.263157894737	0.473684210526	0.331188904062	
0.368421052632	0.473684210526	0.478180522799	
0.473684210526	0.473684210526	0.446887784817	
0.578947368421	0.473684210526	0.402853900822	
0.684210526316	0.473684210526	0.459517134082	
0.789473684211	0.473684210526	0.611723075285	
0.894736842105	0.473684210526	0.864725960004	
1.0	0.473684210526	0.952387459688	
-1.0	0.578947368421	0.0275413870059	
-0.894736842105	0.578947368421	0.00687684832268	
-0.789473684211	0.578947368421	7.50860409244e-05	
-0.684210526316	0.578947368421	0.00173191429815	
-0.578947368421	0.578947368421	0.007338226504	
-0.473684210526	0.578947368421	0.0169739266604	
-0.368421052632	0.578947368421	0.0327025245715	
-0.263157894737	0.578947368421	0.0598747262382	
-0.157894736842	0.578947368421	0.112544307431	
-0.0526315789474	0.578947368421	0.171442335845	
0.0526315789474	0.578947368421	0.196571397933	
0.157894736842	0.578947368421	0.269065425802	
0.263157894737	0.578947368421	0.450744979184	
0.368421052632	0.578947368421	0.526989895384	
0.473684210526	0.578947368421	0.391966396265	
0.578947368421	0.578947368421	0.403680222874	
0.684210526316	0.578947368421	0.466055331793	
0.789473684211	0.578947368421	0.602979781286	
0.894736842105	0.578947368421	0.817785257802	
1.0	0.578947368421	0.985511467807	
-1.0	0.684210526316	0.195408831991	
-0.894736842105	0.684210526316	0.00074191356781	
-0.789473684211	0.684210526316	8.37441053276e-05	
-0.684210526316	0.684210526316	0.000931134597927	
-0.578947368421	0.684210526316	0.00255092769975	
-0.473684210526	0.684210526316	0.00543593966734	
-0.368421052632	0.684210526316	0.0114045524716	
-0.263157894737	0.684210526316	0.0294222264533	
-0.157894736842	0.684210526316	0.151487001326	
-0.0526315789474	0.684210526316	0.212795307022	
0.0526315789474	0.684210526316	0.250730285169	
0.157894736842	0.684210526316	0.256438095673	
0.263157894737	0.684210526316	0.424552067105	
0.368421052632	0.684210526316	0.427567600958	
0.473684210526	0.684210526316	0.267578801864	
0.578947368421	0.684210526316	0.24886808877	
0.684210526316	0.684210526316	0.486795605898	
0.789473684211	0.684210526316	0.619008788987	
0.894736842105	0.684210526316	0.808810450237	
1.0	0.684210526316	1.02929482946	
-1.0	0.789473684211	0.464896658508	
-0.894736842105	0.789473684211	0.136722147387	
-0.789473684211	0.789473684211	0.0391733698962	
-0.684210526316	0.789473684211	0.0184590323269	
-0.578947368421	0.789473684211	0.0105439258075	
-0.473684210526	0.789473684211	0.00643799353424	
-0.368421052632	0.789473684211	0.00394345284519	
-0.263157894737	0.789473684211	0.00229300156724	
-0.157894736842	0.789473684211	0.00133773136254	
-0.0526315789474	0.789473684211	0.17614072049	
0.0526315789474	0.789473684211	0.190005316774	
0.157894736842	0.789473684211	0.254372230087	
0.263157894737	0.789473684211	0.397242146238	
0.368421052632	0.789473684211	0.399223800606	
0.473684210526	0.789473684211	0.401666823946	
0.578947368421	0.789473684211	0.120425995242	
0.684210526316	0.789473684211	0.44891018372	
0.789473684211	0.789473684211	0.665888064702	
0.894736842105	0.789473684211	0.834300356991	
1.0	0.789473684211	1.05589158144	
-1.0	0.894736842105	0.741279083157	
-0.894736842105	0.894736842105	0.39462345134	
-0.789473684211	0.894736842105	0.183353009772	
-0.684210526316	0.894736842105	0.100632555624	
-0.578947368421	0.894736842105	0.0679339095068	
-0.473684210526	0.894736842105	0.052881494563	
-0.368421052632	0.894736842105	0.0464003832291	
-0.263157894737	0.894736842105	0.0472790470158	
-0.157894736842	0.894736842105	0.0650250037107	
-0.0526315789474	0.894736842105	0.187788906492	
0.0526315789474	0.894736842105	0.188223568843	
0.157894736842	0.894736842105	0.105896067977	
0.263157894737	0.894736842105	0.418954193903	
0.368421052632	0.894736842105	0.424478510597	
0.473684210526	0.894736842105	0.441925749937	
0.578947368421	0.894736842105	0.43682315171	
0.684210526316	0.894736842105	0.434388976709	
0.789473684211	0.894736842105	0.756566413556	
0.894736842105	0.894736842105	0.898533733945	
1.0	0.894736842105	1.0887946564	
-1.0	1.0	1.02691158827	
-0.894736842105	1.0	0.676276029899	
-0.789473684211	1.0	0.409727553219	
-0.684210526316	1.0	0.254780079945	
-0.578947368421	1.0	0.179201432831	
-0.473684210526	1.0	0.143174154368	
-0.368421052632	1.0	0.128201279468	
-0.263157894737	1.0	0.129755948376	
-0.157894736842	1.0	0.156010910566	
-0.0526315789474	1.0	0.243030177288	
0.0526315789474	1.0	0.254285035704	
0.157894736842	1.0	0.305833032227	
0.263157894737	1.0	0.42651632705	
0.368421052632	1.0	0.508062865836	
0.473684210526	1.0	0.521012277683	
0.578947368421	1.0	0.576639110289	
0.684210526316	1.0	0.63214884635	
0.789473684211	1.0	0.770825858074	
0.894736842105	1.0	1.01074891253	
1.0	1.0	1.16201848771	


==> data/fig_gap_matrix_otl_circuit_contour.dat <==
1.000000000000000e-01	            318
-9.799498746867168e-01	-9.351628385837579e-01
-9.649122807017544e-01	-9.360170980196325e-01
-9.488413103648561e-01	-9.348370927318297e-01
-9.348370927318297e-01	-9.320845345399209e-01
-9.197994987468672e-01	-9.273596624259665e-01
-9.028021424143731e-01	-9.197994987468672e-01
-8.897243107769424e-01	-9.124593362691594e-01
-8.713670102781677e-01	-8.997493734335840e-01
-8.590605468996707e-01	-8.897243107769424e-01
-8.395989974937343e-01	-8.712655432278928e-01
-8.202115123226503e-01	-8.496240601503759e-01
-8.044745001787842e-01	-8.295739348370927e-01
-7.844611528822055e-01	-8.006556306475711e-01
-7.683460077122920e-01	-7.744360902255638e-01
-7.490948385735101e-01	-7.393483709273183e-01
-7.293233082706767e-01	-6.985841323205462e-01
-7.102658373890094e-01	-6.541353383458646e-01
-6.930884218821236e-01	-6.090225563909775e-01
-6.761424184104026e-01	-5.588972431077694e-01
-6.611209488406495e-01	-5.087719298245614e-01
-6.465456605684421e-01	-4.536340852130326e-01
-6.327140862181344e-01	-3.934837092731830e-01
-6.199375930189237e-01	-3.283208020050126e-01
-6.100279194652269e-01	-2.681704260651629e-01
-6.012122142698771e-01	-2.030075187969925e-01
-5.939849624060151e-01	-1.344635918578842e-01
-5.889361351812651e-01	-6.766917293233088e-02
-5.857405501233489e-01	2.506265664160345e-03
-5.839598997493735e-01	4.889883895465932e-02
-5.739348370927319e-01	4.918738766915205e-02
-5.388471177944862e-01	4.890623511904058e-02
-5.037593984962406e-01	5.075397988910950e-02
-4.686716791979950e-01	5.475778048667346e-02
-4.335839598997494e-01	6.098374704909178e-02
-4.035087719298246e-01	6.816297489095352e-02
-3.684210526315790e-01	7.884337498133602e-02
-3.383458646616542e-01	9.011254564106289e-02
-3.082706766917294e-01	1.035111920108473e-01
-2.781954887218046e-01	1.193071758397416e-01
-2.531328320802005e-01	1.345297566869269e-01
-2.267846264586105e-01	1.528822055137844e-01
-2.030075187969925e-01	1.718210629984954e-01
-1.779448621553885e-01	1.948115927658688e-01
-1.560856142625617e-01	2.180451127819549e-01
-1.378446115288221e-01	2.403046042282988e-01
-1.215625638636255e-01	2.631578947368420e-01
-1.062065320228949e-01	2.882205513784459e-01
-9.025142961805691e-02	3.182957393483710e-01
-8.771929824561409e-02	3.253441915088348e-01
-8.270676691729328e-02	3.284193211626791e-01
-4.761904761904767e-02	3.361212019808533e-01
-1.754385964912286e-02	3.446148378679679e-01
1.253132832080195e-02	3.554473273572841e-01
3.258145363408516e-02	3.643590550412509e-01
3.759398496240607e-02	3.618107789606722e-01
3.924067676062033e-02	3.583959899749374e-01
4.307905969752603e-02	3.533834586466165e-01
4.761904761904745e-02	3.502545111065136e-01
5.467595598860091e-02	3.483709273182956e-01
6.265664160400997e-02	3.486011777853639e-01
7.268170426065157e-02	3.515637968082666e-01
8.771929824561386e-02	3.591289310716481e-01
9.085837019066691e-02	3.583959899749374e-01
9.507554301214319e-02	3.283208020050123e-01
1.027568922305764e-01	2.894158372411099e-01
1.149189613204200e-01	2.431077694235588e-01
1.260323072762689e-01	2.080200501253131e-01
1.370601092341153e-01	1.779448621553885e-01
1.478696741854635e-01	1.522923280443707e-01
1.629072681704260e-01	1.224510137393242e-01
1.680911421991338e-01	1.127819548872180e-01
1.666048855107143e-01	1.077694235588971e-01
1.469869240479145e-01	6.265664160400997e-02
1.437158897808297e-01	4.761904761904745e-02
1.428957698340625e-01	3.759398496240607e-02
1.437047011502470e-01	2.756892230576424e-02
1.472293163252922e-01	1.754385964912286e-02
1.513233465415109e-01	1.253132832080195e-02
1.528822055137844e-01	1.120821021709857e-02
1.578947368421053e-01	8.658801459316013e-03
1.629072681704260e-01	7.615679251844932e-03
1.729323308270676e-01	8.474269213697263e-03
1.840362336202641e-01	1.253132832080195e-02
1.930533712034015e-01	1.754385964912286e-02
2.063487583733920e-01	2.756892230576424e-02
2.180451127819549e-01	3.867721189129729e-02
2.300774417518061e-01	5.263157894736836e-02
2.431077694235588e-01	7.119813643877942e-02
2.524407647800011e-01	8.771929824561386e-02
2.611192936186560e-01	1.077694235588971e-01
2.656076674745828e-01	1.228070175438596e-01
2.679827995336865e-01	1.378446115288221e-01
2.679281678200977e-01	1.478696741854635e-01
2.657008657621960e-01	1.578947368421053e-01
2.631578947368420e-01	1.631225091629107e-01
2.581453634085213e-01	1.683720331845178e-01
2.531328320802004e-01	1.708712401399849e-01
2.481203007518795e-01	1.719005129803136e-01
2.380952380952381e-01	1.710475141135318e-01
2.280701754385963e-01	1.675457025423869e-01
2.180451127819549e-01	1.620200393167482e-01
2.122373554407730e-01	1.629072681704260e-01
2.070493872441242e-01	1.979949874686717e-01
1.974178390040683e-01	2.431077694235588e-01
1.848841343971725e-01	2.882205513784459e-01
1.749739574978916e-01	3.182957393483710e-01
1.629072681704260e-01	3.501569549559542e-01
1.478510776926482e-01	3.834586466165413e-01
1.348845687941457e-01	4.085213032581452e-01
1.378446115288221e-01	4.152956649801503e-01
1.400778950984540e-01	4.185463659147870e-01
1.446618258891862e-01	4.285714285714284e-01
1.533077522666245e-01	4.486215538847116e-01
1.578947368421053e-01	4.642496282396520e-01
1.600766101444236e-01	4.786967418546367e-01
1.599700746052525e-01	4.887218045112780e-01
1.577841338554091e-01	4.987468671679198e-01
1.528822055137844e-01	5.066502483505144e-01
1.478696741854635e-01	5.103905433314374e-01
1.428571428571428e-01	5.121220529568220e-01
1.328320802005012e-01	5.121816853084183e-01
1.216837605720008e-01	5.087719298245612e-01
1.177944862155389e-01	5.070126422643403e-01
1.127819548872180e-01	5.070826007287058e-01
1.022048997899193e-01	5.288220551378444e-01
9.228055991444624e-02	5.438596491228069e-01
7.769423558897248e-02	5.617214268518036e-01
5.764411027568928e-02	5.817809179080483e-01
3.728126136383511e-02	5.989974937343359e-01
1.253132832080195e-02	6.171329910130168e-01
-1.754385964912286e-02	6.362957586368739e-01
-4.951076850654852e-02	6.541353383458646e-01
-8.270676691729328e-02	6.705467611536623e-01
-1.228200608809505e-01	6.892230576441101e-01
-1.283802809229892e-01	6.992481203007519e-01
-1.278195488721805e-01	7.000076880030871e-01
-1.228070175438597e-01	7.050956809698790e-01
-1.127304231507448e-01	7.092731829573933e-01
-5.263157894736847e-02	7.309495034461522e-01
-7.320011345521592e-03	7.493734335839597e-01
3.759398496240607e-02	7.702778297379544e-01
7.268170426065158e-02	7.892969436115781e-01
8.135903782313568e-02	7.744360902255638e-01
8.270676691729317e-02	7.731909820459517e-01
9.132812073500929e-02	7.694235588972430e-01
9.774436090225569e-02	7.690158812049299e-01
1.077694235588971e-01	7.711223110512445e-01
1.177944862155389e-01	7.755334000503453e-01
1.313334413314446e-01	7.844611528822054e-01
1.378446115288221e-01	7.897593680821378e-01
1.528822055137844e-01	8.047514153241931e-01
1.648096182556911e-01	8.195488721804511e-01
1.748907652548870e-01	8.345864661654134e-01
1.856673931383962e-01	8.546365914786966e-01
1.929824561403508e-01	8.730435382481752e-01
1.962815481803783e-01	8.847117794486214e-01
1.985707919912684e-01	8.997493734335840e-01
1.979949874686717e-01	9.127995915282584e-01
1.960823828673256e-01	9.197994987468672e-01
1.929824561403508e-01	9.255671749383640e-01
1.879699248120299e-01	9.302972978538563e-01
1.829573934837092e-01	9.325272749202478e-01
1.729323308270676e-01	9.332213798206592e-01
1.629072681704260e-01	9.307393481768471e-01
1.509136132970642e-01	9.248120300751879e-01
1.428571428571428e-01	9.194884504421041e-01
1.250943993294928e-01	9.047619047619047e-01
1.228070175438596e-01	9.023826427202368e-01
1.177944862155389e-01	9.005889099513702e-01
1.027568922305764e-01	9.067802464350759e-01
8.270676691729317e-02	9.125821647860982e-01
5.764411027568928e-02	9.175204586387120e-01
2.756892230576424e-02	9.213096578691654e-01
-7.518796992481258e-03	9.237397067834043e-01
-4.761904761904767e-02	9.246478793848349e-01
-5.267630917277261e-02	9.248120300751879e-01
-5.898109745806036e-02	9.448621553884711e-01
-6.506778450056677e-02	9.598997493734336e-01
-7.317908228375201e-02	9.749373433583959e-01
-8.379334061036170e-02	9.899749373433582e-01
-9.273182957393489e-02	1.000000000000000e+00
-6.164122693306906e-01	1.000000000000000e+00
-6.541353383458647e-01	9.827190776638078e-01
-6.942355889724310e-01	9.622189503249763e-01
-7.343358395989975e-01	9.393693781043405e-01
-7.744360902255639e-01	9.139076395102979e-01
-8.095238095238095e-01	8.892161920420101e-01
-8.446115288220550e-01	8.618840286755700e-01
-8.761795462817380e-01	8.345864661654134e-01
-9.023995630137917e-01	8.095238095238093e-01
-9.261562600098489e-01	7.844611528822054e-01
-9.475418093537546e-01	7.593984962406015e-01
-9.666472378779102e-01	7.343358395989974e-01
-9.849624060150375e-01	7.069188564339461e-01
-9.949874686716793e-01	6.918490380649007e-01
-1.000000000000000e+00	6.858126952472589e-01
-1.000000000000000e+00	6.471532626699297e-01
-9.885806159203046e-01	6.641604010025062e-01
-9.636346184091268e-01	6.992481203007519e-01
-9.481621065444183e-01	7.192982456140351e-01
-9.298245614035088e-01	7.395999286033766e-01
-9.092080519861643e-01	7.593984962406015e-01
-8.847117794486216e-01	7.801672028071859e-01
-8.546365914786967e-01	8.026503091098032e-01
-8.215108627570000e-01	8.245614035087718e-01
-7.894736842105263e-01	8.435260483935130e-01
-7.493734335839599e-01	8.647235295306335e-01
-7.042606516290726e-01	8.856956210258429e-01
-6.591478696741855e-01	9.040607212162568e-01
-6.148244737401426e-01	9.197994987468672e-01
-5.739348370927317e-01	9.324018257560815e-01
-5.288220551378446e-01	9.442812278430588e-01
-4.887218045112782e-01	9.530321788944598e-01
-4.486215538847118e-01	9.600807146022248e-01
-4.035087719298246e-01	9.658355935037404e-01
-3.634085213032582e-01	9.688876960560462e-01
-3.233082706766918e-01	9.697742834826029e-01
-2.882205513784462e-01	9.684925115660412e-01
-2.581453634085213e-01	9.656152581056711e-01
-2.280701754385965e-01	9.607349875260155e-01
-2.030075187969925e-01	9.547739973409197e-01
-1.779448621553885e-01	9.465577882366173e-01
-1.578947368421053e-01	9.378106616425770e-01
-1.428571428571429e-01	9.294858105998733e-01
-1.278195488721805e-01	9.189631935208951e-01
-1.174291158985817e-01	9.097744360902253e-01
-1.077694235588973e-01	8.990160005981818e-01
-9.837439404581126e-02	8.847117794486214e-01
-9.370867459696652e-02	8.746867167919798e-01
-9.041730822766372e-02	8.646616541353382e-01
-8.761219298744136e-02	8.496240601503757e-01
-8.726763758387776e-02	8.345864661654134e-01
-8.904399712633555e-02	8.195488721804512e-01
-9.273182957393489e-02	8.044281715836691e-01
-9.818583435561078e-02	7.894736842105261e-01
-1.077694235588973e-01	7.700204055105271e-01
-1.177944862155389e-01	7.538009552476672e-01
-1.328320802005013e-01	7.335508618046220e-01
-1.528822055137845e-01	7.109318847838071e-01
-1.779448621553885e-01	6.869065678152129e-01
-2.053813438537430e-01	6.641604010025062e-01
-2.326046690157385e-01	6.441102756892230e-01
-2.330827067669173e-01	6.386963701459579e-01
-2.075719769289076e-01	6.140350877192982e-01
-1.849958832662681e-01	5.889724310776940e-01
-1.679197994987469e-01	5.673156906196846e-01
-1.518551836720768e-01	5.438596491228069e-01
-1.372812995692805e-01	5.187969924812030e-01
-1.253365381186296e-01	4.937343358395989e-01
-1.175714945148368e-01	4.736842105263157e-01
-1.102269335390886e-01	4.486215538847116e-01
-1.061700436492833e-01	4.285714285714284e-01
-1.037911230001674e-01	4.085213032581452e-01
-1.031460587336056e-01	3.884711779448620e-01
-1.043795456170400e-01	3.684210526315788e-01
-1.077694235588973e-01	3.471104067847634e-01
-1.127819548872181e-01	3.281715695818124e-01
-1.203036765647757e-01	3.082706766917291e-01
-1.304646717105300e-01	2.882205513784459e-01
-1.428571428571429e-01	2.692432152964083e-01
-1.558989446929856e-01	2.531328320802004e-01
-1.679197994987469e-01	2.405157310490920e-01
-1.879699248120301e-01	2.230286182349408e-01
-2.091894874328929e-01	2.080200501253131e-01
-2.280701754385965e-01	1.968561902809065e-01
-2.531328320802005e-01	1.846289046040493e-01
-2.781954887218046e-01	1.747743691281904e-01
-3.032581453634086e-01	1.668913408912761e-01
-3.333333333333334e-01	1.596791749552106e-01
-3.634085213032582e-01	1.545846681452096e-01
-3.934837092731830e-01	1.513802204971627e-01
-4.285714285714286e-01	1.498132018197262e-01
-4.636591478696742e-01	1.504029042427890e-01
-4.987468671679198e-01	1.530089533363286e-01
-5.357859377806524e-01	1.578947368421053e-01
-5.689223057644111e-01	1.640752082179839e-01
-6.057689915723672e-01	1.729323308270676e-01
-6.441102756892231e-01	1.844338592313803e-01
-6.815888516627401e-01	1.979949874686717e-01
-6.892230576441103e-01	2.009754591734178e-01
-6.913256988763243e-01	1.979949874686717e-01
-6.854112195466835e-01	1.278195488721803e-01
-6.814645178857363e-01	5.764411027568927e-02
-6.792656306461354e-01	-1.754385964912286e-02
-6.791250791731743e-01	-9.273182957393489e-02
-6.810264463025192e-01	-1.679197994987469e-01
-6.849699898568276e-01	-2.431077694235589e-01
-6.910892035082289e-01	-3.182957393483710e-01
-6.988767085694184e-01	-3.884711779448622e-01
-7.073579718312070e-01	-4.486215538847118e-01
-7.176777809790900e-01	-5.087719298245614e-01
-7.290060631488637e-01	-5.639097744360902e-01
-7.412032667828030e-01	-6.140350877192983e-01
-7.543859649122807e-01	-6.604257231542943e-01
-7.694235588972431e-01	-7.053446037529001e-01
-7.848707667032639e-01	-7.443609022556391e-01
-7.994987468671679e-01	-7.756525036562579e-01
-8.145363408521302e-01	-8.028563425552446e-01
-8.252890795265362e-01	-8.195488721804511e-01
-8.406554401012325e-01	-8.395989974937343e-01
-8.550488455682181e-01	-8.546365914786967e-01
-8.696741854636592e-01	-8.664274037212122e-01
-8.840921694304809e-01	-8.746867167919798e-01
-8.897243107769424e-01	-8.770557821760812e-01
-8.997493734335840e-01	-8.800793388176967e-01
-9.097744360902256e-01	-8.815230687732167e-01
-9.197994987468672e-01	-8.814709348052385e-01
-9.307269904426884e-01	-8.796992481203008e-01
-9.448621553884712e-01	-8.746560488456493e-01
-9.598997493734336e-01	-8.657872242957778e-01
-9.699248120300752e-01	-8.578383022318290e-01
-9.832929977136513e-01	-8.446115288220553e-01
-9.956046575408142e-01	-8.295739348370927e-01
-1.000000000000000e+00	-8.234968145657684e-01
-1.000000000000000e+00	-8.245614035087719e-01
-1.000000000000000e+00	-9.309444916022042e-01
-9.823052620883826e-01	-9.348370927318297e-01
-9.799498746867168e-01	-9.351628385837579e-01
1.000000000000000e-01	             23
1.771493595600096e-01	5.263157894736836e-02
1.749422408212338e-01	5.764411027568928e-02
1.745233488930488e-01	6.766917293233066e-02
1.767063202739203e-01	7.769423558897248e-02
1.829573934837092e-01	9.249196812876805e-02
1.891671421356162e-01	1.027568922305764e-01
1.979949874686717e-01	1.139432782576504e-01
2.080200501253131e-01	1.232452655776626e-01
2.180451127819549e-01	1.291834225276238e-01
2.230576441102756e-01	1.306265041378990e-01
2.280701754385963e-01	1.305942666376176e-01
2.332381324666303e-01	1.278195488721803e-01
2.358498224847458e-01	1.228070175438596e-01
2.366266172287614e-01	1.127819548872180e-01
2.346232164133646e-01	1.027568922305764e-01
2.308836160457940e-01	9.273182957393478e-02
2.225136515044060e-01	7.769423558897248e-02
2.130325814536340e-01	6.556280837764469e-02
2.030075187969924e-01	5.626793931285737e-02
1.929824561403508e-01	5.034301826324254e-02
1.879699248120299e-01	4.889476062247065e-02
1.829573934837092e-01	4.892977876847145e-02
1.771493595600096e-01	5.263157894736836e-02
1.000000000000000e-01	             25
6.916353667043240e-02	3.934837092731829e-01
6.691726351970848e-02	3.984962406015038e-01
6.663686235894495e-02	4.085213032581452e-01
6.888298766139023e-02	4.185463659147870e-01
7.279800051923170e-02	4.285714285714284e-01
8.143063760018225e-02	4.436090225563909e-01
8.930822105657470e-02	4.536340852130326e-01
9.774436090225569e-02	4.619490190457078e-01
1.077694235588971e-01	4.687272982101450e-01
1.127819548872180e-01	4.707057201367190e-01
1.177944862155389e-01	4.714500500087930e-01
1.228070175438596e-01	4.702856052809835e-01
1.248359009924213e-01	4.686716791979948e-01
1.280033045092873e-01	4.636591478696741e-01
1.287657285633848e-01	4.536340852130325e-01
1.267943749230439e-01	4.436090225563909e-01
1.228070175438596e-01	4.329926053545110e-01
1.147688114284951e-01	4.185463659147870e-01
1.071923883714162e-01	4.085213032581452e-01
9.707167166188649e-02	3.984962406015038e-01
8.771929824561386e-02	3.921561496024646e-01
8.270676691729317e-02	3.901198268890681e-01
7.769423558897248e-02	3.892858962552414e-01
7.268170426065157e-02	3.903648489888289e-01
6.916353667043240e-02	3.934837092731829e-01
1.000000000000000e-01	             25
1.073232208062902e-01	8.145363408521302e-01
1.053910558399059e-01	8.195488721804511e-01
1.051466001726203e-01	8.295739348370925e-01
1.077694235588971e-01	8.405761043494095e-01
1.127819548872180e-01	8.524291711564040e-01
1.200622934152816e-01	8.646616541353382e-01
1.279413144361993e-01	8.746867167919798e-01
1.387293707489968e-01	8.847117794486214e-01
1.478696741854635e-01	8.903060798951973e-01
1.528822055137844e-01	8.919203984705556e-01
1.578947368421053e-01	8.921485637573673e-01
1.632723990690803e-01	8.897243107769421e-01
1.662670306777237e-01	8.847117794486214e-01
1.672953244442064e-01	8.796992481203008e-01
1.665328691391259e-01	8.696741854636589e-01
1.629072681704260e-01	8.577418585260033e-01
1.578947368421053e-01	8.471042953669203e-01
1.498517073084208e-01	8.345864661654134e-01
1.412281234028399e-01	8.245614035087718e-01
1.328320802005012e-01	8.171404261924142e-01
1.228070175438596e-01	8.114842015858281e-01
1.177944862155389e-01	8.102065277867927e-01
1.127819548872180e-01	8.105263235085978e-01
1.073232208062902e-01	8.145363408521302e-01
1.073232208062902e-01	8.145363408521302e-01
1.000000000000000e-01	             35
8.796992481203008e-01	-3.142321603507964e-01
8.847117794486216e-01	-3.152410054517658e-01
8.947368421052631e-01	-3.144073047721743e-01
9.047619047619047e-01	-3.109006195346591e-01
9.178880305806452e-01	-3.032581453634086e-01
9.248120300751879e-01	-2.981336027991251e-01
9.398496240601504e-01	-2.842002927418261e-01
9.534920212681346e-01	-2.681704260651629e-01
9.649122807017543e-01	-2.516752111035354e-01
9.752747151892313e-01	-2.330827067669173e-01
9.836495829313725e-01	-2.130325814536341e-01
9.878729309174552e-01	-1.979949874686717e-01
9.899010731512456e-01	-1.829573934837093e-01
9.894815641317668e-01	-1.729323308270677e-01
9.866335655798657e-01	-1.629072681704261e-01
9.834745950038981e-01	-1.578947368421053e-01
9.769339642631064e-01	-1.528822055137845e-01
9.749373433583959e-01	-1.519955695466238e-01
9.699248120300750e-01	-1.509911994628494e-01
9.598997493734336e-01	-1.518294695635740e-01
9.498746867167918e-01	-1.553399045838905e-01
9.368639224304134e-01	-1.629072681704261e-01
9.298245614035086e-01	-1.681119609358525e-01
9.147869674185464e-01	-1.820487316826268e-01
9.012117748983943e-01	-1.979949874686717e-01
8.897243107769421e-01	-2.145824791512179e-01
8.794099127320339e-01	-2.330827067669173e-01
8.710250416229226e-01	-2.531328320802005e-01
8.667928433664969e-01	-2.681704260651629e-01
8.647533161439526e-01	-2.832080200501254e-01
8.651603722303014e-01	-2.932330827067670e-01
8.679858281018247e-01	-3.032581453634086e-01
8.711173135821234e-01	-3.082706766917294e-01
8.775756402684161e-01	-3.132832080200502e-01
8.796992481203008e-01	-3.142321603507964e-01
1.000000000000000e-01	             26
9.028288766172630e-01	-2.731829573934837e-01
8.997493734335840e-01	-2.711855485860021e-01
8.977802251706921e-01	-2.681704260651629e-01
8.963255692429309e-01	-2.631578947368421e-01
8.966123492641325e-01	-2.531328320802005e-01
8.997493734335840e-01	-2.416417979025295e-01
9.047619047619047e-01	-2.304409318512242e-01
9.124341912667261e-01	-2.180451127819549e-01
9.206826506933878e-01	-2.080200501253133e-01
9.298245614035086e-01	-1.996340878245129e-01
9.398496240601504e-01	-1.936940882646565e-01
9.448621553884711e-01	-1.922353900302255e-01
9.516761088491577e-01	-1.929824561403509e-01
9.548872180451127e-01	-1.950343429135751e-01
9.568382031169644e-01	-1.979949874686717e-01
9.583157087612597e-01	-2.030075187969925e-01
9.580498389717194e-01	-2.130325814536341e-01
9.548872180451127e-01	-2.246260487712134e-01
9.498746867167919e-01	-2.358205396749474e-01
9.422661656924323e-01	-2.481203007518797e-01
9.340357326095918e-01	-2.581453634085213e-01
9.248120300751879e-01	-2.666108923040538e-01
9.147869674185463e-01	-2.725465063361501e-01
9.097744360902253e-01	-2.739995000159299e-01
9.028288766172630e-01	-2.731829573934837e-01
9.028288766172630e-01	-2.731829573934837e-01
1.000000000000000e-01	             34
5.338345864661653e-01	-2.256968170311974e-02
5.388471177944862e-01	-2.407596672825821e-02
5.488721804511276e-01	-2.390873076129509e-02
5.588972431077694e-01	-2.086314860483929e-02
5.689223057644108e-01	-1.571454857806317e-02
5.805152849037195e-01	-7.518796992481258e-03
5.939849624060149e-01	4.650758976790122e-03
6.055084286324672e-01	1.754385964912286e-02
6.190476190476191e-01	3.610768259634819e-02
6.290726817042605e-01	5.324592769438709e-02
6.378890056855382e-01	7.268170426065157e-02
6.427610803674129e-01	8.771929824561386e-02
6.456102458282490e-01	1.027568922305764e-01
6.460164042849842e-01	1.127819548872180e-01
6.441102756892230e-01	1.245832956969215e-01
6.428510177619169e-01	1.278195488721803e-01
6.390977443609023e-01	1.336764895353646e-01
6.336032369778295e-01	1.378446115288221e-01
6.290726817042605e-01	1.394504706834506e-01
6.190476190476191e-01	1.396535975074812e-01
6.090225563909772e-01	1.368590164218381e-01
5.989974937343359e-01	1.319033600278654e-01
5.860300186896258e-01	1.228070175438596e-01
5.739348370927317e-01	1.119577428046569e-01
5.588972431077694e-01	9.493176997931987e-02
5.467038065075334e-01	7.769423558897248e-02
5.354463060150487e-01	5.764411027568928e-02
5.270880773964081e-01	3.759398496240607e-02
5.228732935524556e-01	2.255639097744355e-02
5.208986309413161e-01	7.518796992481036e-03
5.213417621741248e-01	-2.506265664160456e-03
5.241375046414254e-01	-1.253132832080206e-02
5.288220551378444e-01	-1.911808962702431e-02
5.338345864661653e-01	-2.256968170311974e-02
1.000000000000000e-01	             26
5.588232914100754e-01	1.754385964912286e-02
5.538244559064328e-01	2.255639097744355e-02
5.524609332240604e-01	2.756892230576424e-02
5.526962944913421e-01	3.759398496240607e-02
5.552496531292039e-01	4.761904761904745e-02
5.594125844860417e-01	5.764411027568928e-02
5.684164561302413e-01	7.268170426065157e-02
5.766582350227558e-01	8.270676691729317e-02
5.839598997493733e-01	8.968792100802872e-02
5.939849624060149e-01	9.632218659462938e-02
5.989974937343359e-01	9.824290745072696e-02
6.040100250626566e-01	9.887247927902963e-02
6.090225563909772e-01	9.755742213552904e-02
6.131008457543907e-01	9.273182957393478e-02
6.145270641073898e-01	8.771929824561386e-02
6.140350877192982e-01	7.706546975293622e-02
6.115497116607644e-01	6.766917293233066e-02
6.073446866227055e-01	5.764411027568928e-02
5.989974937343359e-01	4.363324066719821e-02
5.899913771517982e-01	3.258145363408516e-02
5.839598997493733e-01	2.675368620317394e-02
5.739348370927317e-01	1.977247172591129e-02
5.684188115034361e-01	1.754385964912286e-02
5.639097744360901e-01	1.670315960663383e-02
5.588232914100754e-01	1.754385964912286e-02
5.588232914100754e-01	1.754385964912286e-02
1.000000000000000e-01	             34
5.087719298245612e-01	6.588638479324369e-01
5.187969924812030e-01	6.579229685336274e-01
5.288220551378444e-01	6.602363759299221e-01
5.388471177944862e-01	6.648154190472280e-01
5.527160387114572e-01	6.741854636591478e-01
5.639097744360901e-01	6.839677597286067e-01
5.779390351601338e-01	6.992481203007519e-01
5.892197768282452e-01	7.142857142857142e-01
6.013422020113093e-01	7.343358395989974e-01
6.105483868861632e-01	7.543859649122806e-01
6.154846612446124e-01	7.694235588972428e-01
6.184221563397313e-01	7.844611528822054e-01
6.189280020785073e-01	7.944862155388470e-01
6.176256403512698e-01	8.045112781954886e-01
6.140350877192982e-01	8.131715867577068e-01
6.090225563909772e-01	8.185427210434082e-01
6.040100250626566e-01	8.211049853562493e-01
5.989974937343359e-01	8.221400234645977e-01
5.889724310776940e-01	8.213272752749587e-01
5.789473684210527e-01	8.178405499371539e-01
5.689223057644108e-01	8.123350095960439e-01
5.538847117794485e-01	8.008663825308308e-01
5.388471177944862e-01	7.857024555100021e-01
5.259687203662546e-01	7.694235588972429e-01
5.137844611528821e-01	7.502653366690675e-01
5.057075437031945e-01	7.343358395989974e-01
4.987468671679198e-01	7.160715361930039e-01
4.956302652424291e-01	7.042606516290726e-01
4.937126367851101e-01	6.892230576441101e-01
4.942504321937566e-01	6.791979949874687e-01
4.973106676106260e-01	6.691729323308269e-01
5.007430129920400e-01	6.641604010025062e-01
5.037593984962405e-01	6.614168107096665e-01
5.087719298245612e-01	6.588638479324369e-01
1.000000000000000e-01	             26
5.334742610201622e-01	6.992481203007519e-01
5.288220551378444e-01	7.018710564601156e-01
5.271252646995570e-01	7.042606516290726e-01
5.254276481470087e-01	7.092731829573933e-01
5.254898135950168e-01	7.192982456140351e-01
5.288220551378444e-01	7.316989333017383e-01
5.338345864661653e-01	7.428705190093016e-01
5.409138942346082e-01	7.543859649122806e-01
5.489759711669742e-01	7.644110275689222e-01
5.601970627963480e-01	7.744360902255638e-01
5.689223057644108e-01	7.794904763691062e-01
5.739348370927317e-01	7.809072700614216e-01
5.789473684210527e-01	7.808508268817915e-01
5.839598997493733e-01	7.780416983276647e-01
5.861417155750337e-01	7.744360902255638e-01
5.873962265903899e-01	7.694235588972429e-01
5.869180127729131e-01	7.593984962406015e-01
5.839598997493733e-01	7.486830463124530e-01
5.789473684210527e-01	7.374748939398809e-01
5.707398142329826e-01	7.243107769423558e-01
5.623269274456215e-01	7.142857142857142e-01
5.538847117794485e-01	7.065952480620473e-01
5.438596491228069e-01	7.006354196641639e-01
5.388471177944862e-01	6.991397658390278e-01
5.334742610201622e-01	6.992481203007519e-01
5.334742610201622e-01	6.992481203007519e-01
2.000000000000000e-01	            306
-9.949874686716792e-01	-9.879932898456377e-01
-9.749373433583960e-01	-9.846877382846678e-01
-9.548872180451128e-01	-9.790547704983863e-01
-9.348370927318296e-01	-9.711632823780072e-01
-9.128105592799902e-01	-9.598997493734336e-01
-8.947368421052631e-01	-9.487016721635529e-01
-8.746867167919800e-01	-9.341397337937480e-01
-8.518312368203690e-01	-9.147869674185464e-01
-8.311499389018893e-01	-8.947368421052631e-01
-8.095238095238094e-01	-8.710930044730850e-01
-7.879020955271767e-01	-8.446115288220550e-01
-7.644110275689223e-01	-8.124439160068559e-01
-7.427339919378471e-01	-7.794486215538847e-01
-7.190018183373665e-01	-7.393483709273183e-01
-6.975900116486751e-01	-6.992481203007519e-01
-6.757791437066079e-01	-6.541353383458647e-01
-6.539236995914856e-01	-6.040100250626567e-01
-6.323768311259133e-01	-5.488721804511278e-01
-6.130817625524652e-01	-4.937343358395990e-01
-5.939849624060151e-01	-4.324335388684899e-01
-5.777339813783086e-01	-3.734335839598998e-01
-5.620064874898716e-01	-3.082706766917294e-01
-5.484570850169838e-01	-2.431077694235590e-01
-5.370046508374580e-01	-1.779448621553885e-01
-5.275617875552675e-01	-1.127819548872181e-01
-5.201079396351864e-01	-4.761904761904767e-02
-5.179479057249853e-01	-2.756892230576447e-02
-5.137844611528822e-01	-2.446778863334902e-02
-4.786967418546366e-01	-1.640227439009043e-02
-4.436090225563910e-01	-6.144505734823036e-03
-4.085213032581454e-01	6.378456694482754e-03
-3.734335839598998e-01	2.128459984894743e-02
-3.404986904047690e-01	3.759398496240607e-02
-3.132832080200502e-01	5.286471453115180e-02
-2.819704561390138e-01	7.268170426065157e-02
-2.481203007518797e-01	9.675420637530449e-02
-2.330827067669173e-01	1.082435589105597e-01
-2.280701754385965e-01	1.096393028071689e-01
-1.760371441066134e-01	9.273182957393478e-02
-1.177944862155389e-01	7.613668697950701e-02
-6.766917293233088e-02	6.403166932460101e-02
-2.756892230576447e-02	5.605159692915535e-02
1.253132832080195e-02	4.987165763498001e-02
4.761904761904745e-02	4.624792261961536e-02
7.769423558897248e-02	4.390798432360186e-02
8.771929824561386e-02	3.629437617204895e-02
9.774436090225569e-02	3.049287180395762e-02
1.077694235588971e-01	2.628505990741824e-02
1.114612976830252e-01	2.255639097744355e-02
1.136421945357437e-01	-7.518796992481258e-03
1.177944862155389e-01	-1.815151852744988e-02
1.228070175438596e-01	-2.487639672929067e-02
1.278195488721803e-01	-2.896039685893328e-02
1.378446115288221e-01	-3.292625442398651e-02
1.478696741854635e-01	-3.350967906445473e-02
1.578947368421053e-01	-3.187515400133595e-02
1.701049354078142e-01	-2.756892230576447e-02
1.829573934837092e-01	-2.095994648325630e-02
1.979949874686717e-01	-1.071033993633122e-02
2.135672560571669e-01	2.506265664160345e-03
2.284095764834993e-01	1.754385964912287e-02
2.450962834144906e-01	3.759398496240607e-02
2.591966426560227e-01	5.764411027568928e-02
2.731829573934836e-01	8.146445950528119e-02
2.832080200501252e-01	1.023360811066053e-01
2.892841311981642e-01	1.177944862155389e-01
2.953039559545550e-01	1.378446115288221e-01
2.988614264553524e-01	1.578947368421053e-01
2.993871742964483e-01	1.729323308270676e-01
2.982456140350878e-01	1.833529117188104e-01
2.954595004019827e-01	1.929824561403508e-01
2.930938702235724e-01	1.979949874686717e-01
2.882205513784459e-01	2.044456097716570e-01
2.832080200501252e-01	2.090630397625710e-01
2.816909362574764e-01	2.130325814536340e-01
2.857309138317406e-01	2.380952380952381e-01
2.885868701688054e-01	2.681704260651627e-01
2.892141433996951e-01	2.982456140350878e-01
2.875850506103091e-01	3.283208020050123e-01
2.843258631053057e-01	3.533834586466165e-01
2.791220103324755e-01	3.784461152882206e-01
2.731829573934836e-01	3.988813853546942e-01
2.656550172492882e-01	4.185463659147870e-01
2.556520636737913e-01	4.385964912280702e-01
2.459858294450704e-01	4.536340852130325e-01
2.380717422608134e-01	4.636591478696741e-01
2.280701754385963e-01	4.739429291838607e-01
2.156548617755241e-01	4.837092731829573e-01
2.030075187969924e-01	4.907990521048157e-01
1.929824561403508e-01	4.946500462086765e-01
1.912469525917084e-01	4.987468671679198e-01
1.910858942571671e-01	5.187969924812030e-01
1.891926170681139e-01	5.288220551378444e-01
1.849948424199873e-01	5.388471177944862e-01
1.813909550696921e-01	5.438596491228069e-01
1.719417735805883e-01	5.538847117794485e-01
1.803442888076752e-01	5.839598997493733e-01
1.885235217670089e-01	6.190476190476191e-01
1.957595928145419e-01	6.591478696741855e-01
2.003238747616925e-01	6.942355889724310e-01
2.031249415155075e-01	7.293233082706765e-01
2.037946917084917e-01	7.644110275689222e-01
2.022741630306387e-01	7.944862155388470e-01
1.989220353931107e-01	8.195488721804511e-01
1.975090312618325e-01	8.295739348370925e-01
2.046587037029738e-01	8.446115288220550e-01
2.141602375787716e-01	8.646616541353381e-01
2.217124825750463e-01	8.847117794486214e-01
2.271119445276653e-01	9.047619047619047e-01
2.294665298617750e-01	9.197994987468672e-01
2.299215935685887e-01	9.348370927318295e-01
2.280701754385963e-01	9.480547745951200e-01
2.258258927569309e-01	9.548872180451127e-01
2.230576441102756e-01	9.604105989314214e-01
2.180451127819549e-01	9.665951856962227e-01
2.130325814536340e-01	9.704053771240366e-01
2.030075187969924e-01	9.740195828428982e-01
1.929824561403508e-01	9.744173461317794e-01
1.829573934837092e-01	9.726311593519172e-01
1.722253779097468e-01	9.699248120300750e-01
1.629072681704260e-01	9.859943766844652e-01
1.516362323772711e-01	1.000000000000000e+00
-9.250187004016748e-02	1.000000000000000e+00
-7.996479929383341e-02	9.849624060150375e-01
-7.024083834003618e-02	9.699248120300750e-01
-6.265664160401008e-02	9.545661912769330e-01
-5.560587824979456e-02	9.348370927318295e-01
-5.263157894736847e-02	9.246453126285489e-01
-7.518796992481259e-03	9.237397067834044e-01
3.258145363408516e-02	9.208091529322007e-01
6.265664160400997e-02	9.166881482123388e-01
8.771929824561386e-02	9.113249318064778e-01
1.082368520701097e-01	9.047619047619047e-01
1.177944862155389e-01	9.005889099513702e-01
1.228070175438596e-01	9.023826427202368e-01
1.312011702217704e-01	9.097744360902253e-01
1.433100134658266e-01	9.197994987468671e-01
1.528822055137844e-01	9.260246766408061e-01
1.629072681704260e-01	9.307393481768471e-01
1.729323308270676e-01	9.332213798206593e-01
1.779448621553885e-01	9.333763624193316e-01
1.829573934837092e-01	9.325272749202478e-01
1.886113093311498e-01	9.298245614035086e-01
1.935129436251883e-01	9.248120300751879e-01
1.976467689150469e-01	9.147869674185463e-01
1.987060020204238e-01	9.047619047619047e-01
1.973175928955054e-01	8.897243107769423e-01
1.929824561403508e-01	8.730435382481752e-01
1.879127983452171e-01	8.596491228070176e-01
1.778590215193605e-01	8.395989974937343e-01
1.679197994987467e-01	8.238978476154259e-01
1.569754517692399e-01	8.095238095238093e-01
1.428571428571428e-01	7.943404574206107e-01
1.278195488721803e-01	7.818119824065265e-01
1.155268634557447e-01	7.744360902255638e-01
1.077694235588971e-01	7.711223110512445e-01
9.774436090225569e-02	7.690158812049299e-01
9.132812073500929e-02	7.694235588972429e-01
8.771929824561386e-02	7.703433542442888e-01
8.135903782313568e-02	7.744360902255638e-01
7.749186287040578e-02	7.794486215538847e-01
7.268170426065157e-02	7.892969436115781e-01
3.759398496240607e-02	7.702778297379544e-01
2.506265664160345e-03	7.537061480125847e-01
-4.761904761904767e-02	7.328872710699755e-01
-9.811773702544299e-02	7.142857142857142e-01
-1.228070175438597e-01	7.050956809698790e-01
-1.232798946492044e-01	7.042606516290726e-01
-1.283802809229892e-01	6.992481203007519e-01
-1.278195488721805e-01	6.965770317755373e-01
-1.228070175438597e-01	6.892036133272751e-01
-1.127819548872181e-01	6.839092861351663e-01
-7.268170426065168e-02	6.657894560146229e-01
-3.759398496240607e-02	6.477474895028881e-01
-5.721773099284302e-03	6.290726817042605e-01
2.255639097744355e-02	6.100921637151528e-01
4.761904761904745e-02	5.905709248666153e-01
6.766917293233066e-02	5.722379078316502e-01
8.443117607891119e-02	5.538847117794485e-01
9.579127178704631e-02	5.388471177944862e-01
1.049860495357632e-01	5.238095238095237e-01
1.127819548872180e-01	5.070826007287058e-01
1.177944862155389e-01	5.070126422643403e-01
1.278195488721803e-01	5.110360181890763e-01
1.378446115288221e-01	5.126104022760009e-01
1.428571428571428e-01	5.121220529568220e-01
1.503676460129976e-01	5.087719298245612e-01
1.551389579195280e-01	5.037593984962405e-01
1.578947368421053e-01	4.984312335477714e-01
1.599700746052525e-01	4.887218045112780e-01
1.600766101444236e-01	4.786967418546366e-01
1.577742437568650e-01	4.636591478696741e-01
1.528822055137844e-01	4.475001183791100e-01
1.470942335006192e-01	4.335839598997493e-01
1.348845687941457e-01	4.085213032581452e-01
1.397535751833569e-01	3.984962406015038e-01
1.502704251750549e-01	3.784461152882206e-01
1.615376645821660e-01	3.533834586466165e-01
1.732384208318997e-01	3.233082706766917e-01
1.879735037073121e-01	2.781954887218046e-01
2.009090083600490e-01	2.280701754385963e-01
2.080200501253131e-01	1.928841447083174e-01
2.130325814536340e-01	1.621019967685496e-01
2.195528102338090e-01	1.629072681704260e-01
2.290172055985579e-01	1.679197994987467e-01
2.380952380952381e-01	1.710475141135318e-01
2.481203007518795e-01	1.719005129803136e-01
2.531328320802004e-01	1.708712401399849e-01
2.587073143387307e-01	1.679197994987467e-01
2.632975669021829e-01	1.629072681704260e-01
2.671630809394271e-01	1.528822055137844e-01
2.681632013254641e-01	1.428571428571428e-01
2.666617625378139e-01	1.278195488721803e-01
2.628257733627025e-01	1.127819548872180e-01
2.571437439398752e-01	9.774436090225569e-02
2.470209720068389e-01	7.769423558897248e-02
2.374874669214926e-01	6.265664160400997e-02
2.230576441102756e-01	4.416229030708105e-02
2.119139462888925e-01	3.258145363408516e-02
1.979949874686717e-01	2.091423676226914e-02
1.840362336202641e-01	1.253132832080195e-02
1.779448621553885e-01	9.949694169222270e-03
1.679197994987467e-01	7.642994602137395e-03
1.629072681704260e-01	7.615679251844932e-03
1.578947368421053e-01	8.658801459316013e-03
1.513233465415109e-01	1.253132832080195e-02
1.472293163252922e-01	1.754385964912286e-02
1.437047011502470e-01	2.756892230576424e-02
1.428957698340625e-01	3.759398496240607e-02
1.445669783946445e-01	5.263157894736837e-02
1.485262964448967e-01	6.766917293233066e-02
1.543108425586512e-01	8.270676691729317e-02
1.679197994987467e-01	1.140701248697179e-01
1.572926729579213e-01	1.328320802005012e-01
1.428571428571428e-01	1.637217468884782e-01
1.277106387172230e-01	2.030075187969924e-01
1.127819548872180e-01	2.502933278178155e-01
1.008802545094883e-01	2.982456140350878e-01
9.423025904797673e-02	3.333333333333333e-01
9.085837019066692e-02	3.583959899749374e-01
8.771929824561386e-02	3.591289310716481e-01
7.268170426065157e-02	3.515637968082665e-01
6.265664160400997e-02	3.486011777853638e-01
5.263157894736836e-02	3.485606010596650e-01
4.761904761904745e-02	3.502545111065136e-01
4.260651629072677e-02	3.538128794847036e-01
3.495462893633462e-02	3.634085213032581e-01
3.258145363408516e-02	3.643590550412509e-01
7.457722338490750e-03	3.533834586466164e-01
-2.255639097744366e-02	3.430334497713742e-01
-5.764411027568928e-02	3.336795173114236e-01
-8.278398816117769e-02	3.283208020050123e-01
-8.771929824561409e-02	3.253441915088348e-01
-9.774436090225569e-02	3.040579186827766e-01
-1.090809582116574e-01	2.832080200501252e-01
-1.249414625244379e-01	2.581453634085213e-01
-1.434924846622098e-01	2.330827067669172e-01
-1.629072681704261e-01	2.104133488737095e-01
-1.850506003213372e-01	1.879699248120299e-01
-2.030075187969925e-01	1.718210629984954e-01
-2.280701754385965e-01	1.519071232314177e-01
-2.557966310671962e-01	1.328320802005012e-01
-2.808999123822138e-01	1.177944862155389e-01
-3.082706766917294e-01	1.035111920108473e-01
-3.383458646616542e-01	9.011254564106289e-02
-3.684210526315790e-01	7.884337498133602e-02
-3.984962406015038e-01	6.954142968035074e-02
-4.285714285714286e-01	6.205419606982576e-02
-4.636591478696742e-01	5.550922714367587e-02
-4.987468671679198e-01	5.119120021742378e-02
-5.338345864661653e-01	4.903992344884221e-02
-5.689223057644111e-01	4.901696340219739e-02
-5.839598997493735e-01	4.889883895465932e-02
-5.848229194787865e-01	4.761904761904745e-02
-5.864372765062689e-01	-1.754385964912286e-02
-5.902557647755382e-01	-8.771929824561409e-02
-5.962288265359827e-01	-1.578947368421053e-01
-6.040100250626567e-01	-2.253745760730481e-01
-6.139376091070949e-01	-2.932330827067670e-01
-6.245882726979670e-01	-3.533834586466166e-01
-6.382236939138614e-01	-4.185463659147870e-01
-6.516248393759021e-01	-4.736842105263158e-01
-6.669155125246062e-01	-5.288220551378446e-01
-6.826732093845199e-01	-5.789473684210527e-01
-6.992481203007519e-01	-6.258095603838628e-01
-7.185733699662822e-01	-6.741854636591480e-01
-7.366578558544929e-01	-7.142857142857143e-01
-7.543859649122807e-01	-7.494247059313170e-01
-7.744360902255639e-01	-7.846734969446033e-01
-7.944862155388470e-01	-8.156273179726419e-01
-8.145363408521304e-01	-8.426476184933456e-01
-8.333655443727691e-01	-8.646616541353384e-01
-8.496240601503759e-01	-8.811795425345432e-01
-8.696741854636592e-01	-8.984719581482450e-01
-8.897243107769424e-01	-9.124593362691593e-01
-9.047619047619048e-01	-9.208211338550610e-01
-9.197994987468672e-01	-9.273596624259666e-01
-9.348370927318296e-01	-9.320845345399208e-01
-9.498746867167920e-01	-9.349960478407329e-01
-9.649122807017544e-01	-9.360170980196325e-01
-9.823052620883825e-01	-9.348370927318296e-01
-9.949874686716792e-01	-9.323236927607250e-01
-1.000000000000000e+00	-9.309444916022042e-01
-1.000000000000000e+00	-9.884547761591099e-01
-9.949874686716792e-01	-9.879932898456377e-01
-9.949874686716792e-01	-9.879932898456377e-01
2.000000000000000e-01	             34
8.546365914786966e-01	-3.543651338289727e-01
8.646616541353382e-01	-3.564172096318922e-01
8.746867167919798e-01	-3.558066278910316e-01
8.847117794486214e-01	-3.532834865407086e-01
8.997493734335840e-01	-3.466809727997777e-01
9.147869674185463e-01	-3.372851905697347e-01
9.321381073850666e-01	-3.233082706766918e-01
9.474831379604612e-01	-3.082706766917294e-01
9.606356067904949e-01	-2.932330827067670e-01
9.756836655786143e-01	-2.731829573934837e-01
9.899749373433582e-01	-2.504983445325251e-01
1.000000000000000e+00	-2.314944753665004e-01
1.000000000000000e+00	-1.118623048506845e-01
9.899749373433582e-01	-1.098161158430926e-01
9.799498746867167e-01	-1.104296348491302e-01
9.699248120300750e-01	-1.129557106934138e-01
9.548872180451127e-01	-1.195607606225083e-01
9.398496240601504e-01	-1.289590154209731e-01
9.225891156296013e-01	-1.428571428571429e-01
9.072322291939917e-01	-1.578947368421053e-01
8.940708621815301e-01	-1.729323308270677e-01
8.790145246526405e-01	-1.929824561403509e-01
8.646616541353382e-01	-2.157606712897240e-01
8.546365914786966e-01	-2.347702471970564e-01
8.465682236116689e-01	-2.531328320802005e-01
8.395989974937343e-01	-2.734897035900138e-01
8.350732012487407e-01	-2.932330827067670e-01
8.334765815689368e-01	-3.082706766917294e-01
8.340631770574669e-01	-3.233082706766918e-01
8.363052601038852e-01	-3.333333333333334e-01
8.410646262661184e-01	-3.433583959899750e-01
8.452129719665812e-01	-3.483709273182958e-01
8.525060376443614e-01	-3.533834586466166e-01
8.546365914786966e-01	-3.543651338289727e-01
2.000000000000000e-01	             36
8.775756402684161e-01	-3.132832080200502e-01
8.746867167919798e-01	-3.116710919336351e-01
8.696741854636589e-01	-3.063564847092910e-01
8.661813818913833e-01	-2.982456140350878e-01
8.647287605532489e-01	-2.882205513784461e-01
8.651429927116484e-01	-2.781954887218046e-01
8.679857611493231e-01	-2.631578947368421e-01
8.728442696890377e-01	-2.481203007518797e-01
8.796992481203008e-01	-2.325125106239529e-01
8.906926119783070e-01	-2.130325814536341e-01
9.012117748983945e-01	-1.979949874686717e-01
9.147869674185463e-01	-1.820487316826268e-01
9.300774825046229e-01	-1.679197994987469e-01
9.448621553884711e-01	-1.578673780503696e-01
9.563480927516370e-01	-1.528822055137845e-01
9.649122807017543e-01	-1.510138243802914e-01
9.699248120300750e-01	-1.509911994628494e-01
9.769339642631065e-01	-1.528822055137845e-01
9.799498746867168e-01	-1.545534934854546e-01
9.849624060150375e-01	-1.598561797146081e-01
9.884511033199839e-01	-1.679197994987469e-01
9.899202047150125e-01	-1.779448621553885e-01
9.895157738843894e-01	-1.879699248120301e-01
9.866830562877723e-01	-2.030075187969925e-01
9.818328935639571e-01	-2.180451127819549e-01
9.749373433583959e-01	-2.337481557509544e-01
9.640021877469405e-01	-2.531328320802005e-01
9.534920212681346e-01	-2.681704260651629e-01
9.398496240601504e-01	-2.842002927418260e-01
9.246645314578057e-01	-2.982456140350878e-01
9.097744360902253e-01	-3.083742996612464e-01
8.985432556834376e-01	-3.132832080200502e-01
8.897243107769421e-01	-3.152210661561770e-01
8.847117794486214e-01	-3.152410054517658e-01
8.775756402684161e-01	-3.132832080200502e-01
8.775756402684161e-01	-3.132832080200502e-01
2.000000000000000e-01	             44
5.137844611528821e-01	-6.442576087598298e-02
5.238095238095237e-01	-6.556242076105284e-02
5.338345864661653e-01	-6.431818517574868e-02
5.438596491228069e-01	-6.129460615186003e-02
5.588972431077694e-01	-5.409665525728044e-02
5.759758243541648e-01	-4.260651629072687e-02
5.889724310776940e-01	-3.179257106984053e-02
6.040100250626566e-01	-1.695515824718046e-02
6.206171415818333e-01	2.506265664160345e-03
6.350799782524088e-01	2.255639097744355e-02
6.491228070175437e-01	4.580644769361272e-02
6.591478696741855e-01	6.588642155183691e-02
6.660803946067451e-01	8.270676691729317e-02
6.724414606273909e-01	1.027568922305764e-01
6.764142916238224e-01	1.228070175438596e-01
6.773805063232254e-01	1.378446115288221e-01
6.758412282423685e-01	1.528822055137844e-01
6.725698757887019e-01	1.629072681704260e-01
6.691729323308269e-01	1.688611743705217e-01
6.641604010025062e-01	1.743119302931864e-01
6.586075260690136e-01	1.779448621553885e-01
6.491228070175437e-01	1.808020286725378e-01
6.390977443609023e-01	1.808888429935698e-01
6.262078537233847e-01	1.779448621553885e-01
6.190476190476191e-01	1.752514983872360e-01
6.040100250626566e-01	1.672947380809338e-01
5.889724310776940e-01	1.567086670411030e-01
5.730917466513906e-01	1.428571428571428e-01
5.585899422009152e-01	1.278195488721803e-01
5.422230003545195e-01	1.077694235588971e-01
5.283720556117401e-01	8.771929824561386e-02
5.166257143220101e-01	6.766917293233066e-02
5.068104850523127e-01	4.761904761904745e-02
4.987468671679198e-01	2.701767684799584e-02
4.931494760503139e-01	7.518796992481036e-03
4.904478876685994e-01	-7.518796992481258e-03
4.895128265764418e-01	-2.255639097744366e-02
4.902293271478975e-01	-3.258145363408527e-02
4.924795114755221e-01	-4.260651629072687e-02
4.944420764511424e-01	-4.761904761904767e-02
4.987468671679198e-01	-5.460798260035190e-02
5.037593984962405e-01	-5.954516276935462e-02
5.088345821452690e-01	-6.265664160401008e-02
5.137844611528821e-01	-6.442576087598298e-02
2.000000000000000e-01	             35
5.338101028520413e-01	-2.255639097744366e-02
5.273886376982042e-01	-1.754385964912286e-02
5.238095238095237e-01	-1.178403530044396e-02
5.213417621741248e-01	-2.506265664160456e-03
5.208986309413161e-01	7.518796992481036e-03
5.228732935524556e-01	2.255639097744355e-02
5.270880773964081e-01	3.759398496240607e-02
5.338345864661653e-01	5.422305884728364e-02
5.436105752686966e-01	7.268170426065157e-02
5.538847117794485e-01	8.828223624926018e-02
5.653790621845349e-01	1.027568922305764e-01
5.789473684210527e-01	1.167631534621448e-01
5.939849624060149e-01	1.287404600219522e-01
6.040100250626566e-01	1.346199120363699e-01
6.140350877192982e-01	1.385667050271966e-01
6.240601503759398e-01	1.400132510577686e-01
6.290726817042605e-01	1.394504706834506e-01
6.340852130325814e-01	1.376348199951961e-01
6.397996193753429e-01	1.328320802005012e-01
6.441102756892230e-01	1.245832956969215e-01
6.456078607393713e-01	1.177944862155389e-01
6.459917435113495e-01	1.077694235588971e-01
6.439701738968687e-01	9.273182957393479e-02
6.390977443609023e-01	7.601340858738075e-02
6.336842575787522e-01	6.265664160400997e-02
6.231140004975588e-01	4.260651629072676e-02
6.132091909570893e-01	2.756892230576424e-02
5.989974937343359e-01	9.962923979124795e-03
5.839598997493733e-01	-4.719715170239603e-03
5.689223057644108e-01	-1.571454857806317e-02
5.588972431077694e-01	-2.086314860483929e-02
5.488721804511276e-01	-2.390873076129509e-02
5.388471177944862e-01	-2.407596672825821e-02
5.338101028520413e-01	-2.255639097744366e-02
5.338101028520413e-01	-2.255639097744366e-02
2.000000000000000e-01	             43
4.837092731829573e-01	6.187317210860105e-01
4.937343358395989e-01	6.167200448487388e-01
5.037593984962405e-01	6.173472543638021e-01
5.137844611528821e-01	6.198898971635363e-01
5.288220551378444e-01	6.265060539937148e-01
5.438596491228069e-01	6.359163902197497e-01
5.603365375199486e-01	6.491228070175437e-01
5.758038241547854e-01	6.641604010025062e-01
5.890477478698739e-01	6.791979949874687e-01
6.041817180396643e-01	6.992481203007519e-01
6.190476190476191e-01	7.227876024386604e-01
6.302935586962031e-01	7.443609022556390e-01
6.390977443609023e-01	7.653885924995426e-01
6.451669549152708e-01	7.844611528822054e-01
6.492213102386876e-01	8.045112781954887e-01
6.502525768517329e-01	8.195488721804511e-01
6.488427232371597e-01	8.345864661654134e-01
6.456751234464069e-01	8.446115288220550e-01
6.430061325288954e-01	8.496240601503757e-01
6.390977443609024e-01	8.546543221406803e-01
6.324036650386924e-01	8.596491228070176e-01
6.240601503759398e-01	8.626861873574212e-01
6.140350877192982e-01	8.633009374488881e-01
6.040100250626566e-01	8.616776414039201e-01
5.939849624060149e-01	8.583571243143595e-01
5.789473684210527e-01	8.507894424747564e-01
5.627092411086225e-01	8.395989974937343e-01
5.488721804511276e-01	8.278510579874456e-01
5.309945054017114e-01	8.095238095238093e-01
5.184996206164174e-01	7.944862155388470e-01
5.037593984962405e-01	7.738558653426981e-01
4.919446581581866e-01	7.543859649122806e-01
4.817028159888098e-01	7.343358395989974e-01
4.733795468583765e-01	7.142857142857142e-01
4.671083662348482e-01	6.942355889724310e-01
4.632363063424017e-01	6.741854636591478e-01
4.623878909092130e-01	6.591478696741855e-01
4.636591478696741e-01	6.462360137636460e-01
4.655304670148512e-01	6.390977443609023e-01
4.705528014761239e-01	6.290726817042605e-01
4.750065370313639e-01	6.240601503759398e-01
4.829961556127821e-01	6.190476190476191e-01
4.837092731829573e-01	6.187317210860105e-01
2.000000000000000e-01	             36
5.080981677407064e-01	6.591478696741855e-01
5.037593984962405e-01	6.614168107096665e-01
4.987468671679198e-01	6.666610951216010e-01
4.953704494475620e-01	6.741854636591478e-01
4.937343358395989e-01	6.856805747026687e-01
4.940546006286013e-01	6.942355889724310e-01
4.967912631039313e-01	7.092731829573933e-01
5.015631268788751e-01	7.243107769423558e-01
5.087719298245612e-01	7.407816776504490e-01
5.192287914954640e-01	7.593984962406015e-01
5.296546649844553e-01	7.744360902255638e-01
5.438596491228069e-01	7.911808447499591e-01
5.588972431077694e-01	8.050974214784854e-01
5.739348370927317e-01	8.153186144236694e-01
5.839598997493733e-01	8.198720073220435e-01
5.939849624060149e-01	8.221331237999269e-01
5.989974937343359e-01	8.221400234645977e-01
6.073195314610403e-01	8.195488721804511e-01
6.090225563909772e-01	8.185427210434083e-01
6.140350877192982e-01	8.131715867577068e-01
6.176256403512698e-01	8.045112781954886e-01
6.189280020785073e-01	7.944862155388470e-01
6.184221563397313e-01	7.844611528822054e-01
6.154846612446124e-01	7.694235588972429e-01
6.105483868861632e-01	7.543859649122806e-01
6.013422020113093e-01	7.343358395989974e-01
5.892197768282451e-01	7.142857142857142e-01
5.779390351601338e-01	6.992481203007519e-01
5.639097744360901e-01	6.839677597286067e-01
5.488721804511276e-01	6.712377543494763e-01
5.375289192961477e-01	6.641604010025062e-01
5.288220551378444e-01	6.602363759299221e-01
5.187969924812030e-01	6.579229685336274e-01
5.137844611528821e-01	6.578862815829802e-01
5.080981677407064e-01	6.591478696741855e-01
5.080981677407064e-01	6.591478696741855e-01
2.000000000000000e-01	             28
-9.971940579949649e-01	6.892230576441101e-01
-9.896020171371074e-01	6.992481203007519e-01
-9.736571570420245e-01	7.243107769423558e-01
-9.548872180451128e-01	7.501345027378952e-01
-9.306270313239473e-01	7.794486215538847e-01
-9.097744360902256e-01	8.020350541745245e-01
-8.796992481203008e-01	8.313778622927244e-01
-8.473030124916030e-01	8.596491228070176e-01
-8.195488721804511e-01	8.816905817887584e-01
-7.844611528822055e-01	9.070922623697221e-01
-7.493734335839599e-01	9.301449087612064e-01
-7.092731829573935e-01	9.539392577617307e-01
-6.691729323308271e-01	9.753044428130019e-01
-6.277934552994170e-01	9.949874686716791e-01
-6.164122693306906e-01	1.000000000000000e+00
-7.243107769423559e-01	9.991224060317123e-01
-7.644110275689223e-01	9.711507528788875e-01
-8.045112781954886e-01	9.403025753455709e-01
-8.405460934357101e-01	9.097744360902253e-01
-8.729458735007974e-01	8.796992481203008e-01
-8.997493734335840e-01	8.526202271511255e-01
-9.298245614035088e-01	8.193169287304445e-01
-9.548872180451129e-01	7.886353594247133e-01
-9.800009711638862e-01	7.543859649122806e-01
-1.000000000000000e+00	7.236971508023065e-01
-1.000000000000000e+00	6.858126952472589e-01
-9.971940579949649e-01	6.892230576441101e-01
-9.971940579949649e-01	6.892230576441101e-01
3.000000000000000e-01	            347
-9.949874686716792e-01	-1.000000000000000e+00
-9.235414972918735e-01	-1.000000000000000e+00
-8.997493734335840e-01	-9.846237780022671e-01
-8.735772109110127e-01	-9.649122807017543e-01
-8.496240601503759e-01	-9.443303418361904e-01
-8.242510104602783e-01	-9.197994987468672e-01
-7.994987468671679e-01	-8.931083336649779e-01
-7.744360902255638e-01	-8.632018786762662e-01
-7.488697889385054e-01	-8.295739348370927e-01
-7.243107769423559e-01	-7.941165300765839e-01
-6.991637007601851e-01	-7.543859649122807e-01
-6.731333251278521e-01	-7.092731829573935e-01
-6.491228070175439e-01	-6.636908621407268e-01
-6.240601503759399e-01	-6.115093028601679e-01
-6.010667645903722e-01	-5.588972431077694e-01
-5.789473684210527e-01	-5.032515619779627e-01
-5.575148407681687e-01	-4.436090225563910e-01
-5.380624188676024e-01	-3.834586466165414e-01
-5.192682870767976e-01	-3.182957393483710e-01
-5.037593984962406e-01	-2.575532829653260e-01
-4.887218045112782e-01	-1.901482364712551e-01
-4.767902135678613e-01	-1.278195488721805e-01
-4.677791904565345e-01	-7.268170426065168e-02
-4.627553302676760e-01	-6.766917293233088e-02
-4.235588972431078e-01	-5.177897345573559e-02
-4.185463659147870e-01	-5.167933575107534e-02
-3.433583959899750e-01	-7.009813687701527e-02
-2.982456140350878e-01	-7.835160524493462e-02
-2.531328320802005e-01	-8.439946247911848e-02
-2.130325814536342e-01	-8.788664016146128e-02
-1.729323308270677e-01	-8.948020292394546e-02
-1.328320802005013e-01	-8.909981491644806e-02
-9.273182957393489e-02	-8.658165462573231e-02
-5.764411027568928e-02	-8.247211923901002e-02
-2.255639097744366e-02	-7.636495555064558e-02
1.253132832080195e-02	-6.805397232871227e-02
4.260651629072675e-02	-5.888904658651849e-02
7.268170426065157e-02	-4.757602134460624e-02
8.270676691729317e-02	-4.333444705435123e-02
8.772040872112856e-02	-5.263157894736847e-02
9.481973832031590e-02	-6.265664160401008e-02
1.027568922305764e-01	-6.907140296425465e-02
1.127819548872180e-01	-7.325019370925195e-02
1.228070175438596e-01	-7.468408692763570e-02
1.328320802005012e-01	-7.419856653318130e-02
1.478696741854635e-01	-7.072688528545995e-02
1.629072681704260e-01	-6.463436594389524e-02
1.779448621553885e-01	-5.634460387224720e-02
1.929824561403508e-01	-4.609001063744987e-02
2.130325814536340e-01	-2.954770331080109e-02
2.330827067669172e-01	-9.740490511880541e-03
2.523014614983911e-01	1.253132832080195e-02
2.768141897285575e-01	4.260651629072676e-02
2.787347017390162e-01	4.761904761904745e-02
3.132832080200501e-01	4.102522362696272e-02
3.533834586466165e-01	3.563143884515263e-02
3.984962406015038e-01	3.189327759849182e-02
4.436090225563908e-01	3.058558796841689e-02
4.736842105263157e-01	3.109553796378024e-02
4.736842105263157e-01	2.652171452120102e-02
4.706808264736030e-01	2.255639097744355e-02
4.690987108711343e-01	1.253132832080195e-02
4.623175393025480e-01	-1.253132832080206e-02
4.590479646870756e-01	-3.258145363408527e-02
4.581830500485735e-01	-4.761904761904767e-02
4.591187726608156e-01	-6.265664160401008e-02
4.611358966739215e-01	-7.268170426065168e-02
4.647408963610885e-01	-8.270676691729328e-02
4.710526842324271e-01	-9.273182957393489e-02
4.786967418546366e-01	-9.977023282171368e-02
4.887218045112779e-01	-1.046426664558019e-01
4.987468671679198e-01	-1.065490877742871e-01
5.087719298245612e-01	-1.064016962427007e-01
5.187969924812030e-01	-1.046808115116442e-01
5.338345864661653e-01	-9.973871985122640e-02
5.488721804511276e-01	-9.243434514524877e-02
5.644242621032041e-01	-8.270676691729328e-02
5.789473684210527e-01	-7.182030534798817e-02
5.989974937343359e-01	-5.397911913561344e-02
6.192494285008437e-01	-3.258145363408527e-02
6.390977443609022e-01	-7.951263575854121e-03
6.541353383458646e-01	1.361734271261411e-02
6.691729323308269e-01	3.846605912036201e-02
6.816587261777352e-01	6.265664160400997e-02
6.923860440238915e-01	8.771929824561386e-02
7.007550945677593e-01	1.127819548872180e-01
7.055411894797009e-01	1.328320802005012e-01
7.082834130762862e-01	1.528822055137844e-01
7.086418793699314e-01	1.679197994987467e-01
7.069871963219894e-01	1.829573934837092e-01
7.042606516290727e-01	1.932025461643017e-01
6.992481203007519e-01	2.036795970856393e-01
6.942355889724310e-01	2.101662312639491e-01
6.892230576441101e-01	2.146256797757654e-01
6.791979949874687e-01	2.198846405088093e-01
6.691729323308269e-01	2.220408932952428e-01
6.591478696741855e-01	2.220760010095611e-01
6.491228070175437e-01	2.204976173047358e-01
6.340852130325814e-01	2.157325935320578e-01
6.180792763561911e-01	2.080200501253131e-01
5.989974937343359e-01	1.961132616821472e-01
5.877402562437879e-01	1.879699248120299e-01
5.839598997493733e-01	1.859582797068089e-01
5.562012680643367e-01	1.578947368421053e-01
5.388471177944862e-01	1.377210807790298e-01
5.200619302791649e-01	1.127819548872180e-01
5.187969924812030e-01	1.109539615830997e-01
5.150262173721427e-01	1.077694235588971e-01
5.137844611528821e-01	1.048382242300001e-01
5.101398093153316e-01	1.027568922305764e-01
5.087719298245612e-01	1.002031355968757e-01
4.786967418546366e-01	1.060318484032937e-01
4.436090225563909e-01	1.110174857148087e-01
4.035087719298245e-01	1.147973792037423e-01
3.583959899749374e-01	1.168609355483451e-01
3.174187842572987e-01	1.177944862155389e-01
3.174450488319070e-01	1.278195488721803e-01
3.249912749366346e-01	1.528822055137844e-01
3.290038973565427e-01	1.729323308270676e-01
3.307559425669499e-01	1.929824561403508e-01
3.301172368236053e-01	2.080200501253131e-01
3.270239854219698e-01	2.230576441102756e-01
3.234292157194235e-01	2.330827067669173e-01
3.317219145388647e-01	2.681704260651627e-01
3.368230170868203e-01	2.982456140350878e-01
3.399906468441455e-01	3.283208020050123e-01
3.411076336645071e-01	3.583959899749374e-01
3.399717468511884e-01	3.884711779448620e-01
3.370571128507265e-01	4.135338345864661e-01
3.320156791923292e-01	4.385964912280702e-01
3.261105339016684e-01	4.586466165413534e-01
3.181029215441658e-01	4.786967418546366e-01
3.082706766917291e-01	4.970236253471015e-01
2.982456140350878e-01	5.113291049428704e-01
2.869417704656955e-01	5.238095238095237e-01
2.731829573934836e-01	5.351530124883314e-01
2.581453634085213e-01	5.438690301932295e-01
2.431077694235588e-01	5.494637121013216e-01
2.280701754385963e-01	5.524584557762057e-01
2.223002539017288e-01	5.538847117794485e-01
2.190533526465110e-01	5.639097744360901e-01
2.187507346122975e-01	5.689223057644108e-01
2.329775158451251e-01	6.090225563909772e-01
2.433265084259437e-01	6.441102756892230e-01
2.528136279204385e-01	6.842105263157894e-01
2.589938727882881e-01	7.192982456140350e-01
2.630355416148409e-01	7.543859649122806e-01
2.661994203476341e-01	7.844611528822054e-01
2.681704260651627e-01	7.988840506771294e-01
3.834586466165413e-01	7.678809833942917e-01
4.636701401314822e-01	7.493734335839597e-01
4.636591478696741e-01	7.493372255627589e-01
4.594371471162375e-01	7.443609022556390e-01
4.586466165413534e-01	7.378188071990803e-01
4.558047605635515e-01	7.343358395989974e-01
4.536340852130325e-01	7.258339198237405e-01
4.524416926418472e-01	7.243107769423558e-01
4.361913053025207e-01	6.741854636591478e-01
4.324546825237441e-01	6.541353383458646e-01
4.310576238169491e-01	6.340852130325814e-01
4.320687137272066e-01	6.190476190476191e-01
4.341236344889989e-01	6.090225563909772e-01
4.385964912280702e-01	5.975079273959349e-01
4.443316249531662e-01	5.889724310776940e-01
4.495533126572260e-01	5.839598997493733e-01
4.586466165413534e-01	5.786342765563023e-01
4.686716791979948e-01	5.760055816975193e-01
4.786967418546366e-01	5.756116328779550e-01
4.887218045112780e-01	5.769058734697275e-01
5.037593984962405e-01	5.813313541443288e-01
5.201761937873831e-01	5.889724310776940e-01
5.364867276818016e-01	5.989974937343359e-01
5.588972431077694e-01	6.150801591557360e-01
5.916387103812897e-01	6.491228070175437e-01
6.090225563909772e-01	6.703844898165789e-01
6.259406133914289e-01	6.942355889724310e-01
6.412534480404593e-01	7.192982456140351e-01
6.542709089307902e-01	7.443609022556389e-01
6.650466411145172e-01	7.694235588972429e-01
6.734688745435901e-01	7.944862155388470e-01
6.783035217542720e-01	8.145363408521302e-01
6.811012746470242e-01	8.345864661654134e-01
6.815122562762512e-01	8.496240601503757e-01
6.799657004836536e-01	8.646616541353382e-01
6.773540457218453e-01	8.746867167919798e-01
6.728150000992448e-01	8.847117794486214e-01
6.691729323308269e-01	8.900533754688834e-01
6.641604010025062e-01	8.952272258470385e-01
6.541353383458646e-01	9.013357244902683e-01
6.441102756892230e-01	9.040291876067064e-01
6.340852130325814e-01	9.044529051962381e-01
6.240601503759398e-01	9.031744373941180e-01
6.090225563909772e-01	8.987778586009620e-01
5.939849624060149e-01	8.919254159019101e-01
5.789473684210527e-01	8.829701576462902e-01
5.608972634051755e-01	8.696741854636589e-01
5.437331491497697e-01	8.546365914786966e-01
5.238095238095237e-01	8.341210747462766e-01
5.032812003296936e-01	8.095238095238094e-01
4.937343358395990e-01	7.967337252357363e-01
4.910020405041394e-01	7.944862155388470e-01
4.887218045112780e-01	7.888725053812090e-01
4.791491194832869e-01	7.794486215538847e-01
4.786967418546366e-01	7.752979369897341e-01
3.934837092731829e-01	8.011197906872691e-01
3.182957393483710e-01	8.210324931255623e-01
2.631311722102011e-01	8.345864661654134e-01
2.618369030398059e-01	8.446115288220550e-01
2.556892138448661e-01	8.646616541353382e-01
2.505590721735185e-01	8.796992481203008e-01
2.484213637899992e-01	8.847117794486216e-01
2.482254393162705e-01	8.897243107769421e-01
2.556709638523829e-01	9.147869674185463e-01
2.596330776890292e-01	9.348370927318295e-01
2.613281355155145e-01	9.548872180451127e-01
2.606222180104000e-01	9.699248120300750e-01
2.574438601329516e-01	9.849624060150375e-01
2.531328320802004e-01	9.950081558172823e-01
2.498488959460176e-01	1.000000000000000e+00
1.516362323772711e-01	1.000000000000000e+00
1.599860695429327e-01	9.899749373433582e-01
1.679197994987467e-01	9.781065741372892e-01
1.729323308270676e-01	9.695624272146095e-01
1.879699248120299e-01	9.737556038955282e-01
1.979949874686717e-01	9.745405833944357e-01
2.080200501253131e-01	9.727081819926220e-01
2.137658458288887e-01	9.699248120300750e-01
2.196418337424926e-01	9.649122807017543e-01
2.233683433929687e-01	9.598997493734336e-01
2.280701754385963e-01	9.480547745951200e-01
2.295261951961176e-01	9.398496240601504e-01
2.298577617189733e-01	9.248120300751879e-01
2.280701754385963e-01	9.097036381045788e-01
2.230576441102756e-01	8.890191592421133e-01
2.162354222209948e-01	8.696741854636589e-01
2.072126407033296e-01	8.496240601503757e-01
1.975090312618325e-01	8.295739348370925e-01
1.997781152621306e-01	8.145363408521302e-01
2.026985211114833e-01	7.894736842105261e-01
2.038417080678239e-01	7.593984962406015e-01
2.028469283197618e-01	7.243107769423558e-01
1.997803077211910e-01	6.892230576441101e-01
1.949710323148549e-01	6.541353383458646e-01
1.874651042812935e-01	6.140350877192982e-01
1.777333870206915e-01	5.739348370927317e-01
1.719417735805883e-01	5.538847117794485e-01
1.756002805805417e-01	5.488721804511276e-01
1.813909550696921e-01	5.438596491228069e-01
1.849948424199873e-01	5.388471177944862e-01
1.891926170681138e-01	5.288220551378444e-01
1.910858942571671e-01	5.187969924812030e-01
1.913822933778486e-01	5.037593984962405e-01
1.912469525917084e-01	4.987468671679198e-01
1.929824561403508e-01	4.946500462086765e-01
2.030075187969924e-01	4.907990521048157e-01
2.156548617755241e-01	4.837092731829573e-01
2.283542692272210e-01	4.736842105263157e-01
2.380952380952381e-01	4.636318875709100e-01
2.494677096894163e-01	4.486215538847116e-01
2.584355609885760e-01	4.335839598997493e-01
2.681704260651627e-01	4.125503605250657e-01
2.749032753159167e-01	3.934837092731829e-01
2.814512798528235e-01	3.684210526315788e-01
2.858373170867325e-01	3.433583959899749e-01
2.884022491409529e-01	3.182957393483710e-01
2.892465184545294e-01	2.882205513784459e-01
2.878869833867801e-01	2.581453634085213e-01
2.843114907392622e-01	2.280701754385963e-01
2.816909362574764e-01	2.130325814536340e-01
2.839340883055220e-01	2.080200501253131e-01
2.895103286300035e-01	2.030075187969924e-01
2.954595004019826e-01	1.929824561403508e-01
2.983272887335354e-01	1.829573934837092e-01
2.994574223293560e-01	1.679197994987467e-01
2.982456140350878e-01	1.528787599985417e-01
2.940121278915649e-01	1.328320802005012e-01
2.874452490309536e-01	1.127819548872180e-01
2.781954887218046e-01	9.137385054924864e-02
2.681704260651627e-01	7.235980593111146e-02
2.558827877341098e-01	5.263157894736836e-02
2.411924196759916e-01	3.258145363408516e-02
2.280701754385963e-01	1.716763014367597e-02
2.130325814536340e-01	1.999189840830323e-03
1.955179671182801e-01	-1.253132832080206e-02
1.829573934837092e-01	-2.095994648325630e-02
1.679197994987467e-01	-2.854131747738585e-02
1.545216446095792e-01	-3.258145363408527e-02
1.478696741854635e-01	-3.350967906445473e-02
1.365379245587858e-01	-3.258145363408527e-02
1.278195488721803e-01	-2.896039685893328e-02
1.228070175438596e-01	-2.487639672929067e-02
1.174579641669832e-01	-1.754385964912286e-02
1.136421945357437e-01	-7.518796992481258e-03
1.119374382059576e-01	2.506265664160345e-03
1.114612976830252e-01	2.255639097744355e-02
1.077694235588971e-01	2.628505990741824e-02
9.774436090225569e-02	3.049287180395762e-02
8.580629155439154e-02	3.759398496240607e-02
7.769423558897248e-02	4.390798432360186e-02
6.766917293233066e-02	4.510737333018130e-02
3.178125686362478e-02	4.761904761904745e-02
-7.518796992481258e-03	5.268601797441270e-02
-5.263157894736847e-02	6.085071933280761e-02
-9.774436090225569e-02	7.103469101902796e-02
-1.428571428571429e-01	8.295531242639029e-02
-2.030075187969925e-01	1.012737918579010e-01
-2.280701754385965e-01	1.096393028071689e-01
-2.337008544866026e-01	1.077694235588971e-01
-2.537958166063122e-01	9.273182957393478e-02
-2.832080200501254e-01	7.183983740163549e-02
-3.136828462145709e-01	5.263157894736836e-02
-3.433583959899750e-01	3.607720637410282e-02
-3.734335839598998e-01	2.128459984894743e-02
-4.085213032581454e-01	6.378456694482753e-03
-4.436090225563910e-01	-6.144505734823036e-03
-4.786967418546366e-01	-1.640227439009043e-02
-5.137844611528822e-01	-2.446778863334902e-02
-5.179479057249853e-01	-2.756892230576447e-02
-5.206124362901519e-01	-5.263157894736847e-02
-5.282139726636387e-01	-1.177944862155389e-01
-5.378109822414999e-01	-1.829573934837093e-01
-5.494247408160428e-01	-2.481203007518797e-01
-5.631324765775959e-01	-3.132832080200502e-01
-5.777339813783084e-01	-3.734335839598998e-01
-5.943214254849027e-01	-4.335839598997494e-01
-6.140350877192983e-01	-4.966100173742280e-01
-6.323768311259134e-01	-5.488721804511278e-01
-6.518707635734360e-01	-5.989974937343359e-01
-6.712219771241549e-01	-6.441102756892231e-01
-6.925488481308563e-01	-6.892230576441103e-01
-7.142857142857143e-01	-7.308375618095997e-01
-7.365571288768122e-01	-7.694235588972431e-01
-7.593984962406015e-01	-8.051111408819782e-01
-7.802891852709417e-01	-8.345864661654135e-01
-8.045112781954887e-01	-8.652121330090563e-01
-8.263465941567575e-01	-8.897243107769424e-01
-8.496240601503758e-01	-9.127789187947941e-01
-8.696741854636592e-01	-9.301499725776542e-01
-8.897243107769424e-01	-9.452707805602827e-01
-9.128105592799902e-01	-9.598997493734336e-01
-9.298245614035088e-01	-9.688415682957816e-01
-9.498746867167920e-01	-9.772887791317405e-01
-9.699248120300753e-01	-9.834872242596486e-01
-9.899749373433584e-01	-9.873841087886189e-01
-1.000000000000000e+00	-9.884547761591099e-01
-1.000000000000000e+00	-1.000000000000000e+00
-9.949874686716792e-01	-1.000000000000000e+00
3.000000000000000e-01	             42
5.088345821452690e-01	-6.265664160401008e-02
5.037593984962405e-01	-5.954516276935462e-02
4.973087415269617e-01	-5.263157894736847e-02
4.924795114755220e-01	-4.260651629072687e-02
4.902293271478975e-01	-3.258145363408527e-02
4.895921870285307e-01	-1.754385964912286e-02
4.911757648441089e-01	-2.506265664160456e-03
4.957595003969100e-01	1.754385964912286e-02
5.026215455958750e-01	3.759398496240607e-02
5.114800781171156e-01	5.764411027568928e-02
5.238095238095237e-01	8.030971736426604e-02
5.350162722747144e-01	9.774436090225569e-02
5.500522385569474e-01	1.177944862155389e-01
5.639097744360901e-01	1.336205434554533e-01
5.789473684210527e-01	1.482889734116530e-01
5.939849624060149e-01	1.605134253727550e-01
6.090225563909772e-01	1.702540394353400e-01
6.240601503759398e-01	1.772545291992655e-01
6.340852130325814e-01	1.801118295229810e-01
6.441102756892230e-01	1.811501903853565e-01
6.541353383458646e-01	1.797151471189108e-01
6.591478696741855e-01	1.776988309786611e-01
6.656360759282465e-01	1.729323308270676e-01
6.698167217554761e-01	1.679197994987467e-01
6.745387339122316e-01	1.578947368421053e-01
6.767054690401246e-01	1.478696741854635e-01
6.772884012364957e-01	1.328320802005012e-01
6.756786668595517e-01	1.177944862155389e-01
6.710564724358883e-01	9.774436090225569e-02
6.641604010025062e-01	7.768422121986042e-02
6.541353383458646e-01	5.537185801805364e-02
6.441102756892230e-01	3.697609130336590e-02
6.290726817042605e-01	1.382708029794412e-02
6.140350877192982e-01	-5.623577550977188e-03
5.986181073651022e-01	-2.255639097744366e-02
5.822567373444681e-01	-3.759398496240607e-02
5.689223057644108e-01	-4.776928497478421e-02
5.521440480587394e-01	-5.764411027568928e-02
5.388471177944862e-01	-6.300918477128113e-02
5.288220551378444e-01	-6.519019988290679e-02
5.187969924812030e-01	-6.534764348493055e-02
5.088345821452690e-01	-6.265664160401008e-02
3.000000000000000e-01	             44
4.829961556127821e-01	6.190476190476191e-01
4.750065370313639e-01	6.240601503759398e-01
4.705528014761239e-01	6.290726817042605e-01
4.675700660748256e-01	6.340852130325814e-01
4.636591478696741e-01	6.462360137636460e-01
4.623878909092130e-01	6.591478696741855e-01
4.632363063424017e-01	6.741854636591478e-01
4.658966911298195e-01	6.892230576441101e-01
4.716116679984531e-01	7.092731829573933e-01
4.794401189910936e-01	7.293233082706765e-01
4.892048931414155e-01	7.493734335839598e-01
5.009007419291165e-01	7.694235588972429e-01
5.146884486106835e-01	7.894736842105261e-01
5.309945054017114e-01	8.095238095238093e-01
5.454119179119272e-01	8.245614035087718e-01
5.588972431077694e-01	8.365866028401030e-01
5.739348370927317e-01	8.476575574842274e-01
5.889724310776940e-01	8.561548703080567e-01
6.040100250626566e-01	8.616776414039200e-01
6.140350877192982e-01	8.633009374488883e-01
6.240601503759398e-01	8.626861873574212e-01
6.324036650386924e-01	8.596491228070176e-01
6.340852130325814e-01	8.587170814972044e-01
6.391144116364079e-01	8.546365914786966e-01
6.456751234464069e-01	8.446115288220550e-01
6.491228070175437e-01	8.329975008538146e-01
6.502525768517329e-01	8.195488721804511e-01
6.491228070175437e-01	8.038706835132188e-01
6.451669549152708e-01	7.844611528822054e-01
6.387481247559494e-01	7.644110275689222e-01
6.290726817042605e-01	7.418264295042929e-01
6.190476190476191e-01	7.227876024386604e-01
6.075897125110469e-01	7.042606516290726e-01
5.930668648762319e-01	6.842105263157894e-01
5.758038241547854e-01	6.641604010025062e-01
5.603365375199486e-01	6.491228070175437e-01
5.481657778627839e-01	6.390977443609023e-01
5.333385496123237e-01	6.290726817042605e-01
5.187969924812030e-01	6.217556234576413e-01
5.087719298245612e-01	6.184051475422527e-01
4.987468671679198e-01	6.167604597779757e-01
4.887218045112780e-01	6.173297820462007e-01
4.829961556127821e-01	6.190476190476191e-01
4.829961556127821e-01	6.190476190476191e-01
3.000000000000000e-01	             70
8.295739348370925e-01	-3.944630056780771e-01
8.395989974937343e-01	-3.971267307796243e-01
8.496240601503757e-01	-3.975372423797381e-01
8.596491228070176e-01	-3.962520832204248e-01
8.746867167919798e-01	-3.918426357054159e-01
8.897243107769421e-01	-3.849812886967486e-01
9.085419452644300e-01	-3.734335839598998e-01
9.219443456131902e-01	-3.634085213032582e-01
9.398496240601504e-01	-3.477843862955444e-01
9.598997493734336e-01	-3.271346841647642e-01
9.796529051006541e-01	-3.032581453634086e-01
9.949874686716791e-01	-2.818573338205859e-01
1.000000000000000e+00	-2.731829573934837e-01
1.000000000000000e+00	-2.314944753665004e-01
9.992409192696460e-01	-2.330827067669173e-01
9.884583553153494e-01	-2.531328320802005e-01
9.749373433583959e-01	-2.742562787777121e-01
9.598997493734336e-01	-2.941365219257250e-01
9.426546656657546e-01	-3.132832080200502e-01
9.263512166049839e-01	-3.283208020050126e-01
9.132228962770204e-01	-3.383458646616542e-01
8.997493734335840e-01	-3.466809727997777e-01
8.843634493914621e-01	-3.533834586466166e-01
8.746867167919798e-01	-3.558066278910316e-01
8.646616541353382e-01	-3.564172096318921e-01
8.546365914786966e-01	-3.543651338289727e-01
8.496240601503757e-01	-3.518445611316136e-01
8.446115288220550e-01	-3.477971474444416e-01
8.382504468041456e-01	-3.383458646616542e-01
8.345864661654134e-01	-3.264639017583081e-01
8.333903729731249e-01	-3.132832080200502e-01
8.345864661654134e-01	-2.965517846195201e-01
8.370712267510070e-01	-2.832080200501254e-01
8.428663197904351e-01	-2.631578947368421e-01
8.507654947370056e-01	-2.431077694235589e-01
8.605978085744438e-01	-2.230576441102757e-01
8.746867167919798e-01	-1.994196362800421e-01
8.862333583939833e-01	-1.829573934837093e-01
9.026389985978919e-01	-1.629072681704261e-01
9.171688299512415e-01	-1.478696741854637e-01
9.298245614035086e-01	-1.366239461487397e-01
9.448621553884711e-01	-1.255391061806504e-01
9.598997493734336e-01	-1.170250714259695e-01
9.749373433583959e-01	-1.114830627981834e-01
9.849624060150375e-01	-1.098484008784460e-01
9.949874686716791e-01	-1.104388853988914e-01
1.000000000000000e+00	-1.118623048506845e-01
1.000000000000000e+00	-6.915476038820922e-02
9.848039628832098e-01	-7.268170426065168e-02
9.699248120300750e-01	-7.872509870872477e-02
9.537984721873249e-01	-8.771929824561409e-02
9.392381267468656e-01	-9.774436090225569e-02
9.197994987468672e-01	-1.138211580384818e-01
8.997493734335840e-01	-1.336312187515193e-01
8.796992481203008e-01	-1.569463500337047e-01
8.640614632081932e-01	-1.779448621553885e-01
8.478415868001130e-01	-2.030075187969925e-01
8.339799106959038e-01	-2.280701754385965e-01
8.223611683955601e-01	-2.531328320802005e-01
8.130337059212573e-01	-2.781954887218046e-01
8.073716234823916e-01	-2.982456140350878e-01
8.035619299640063e-01	-3.182957393483710e-01
8.020710413998668e-01	-3.383458646616542e-01
8.029822963331079e-01	-3.533834586466166e-01
8.049401919460037e-01	-3.634085213032582e-01
8.095238095238093e-01	-3.754615510989838e-01
8.147211149362347e-01	-3.834586466165414e-01
8.196488075070315e-01	-3.884711779448622e-01
8.295739348370925e-01	-3.944630056780771e-01
8.295739348370925e-01	-3.944630056780771e-01
3.000000000000000e-01	             22
-9.996230342651997e-01	7.243107769423558e-01
-9.799498746867168e-01	7.544603814014051e-01
-9.548872180451129e-01	7.886353594247134e-01
-9.296232036750064e-01	8.195488721804511e-01
-8.997493734335840e-01	8.526202271511255e-01
-8.677441323498329e-01	8.847117794486213e-01
-8.395989974937343e-01	9.106227105985057e-01
-8.045112781954886e-01	9.403025753455710e-01
-7.660705064439167e-01	9.699248120300750e-01
-7.304817839362774e-01	9.949874686716791e-01
-7.229779081007103e-01	1.000000000000000e+00
-7.243107769423559e-01	1.000000000000000e+00
-7.845308935906328e-01	1.000000000000000e+00
-8.197033985721990e-01	9.699248120300750e-01
-8.546365914786967e-01	9.375393271038210e-01
-8.897243107769424e-01	9.021226657593691e-01
-9.236113358679503e-01	8.646616541353382e-01
-9.498746867167920e-01	8.329989957094697e-01
-9.790147119178172e-01	7.944862155388470e-01
-1.000000000000000e+00	7.639943074559257e-01
-1.000000000000000e+00	7.236971508023065e-01
-9.996230342651997e-01	7.243107769423558e-01
4.000000000000000e-01	            440
-9.197994987468672e-01	-1.000000000000000e+00
-8.778829997886148e-01	-1.000000000000000e+00
-8.541902674417687e-01	-9.799498746867168e-01
-8.245614035087718e-01	-9.520929610550861e-01
-7.983441828355049e-01	-9.248120300751880e-01
-7.694235588972431e-01	-8.917702424061216e-01
-7.436783966701683e-01	-8.596491228070176e-01
-7.141858761866945e-01	-8.195488721804511e-01
-6.871218265026509e-01	-7.794486215538847e-01
-6.590983267069006e-01	-7.343358395989975e-01
-6.305265482189562e-01	-6.842105263157895e-01
-6.040100250626566e-01	-6.335432681993963e-01
-5.777744697810192e-01	-5.789473684210527e-01
-5.534708224305716e-01	-5.238095238095238e-01
-5.288220551378446e-01	-4.625771361280129e-01
-5.071862744458886e-01	-4.035087719298246e-01
-4.871632835641290e-01	-3.433583959899750e-01
-4.676324358178953e-01	-2.781954887218046e-01
-4.502537124602625e-01	-2.130325814536341e-01
-4.436090225563910e-01	-1.858126698847871e-01
-4.385964912280702e-01	-1.838349060086680e-01
-3.984962406015038e-01	-1.897067865681985e-01
-3.583959899749374e-01	-1.936807626586103e-01
-3.182957393483710e-01	-1.957433748691041e-01
-2.781954887218046e-01	-1.958885151214223e-01
-2.380952380952381e-01	-1.940756740498051e-01
-1.979949874686717e-01	-1.902349112931304e-01
-1.578947368421053e-01	-1.842908540257767e-01
-1.228070175438597e-01	-1.772699568758413e-01
-8.270676691729328e-02	-1.670203240478912e-01
-4.761904761904767e-02	-1.559552205319891e-01
-1.253132832080206e-02	-1.427696426937610e-01
2.255639097744355e-02	-1.272035172769945e-01
5.263157894736836e-02	-1.117533663420373e-01
6.766917293233066e-02	-1.032232229743180e-01
8.771929824561386e-02	-1.134779167024143e-01
9.774436090225569e-02	-1.154829666285216e-01
1.077694235588971e-01	-1.157883624782232e-01
1.228070175438596e-01	-1.137648492200194e-01
1.378446115288221e-01	-1.093430997776685e-01
1.532270123542329e-01	-1.027568922305765e-01
1.729323308270676e-01	-9.169611431953184e-02
1.929824561403508e-01	-7.768853615650967e-02
2.030075187969924e-01	-7.028266162144212e-02
2.080200501253131e-01	-6.984111581086896e-02
2.230576441102756e-01	-7.974269443495696e-02
2.391077011355650e-01	-8.771929824561409e-02
2.581453634085213e-01	-9.462485581893226e-02
2.781954887218046e-01	-9.955529823505652e-02
3.006041232626148e-01	-1.027568922305765e-01
3.233082706766917e-01	-1.038801159209898e-01
3.483709273182956e-01	-1.029429170434568e-01
3.734335839598997e-01	-9.987072122751392e-02
3.984962406015038e-01	-9.480672787278906e-02
4.235588972431076e-01	-8.778033101168509e-02
4.276930145167055e-01	-9.273182957393489e-02
4.335839598997493e-01	-1.144629616556359e-01
4.385964912280702e-01	-1.243964850615297e-01
4.451141253115383e-01	-1.328320802005013e-01
4.536340852130325e-01	-1.399236295838115e-01
4.636591478696742e-01	-1.448008098368386e-01
4.736842105263157e-01	-1.472180604741453e-01
4.837092731829573e-01	-1.478312470407389e-01
4.987468671679198e-01	-1.461550000180297e-01
5.137844611528821e-01	-1.420246972752170e-01
5.288220551378444e-01	-1.358572840861036e-01
5.440281047184311e-01	-1.278195488721805e-01
5.639097744360901e-01	-1.148544951039309e-01
5.855686796500752e-01	-9.774436090225569e-02
5.989974937343359e-01	-8.622571457366635e-02
6.040100250626566e-01	-8.361679167700165e-02
6.206963961168778e-01	-1.077694235588973e-01
6.390977443609023e-01	-1.306514503506668e-01
6.596435967326262e-01	-1.528822055137845e-01
6.807327224745094e-01	-1.729323308270677e-01
7.047081675838930e-01	-1.929824561403509e-01
7.293233082706765e-01	-2.108682983509967e-01
7.493734335839597e-01	-2.236325084498844e-01
7.759873490535139e-01	-2.380952380952381e-01
7.985645347618177e-01	-2.481203007518797e-01
7.965205850753510e-01	-2.531328320802005e-01
7.960595123246351e-01	-2.581453634085213e-01
7.844611528822054e-01	-2.894866113374694e-01
7.776804991329440e-01	-3.132832080200502e-01
7.727949534849763e-01	-3.383458646616542e-01
7.708971756538133e-01	-3.583959899749374e-01
7.713232791010860e-01	-3.784461152882206e-01
7.737165615220547e-01	-3.934837092731829e-01
7.767470676300715e-01	-4.035087719298246e-01
7.814283214882072e-01	-4.135338345864662e-01
7.887961232659659e-01	-4.235588972431078e-01
7.944862155388471e-01	-4.287261689485655e-01
8.045112781954886e-01	-4.345458548171034e-01
8.145363408521302e-01	-4.376082347402018e-01
8.245614035087718e-01	-4.387174994164166e-01
8.395989974937343e-01	-4.376150706915687e-01
8.556615187729967e-01	-4.335839598997494e-01
8.696741854636589e-01	-4.281545695180127e-01
8.881750754398847e-01	-4.185463659147870e-01
9.047619047619047e-01	-4.079049217713867e-01
9.248120300751879e-01	-3.925779516418358e-01
9.461229771930105e-01	-3.734335839598998e-01
9.655611382168507e-01	-3.533834586466166e-01
9.868622590885024e-01	-3.283208020050126e-01
1.000000000000000e+00	-3.110618028832542e-01
1.000000000000000e+00	-2.742132454559090e-01
9.834245673427917e-01	-2.982456140350878e-01
9.649122807017543e-01	-3.214268455015211e-01
9.448621553884711e-01	-3.429382229033783e-01
9.248120300751879e-01	-3.611015694316458e-01
9.047619047619047e-01	-3.760163227647182e-01
8.897243107769421e-01	-3.849812886967486e-01
8.746867167919798e-01	-3.918426357054159e-01
8.596491228070176e-01	-3.962520832204248e-01
8.496240601503757e-01	-3.975372423797380e-01
8.395989974937343e-01	-3.971267307796243e-01
8.295739348370925e-01	-3.944630056780771e-01
8.245614035087718e-01	-3.919564832026694e-01
8.195488721804511e-01	-3.883900759259614e-01
8.145363408521302e-01	-3.832362157567152e-01
8.085297465121400e-01	-3.734335839598998e-01
8.045112781954886e-01	-3.616461013083611e-01
8.024436552575461e-01	-3.483709273182958e-01
8.021900856713182e-01	-3.333333333333334e-01
8.043159828124089e-01	-3.132832080200502e-01
8.095238095238092e-01	-2.899315625401916e-01
8.147064313029593e-01	-2.731829573934837e-01
8.245614035087718e-01	-2.479945953089791e-01
8.365715630031508e-01	-2.230576441102757e-01
8.508899896711127e-01	-1.979949874686717e-01
8.676154447475042e-01	-1.729323308270677e-01
8.847117794486214e-01	-1.507645258844030e-01
9.047619047619047e-01	-1.283645708301938e-01
9.248120300751879e-01	-1.093818193705999e-01
9.448621553884711e-01	-9.364731470206598e-02
9.623052845601880e-01	-8.270676691729328e-02
9.749373433583959e-01	-7.643318036709865e-02
9.899749373433582e-01	-7.115098201249526e-02
1.000000000000000e+00	-6.915476038820922e-02
1.000000000000000e+00	-3.230029016156370e-02
9.991869635594220e-01	-3.258145363408527e-02
9.849624060150375e-01	-3.808596642203523e-02
9.665948729844256e-01	-4.761904761904767e-02
9.498746867167918e-01	-5.833912407501440e-02
9.298245614035086e-01	-7.366795626497605e-02
9.097744360902253e-01	-8.992095959639468e-02
9.041925888953050e-01	-8.771929824561409e-02
8.863549716044183e-01	-6.265664160401008e-02
8.696741854636589e-01	-4.235841473931578e-02
8.496240601503757e-01	-2.093230409145682e-02
8.295739348370925e-01	-1.965324847104411e-03
8.045112781954886e-01	1.885047931261388e-02
7.784174386425825e-01	3.759398496240607e-02
7.539761487083687e-01	5.263157894736836e-02
7.293233082706765e-01	6.535565007621046e-02
7.138738964679097e-01	7.268170426065157e-02
7.133484686425603e-01	7.769423558897248e-02
7.167740198204635e-01	8.771929824561386e-02
7.290058192304049e-01	1.228070175438596e-01
7.353271026722458e-01	1.478696741854635e-01
7.386299291355789e-01	1.679197994987467e-01
7.400209748598685e-01	1.879699248120299e-01
7.393483709273183e-01	2.042169518026695e-01
7.370722864793293e-01	2.180451127819549e-01
7.340960071131164e-01	2.280701754385963e-01
7.293233082706765e-01	2.383105314262046e-01
7.220526741118265e-01	2.481203007518795e-01
7.142857142857142e-01	2.548281150527954e-01
7.042606516290726e-01	2.600125299810473e-01
6.944806198465558e-01	2.631578947368421e-01
7.099382774073266e-01	3.483709273182956e-01
7.157737145181208e-01	3.984962406015038e-01
7.190200219171685e-01	4.436090225563909e-01
7.202811459164646e-01	4.887218045112780e-01
7.194771677504100e-01	5.338345864661653e-01
7.167970351594690e-01	5.739348370927317e-01
7.120130035656612e-01	6.140350877192982e-01
7.057159635440670e-01	6.491228070175437e-01
6.983179659950107e-01	6.791979949874687e-01
6.892230576441101e-01	7.071201515942249e-01
6.798411033361997e-01	7.293233082706765e-01
6.773580712861601e-01	7.343358395989974e-01
6.772006833962393e-01	7.393483709273183e-01
6.791979949874687e-01	7.463886083150048e-01
6.913234511943308e-01	7.744360902255638e-01
7.001773922554382e-01	7.994987468671679e-01
7.069869436577163e-01	8.245614035087718e-01
7.107518153462323e-01	8.446115288220550e-01
7.127131807667630e-01	8.646616541353382e-01
7.123732886487905e-01	8.847117794486214e-01
7.100705389599468e-01	8.997493734335840e-01
7.071285337949722e-01	9.097744360902253e-01
7.025780565391412e-01	9.197994987468672e-01
6.954218093514125e-01	9.298245614035086e-01
6.892230576441100e-01	9.355694654154760e-01
6.791979949874687e-01	9.414184574442855e-01
6.669370743088276e-01	9.448621553884711e-01
6.591478696741855e-01	9.456180823865515e-01
6.441102756892230e-01	9.445369777241659e-01
6.290726817042605e-01	9.408658486389455e-01
6.134907667071633e-01	9.348370927318295e-01
5.943470523807775e-01	9.248120300751879e-01
5.787877276521834e-01	9.147869674185463e-01
5.739348370927317e-01	9.117777870338374e-01
5.689223057644108e-01	9.108185060722109e-01
5.567992049941475e-01	9.248120300751879e-01
5.438596491228069e-01	9.370238963123103e-01
5.270453667489230e-01	9.498746867167918e-01
5.087719298245612e-01	9.610779346803321e-01
4.887218045112780e-01	9.708106977651638e-01
4.686716791979948e-01	9.783919548248053e-01
4.453404306312464e-01	9.849624060150375e-01
4.235588972431077e-01	9.891833693390839e-01
3.984962406015038e-01	9.919851873526757e-01
3.734335839598997e-01	9.927656979454310e-01
3.483709273182956e-01	9.916155775182274e-01
3.233082706766917e-01	9.885649186810367e-01
2.932330827067668e-01	9.832049688844602e-01
2.926690028630867e-01	9.849624060150375e-01
2.917226352889058e-01	1.000000000000000e+00
2.498488959460176e-01	1.000000000000000e+00
2.555508707786065e-01	9.899749373433582e-01
2.588599051668270e-01	9.799498746867168e-01
2.610860238680938e-01	9.649122807017543e-01
2.611518937344419e-01	9.498746867167918e-01
2.588365085513996e-01	9.298245614035086e-01
2.543841925552297e-01	9.097744360902253e-01
2.484213637899992e-01	8.847117794486214e-01
2.541763711813995e-01	8.696741854636589e-01
2.626390837366410e-01	8.395989974937343e-01
2.631578947368420e-01	8.341604414195016e-01
3.997060136158141e-01	7.994987468671679e-01
4.786967418546366e-01	7.752979369897341e-01
4.791491194832869e-01	7.794486215538847e-01
4.842629295957332e-01	7.844611528822054e-01
4.891246463778555e-01	7.894736842105261e-01
4.910020405041394e-01	7.944862155388470e-01
4.937343358395989e-01	7.967337252357363e-01
4.997383438003080e-01	8.045112781954886e-01
5.113883197491519e-01	8.195488721804511e-01
5.288220551378444e-01	8.396014966083353e-01
5.491568206443875e-01	8.596491228070177e-01
5.689223057644108e-01	8.759286937574834e-01
5.839598997493733e-01	8.861751044593471e-01
5.996157383800381e-01	8.947368421052631e-01
6.140350877192982e-01	9.005410598059799e-01
6.290726817042606e-01	9.040006915180658e-01
6.390977443609023e-01	9.044829323577278e-01
6.491228070175437e-01	9.030132746099364e-01
6.591478696741854e-01	8.988290396512393e-01
6.647041788191548e-01	8.947368421052631e-01
6.694317706608460e-01	8.897243107769421e-01
6.753969674836446e-01	8.796992481203008e-01
6.791979949874687e-01	8.682704807171358e-01
6.812463938875033e-01	8.546365914786966e-01
6.814205654568606e-01	8.395989974937343e-01
6.791979949874687e-01	8.194441873933301e-01
6.741854636591478e-01	7.971004287515520e-01
6.687107308499237e-01	7.794486215538847e-01
6.588526788112962e-01	7.543859649122806e-01
6.467292342714770e-01	7.293233082706765e-01
6.323516923956719e-01	7.042606516290726e-01
6.155616266304025e-01	6.791979949874687e-01
5.989974937343359e-01	6.577562564231874e-01
5.789473684210527e-01	6.353445433683700e-01
5.538847117794485e-01	6.105299494567396e-01
5.137844611528821e-01	5.856670450846874e-01
4.987468671679198e-01	5.795573246012719e-01
4.837092731829573e-01	5.760726345970764e-01
4.736842105263157e-01	5.755694751641177e-01
4.636591478696741e-01	5.769953727262676e-01
4.536340852130326e-01	5.811382289022173e-01
4.486215538847115e-01	5.846953322387660e-01
4.406482497723712e-01	5.939849624060149e-01
4.357538951522194e-01	6.040100250626566e-01
4.329236883961095e-01	6.140350877192982e-01
4.311645497540165e-01	6.290726817042605e-01
4.314234252667961e-01	6.441102756892230e-01
4.340638704527540e-01	6.641604010025062e-01
4.387743240950123e-01	6.842105263157894e-01
4.468945318196860e-01	7.092731829573933e-01
4.548420107641325e-01	7.293233082706765e-01
4.558047605635515e-01	7.343358395989974e-01
4.591643026116839e-01	7.393483709273183e-01
4.594371471162375e-01	7.443609022556390e-01
4.636591478696741e-01	7.497261125833581e-01
3.374740471092338e-01	7.794486215538847e-01
2.681704260651627e-01	7.988840506771294e-01
2.645485651838241e-01	7.694235588972429e-01
2.574374336953591e-01	7.092731829573934e-01
2.506620342439504e-01	6.741854636591478e-01
2.419530352300907e-01	6.390977443609023e-01
2.313245462233792e-01	6.040100250626566e-01
2.187507346122975e-01	5.689223057644108e-01
2.190533526465110e-01	5.639097744360901e-01
2.230576441102756e-01	5.529457201408314e-01
2.380952380952381e-01	5.507236953510117e-01
2.531328320802004e-01	5.460301600619175e-01
2.675104973533309e-01	5.388471177944862e-01
2.781954887218046e-01	5.314355697329347e-01
2.882205513784459e-01	5.225586641914097e-01
3.002284722634027e-01	5.087719298245612e-01
3.102441549798364e-01	4.937343358395989e-01
3.182957393483710e-01	4.782777668562905e-01
3.261105339016684e-01	4.586466165413534e-01
3.320156791923292e-01	4.385964912280702e-01
3.370571128507265e-01	4.135338345864661e-01
3.399717468511884e-01	3.884711779448620e-01
3.410819658501342e-01	3.634085213032581e-01
3.403222909879499e-01	3.333333333333333e-01
3.374931858047585e-01	3.032581453634084e-01
3.327120750104039e-01	2.731829573934836e-01
3.260293698900101e-01	2.431077694235588e-01
3.234292157194235e-01	2.330827067669172e-01
3.284247065165671e-01	2.180451127819549e-01
3.305548296986306e-01	2.030075187969924e-01
3.305632025504600e-01	1.879699248120299e-01
3.281938811922903e-01	1.679197994987467e-01
3.233082706766917e-01	1.465003658153992e-01
3.173378936396285e-01	1.228070175438596e-01
3.182957393483710e-01	1.165809193841870e-01
3.583959899749374e-01	1.168609355483451e-01
3.984962406015038e-01	1.151359351261248e-01
4.385964912280702e-01	1.116101505520829e-01
4.786967418546366e-01	1.060318484032937e-01
5.087719298245612e-01	1.002031355968757e-01
5.101398093153316e-01	1.027568922305764e-01
5.137844611528821e-01	1.048382242300001e-01
5.150262173721427e-01	1.077694235588971e-01
5.200619302791649e-01	1.127819548872180e-01
5.288220551378444e-01	1.248917193378213e-01
5.488721804511276e-01	1.496896277824925e-01
5.739348370927317e-01	1.767267999278111e-01
5.889724310776940e-01	1.890073267449841e-01
6.018103852180354e-01	1.979949874686717e-01
6.040100250626566e-01	1.998580209846983e-01
6.340852130325814e-01	2.157325935320579e-01
6.491228070175437e-01	2.204976173047358e-01
6.591478696741855e-01	2.220760010095611e-01
6.691729323308269e-01	2.220408932952428e-01
6.791979949874687e-01	2.198846405088093e-01
6.892230576441101e-01	2.146256797757654e-01
6.960932166915583e-01	2.080200501253131e-01
7.022820140849029e-01	1.979949874686717e-01
7.058470403445158e-01	1.879699248120299e-01
7.083488915536755e-01	1.729323308270676e-01
7.085885005172430e-01	1.578947368421053e-01
7.064337899655362e-01	1.378446115288221e-01
7.021210672680600e-01	1.177944862155389e-01
6.942567691920126e-01	9.273182957393478e-02
6.839849346789947e-01	6.766917293233066e-02
6.714621537061829e-01	4.260651629072676e-02
6.566700389559522e-01	1.754385964912286e-02
6.390977443609023e-01	-7.951263575854123e-03
6.192494285008437e-01	-3.258145363408527e-02
6.040100250626566e-01	-4.900791898884255e-02
5.839529022492572e-01	-6.766917293233089e-02
5.639097744360901e-01	-8.307242763454820e-02
5.483087594928605e-01	-9.273182957393489e-02
5.338345864661653e-01	-9.973871985122640e-02
5.187969924812030e-01	-1.046808115116442e-01
5.087719298245612e-01	-1.064016962427007e-01
4.987468671679198e-01	-1.065490877742871e-01
4.887218045112780e-01	-1.046426664558019e-01
4.786967418546366e-01	-9.977023282171368e-02
4.710526842324271e-01	-9.273182957393489e-02
4.674396167806274e-01	-8.771929824561409e-02
4.626838179612330e-01	-7.769423558897248e-02
4.599638889799805e-01	-6.766917293233088e-02
4.582652871484360e-01	-5.263157894736847e-02
4.586466165413534e-01	-3.694340750813717e-02
4.613053453524305e-01	-1.754385964912286e-02
4.671531945887973e-01	7.518796992481036e-03
4.690987108711343e-01	1.253132832080195e-02
4.706808264736030e-01	2.255639097744355e-02
4.740125648633132e-01	2.756892230576424e-02
4.736842105263157e-01	3.109553796378024e-02
4.335839598997493e-01	3.067372232308119e-02
3.934837092731829e-01	3.217537879179060e-02
3.533834586466165e-01	3.563143884515263e-02
3.132832080200501e-01	4.102522362696272e-02
2.781854814638626e-01	4.761904761904745e-02
2.768141897285575e-01	4.260651629072676e-02
2.731829573934836e-01	3.997243406905212e-02
2.718533888548196e-01	3.759398496240607e-02
2.673771332947962e-01	3.258145363408516e-02
2.600842439419428e-01	2.255639097744355e-02
2.431077694235588e-01	1.449117256599374e-03
2.230576441102756e-01	-2.006022763183573e-02
2.030075187969924e-01	-3.822298511787257e-02
1.829573934837092e-01	-5.313732556871810e-02
1.668113985053727e-01	-6.265664160401008e-02
1.528822055137844e-01	-6.896216601463277e-02
1.378446115288221e-01	-7.337447003681674e-02
1.278195488721803e-01	-7.465032566782692e-02
1.177944862155389e-01	-7.424184251997919e-02
1.077694235588971e-01	-7.157542529322074e-02
9.774436090225569e-02	-6.546840355099583e-02
9.076748212411648e-02	-5.764411027568928e-02
8.270676691729317e-02	-4.333444705435123e-02
4.624059139118597e-02	-5.764411027568928e-02
1.392030192436555e-02	-6.766917293233088e-02
-1.253132832080206e-02	-7.422579026071194e-02
-4.761904761904767e-02	-8.092852327871564e-02
-8.270676691729328e-02	-8.559043052531909e-02
-1.177944862155389e-01	-8.842002600554341e-02
-1.578947368421053e-01	-8.957649874409429e-02
-1.979949874686717e-01	-8.870645536077358e-02
-2.380952380952381e-01	-8.591704077583692e-02
-2.832080200501254e-01	-8.061028031875858e-02
-3.283208020050126e-01	-7.309533209194005e-02
-3.684210526315790e-01	-6.458445401338714e-02
-4.135338345864662e-01	-5.299686567386677e-02
-4.185463659147870e-01	-5.167933575107534e-02
-4.258833542180576e-01	-5.263157894736847e-02
-4.501016934803086e-01	-6.265664160401008e-02
-4.636591478696742e-01	-6.805715270932450e-02
-4.677791904565345e-01	-7.268170426065168e-02
-4.786967418546366e-01	-1.385029498954430e-01
-4.914242268587713e-01	-2.030075187969925e-01
-5.063416156557041e-01	-2.681704260651629e-01
-5.220163485233303e-01	-3.283208020050126e-01
-5.396040683783985e-01	-3.884711779448622e-01
-5.592268823013153e-01	-4.486215538847118e-01
-5.810524055927556e-01	-5.087719298245614e-01
-6.040100250626567e-01	-5.659138188883751e-01
-6.275335904445427e-01	-6.190476190476191e-01
-6.519024186695331e-01	-6.691729323308271e-01
-6.759082831607771e-01	-7.142857142857142e-01
-7.022149176422046e-01	-7.593984962406015e-01
-7.293233082706767e-01	-8.016072492106662e-01
-7.543859649122807e-01	-8.370995619514088e-01
-7.796521413268438e-01	-8.696741854636592e-01
-8.054235370321889e-01	-8.997493734335840e-01
-8.295739348370927e-01	-9.251816663810325e-01
-8.558092419373649e-01	-9.498746867167920e-01
-8.798718239348885e-01	-9.699248120300752e-01
-9.047619047619047e-01	-9.880645058857834e-01
-9.235414972918735e-01	-1.000000000000000e+00
-9.197994987468672e-01	-1.000000000000000e+00
4.000000000000000e-01	             45
3.614806597368975e-01	2.380952380952381e-01
3.595824198832206e-01	2.481203007518795e-01
3.769693499029875e-01	3.182957393483710e-01
3.817506575426636e-01	3.483709273182956e-01
3.847444045972915e-01	3.784461152882206e-01
3.867623702043875e-01	4.235588972431077e-01
3.859311131478543e-01	4.385964912280702e-01
3.799253954271131e-01	4.736842105263157e-01
3.752693466450117e-01	4.937343358395989e-01
3.684210526315788e-01	5.147830046028705e-01
3.599643279550032e-01	5.338345864661653e-01
3.512645570369694e-01	5.488721804511276e-01
3.400184277134581e-01	5.639097744360901e-01
3.283208020050123e-01	5.758714997471033e-01
3.233082706766917e-01	5.809148644455342e-01
3.211287303704594e-01	5.839598997493733e-01
3.204035384070740e-01	5.939849624060149e-01
3.233082706766917e-01	5.982264180403030e-01
3.734335839598997e-01	6.033665767353207e-01
3.984962406015037e-01	6.084841295823723e-01
3.997760227261226e-01	6.040100250626566e-01
4.009772630043089e-01	5.889724310776940e-01
4.042576450311093e-01	5.739348370927317e-01
4.085213032581452e-01	5.631121923578744e-01
4.141638863004046e-01	5.538847117794485e-01
4.235588972431077e-01	5.443570901061128e-01
4.285714285714284e-01	5.410498111459352e-01
4.385964912280702e-01	5.357972990905286e-01
4.449868844191971e-01	5.338345864661653e-01
4.436090225563909e-01	5.264668245155480e-01
4.420357548436290e-01	5.238095238095237e-01
4.403464471957457e-01	5.137844611528821e-01
4.385964912280702e-01	5.021671859058097e-01
4.372112487712700e-01	4.987468671679198e-01
4.271116224279112e-01	4.285714285714283e-01
4.226287239329833e-01	3.834586466165413e-01
4.200837614360780e-01	3.383458646616542e-01
4.195213116820006e-01	2.932330827067668e-01
4.208330995064908e-01	2.531328320802004e-01
4.185463659147870e-01	2.479170217809431e-01
3.934837092731829e-01	2.430951262577686e-01
3.684210526315788e-01	2.362660471793936e-01
3.634085213032581e-01	2.346656971759743e-01
3.614806597368975e-01	2.380952380952381e-01
3.614806597368975e-01	2.380952380952381e-01
4.000000000000000e-01	             17
-9.997249297077504e-01	7.644110275689221e-01
-9.749373433583959e-01	8.001262138044217e-01
-9.486011256576552e-01	8.345864661654133e-01
-9.192622700508977e-01	8.696741854636590e-01
-8.872021884514441e-01	9.047619047619047e-01
-8.546365914786966e-01	9.375393271038209e-01
-8.195488721804511e-01	9.700636385331928e-01
-7.845308935906328e-01	1.000000000000000e+00
-8.302569501551220e-01	1.000000000000000e+00
-8.660445441905582e-01	9.649122807017543e-01
-8.997493734335840e-01	9.292406428421192e-01
-9.348370927318296e-01	8.889402872452566e-01
-9.662340477869752e-01	8.496240601503757e-01
-9.955508665370473e-01	8.095238095238093e-01
-1.000000000000000e+00	8.031013713066628e-01
-1.000000000000000e+00	7.639943074559257e-01
-9.997249297077504e-01	7.644110275689221e-01
5.000000000000000e-01	            203
-8.746867167919800e-01	-1.000000000000000e+00
-8.415284217718741e-01	-1.000000000000000e+00
-8.145363408521303e-01	-9.739967252648829e-01
-7.821504570639236e-01	-9.398496240601504e-01
-7.517227715944393e-01	-9.047619047619048e-01
-7.236336822491948e-01	-8.696741854636592e-01
-6.939057320290983e-01	-8.295739348370927e-01
-6.630079988777324e-01	-7.844611528822056e-01
-6.340852130325815e-01	-7.388158642248449e-01
-6.040100250626567e-01	-6.875236635055597e-01
-5.750648294005390e-01	-6.340852130325815e-01
-5.474777616560167e-01	-5.789473684210527e-01
-5.197553581160179e-01	-5.187969924812030e-01
-4.937343358395990e-01	-4.572608520260891e-01
-4.690698210913341e-01	-3.934837092731830e-01
-4.461469511388789e-01	-3.283208020050126e-01
-4.335839598997494e-01	-2.896795956765205e-01
-4.285714285714286e-01	-2.873361095461432e-01
-3.884711779448622e-01	-2.882134125821090e-01
-3.483709273182958e-01	-2.871276808631073e-01
-3.082706766917294e-01	-2.840899032124286e-01
-2.681704260651629e-01	-2.790724902079450e-01
-2.280701754385965e-01	-2.720354260204527e-01
-1.879699248120301e-01	-2.629255091589194e-01
-1.478696741854637e-01	-2.516434639732616e-01
-1.077514317663903e-01	-2.380952380952381e-01
-6.766917293233088e-02	-2.221295126392036e-01
-3.258145363408527e-02	-2.060243912680308e-01
2.506265664160345e-03	-1.877716255804833e-01
3.759398496240607e-02	-1.671435216948064e-01
5.764411027568928e-02	-1.541939468047291e-01
6.265664160400997e-02	-1.536538170296647e-01
7.268170426065157e-02	-1.560700843602157e-01
8.771929824561386e-02	-1.569252326663864e-01
1.027568922305764e-01	-1.551875412658252e-01
1.177944862155389e-01	-1.513770244427484e-01
1.328320802005012e-01	-1.458076641291235e-01
1.528822055137844e-01	-1.360004887949011e-01
1.578947368421053e-01	-1.334582235780366e-01
1.648022212067164e-01	-1.378446115288221e-01
1.779448621553885e-01	-1.492332819987802e-01
1.929824561403508e-01	-1.590942452899038e-01
2.080200501253131e-01	-1.665032970923139e-01
2.261485276858687e-01	-1.729323308270677e-01
2.431077694235588e-01	-1.769722393497431e-01
2.631578947368420e-01	-1.796758474887758e-01
2.832080200501252e-01	-1.804660683197574e-01
3.082706766917291e-01	-1.791053974619271e-01
3.333333333333333e-01	-1.753927171446245e-01
3.583959899749374e-01	-1.695272576646908e-01
3.834586466165413e-01	-1.616135407015515e-01
4.035087719298244e-01	-1.538443910988281e-01
4.085213032581452e-01	-1.590220688003845e-01
4.147245256898788e-01	-1.679197994987469e-01
4.235588972431077e-01	-1.765521909499226e-01
4.339146309704383e-01	-1.829573934837093e-01
4.436090225563909e-01	-1.865418752184987e-01
4.536340852130325e-01	-1.884678819898523e-01
4.686716791979948e-01	-1.887408808718365e-01
4.837092731829573e-01	-1.865520164566506e-01
4.987468671679198e-01	-1.823667511826526e-01
5.187969924812030e-01	-1.741611416916199e-01
5.238095238095237e-01	-1.716894865183221e-01
5.290430917927866e-01	-1.729323308270677e-01
5.388471177944862e-01	-1.987636166988714e-01
5.508991973602460e-01	-2.230576441102757e-01
5.639097744360901e-01	-2.441385053990622e-01
5.789473684210527e-01	-2.640988099410104e-01
5.964876361053675e-01	-2.832080200501254e-01
6.140350877192982e-01	-2.989870967626251e-01
6.340852130325814e-01	-3.137542785987157e-01
6.541353383458646e-01	-3.256377244800786e-01
6.741854636591478e-01	-3.350593994690463e-01
6.942355889724310e-01	-3.422736890416957e-01
7.142857142857142e-01	-3.474495238124770e-01
7.343358395989974e-01	-3.506908178427601e-01
7.393483709273183e-01	-3.512109065572986e-01
7.409190538538574e-01	-3.533834586466166e-01
7.419076355266109e-01	-3.583959899749374e-01
7.394475644600960e-01	-3.884711779448622e-01
7.402070422775068e-01	-4.085213032581454e-01
7.425464359231799e-01	-4.235588972431078e-01
7.470030144105144e-01	-4.385964912280702e-01
7.516719088967412e-01	-4.486215538847118e-01
7.593984962406015e-01	-4.597878773346737e-01
7.694235588972430e-01	-4.689582851124807e-01
7.794486215538846e-01	-4.746208944603184e-01
7.894736842105261e-01	-4.779639288964919e-01
7.994987468671679e-01	-4.795733996949575e-01
8.145363408521302e-01	-4.794872074302368e-01
8.295739348370925e-01	-4.770117368482394e-01
8.446115288220550e-01	-4.725857422456621e-01
8.646616541353382e-01	-4.641070520145924e-01
8.847117794486214e-01	-4.530475828763481e-01
9.061905646798354e-01	-4.385964912280702e-01
9.253961373277780e-01	-4.235588972431078e-01
9.477902169372947e-01	-4.035087719298246e-01
9.699248120300750e-01	-3.810172102660432e-01
9.939251327497831e-01	-3.533834586466166e-01
1.000000000000000e+00	-3.458143375947912e-01
1.000000000000000e+00	-3.110618028832542e-01
9.799498746867168e-01	-3.368346671430352e-01
9.598997493734336e-01	-3.594946550316450e-01
9.398496240601504e-01	-3.793823152595164e-01
9.174369935190421e-01	-3.984962406015038e-01
8.997493734335840e-01	-4.113246788800621e-01
8.791395583198998e-01	-4.235588972431078e-01
8.646616541353382e-01	-4.302933575842565e-01
8.496240601503757e-01	-4.354131997829118e-01
8.345864661654134e-01	-4.383028498819796e-01
8.227098913488460e-01	-4.385964912280702e-01
8.145363408521302e-01	-4.376082347402018e-01
8.024769422683453e-01	-4.335839598997494e-01
7.942920723493869e-01	-4.285714285714286e-01
7.887961232659659e-01	-4.235588972431078e-01
7.814283214882072e-01	-4.135338345864662e-01
7.767470676300715e-01	-4.035087719298246e-01
7.726812023104419e-01	-3.884711779448622e-01
7.709564645179623e-01	-3.734335839598998e-01
7.711798132335299e-01	-3.533834586466166e-01
7.735645863431417e-01	-3.333333333333334e-01
7.789436297834450e-01	-3.082706766917294e-01
7.865499396144401e-01	-2.832080200501254e-01
7.985645347618177e-01	-2.481203007518797e-01
7.744360902255638e-01	-2.373178523295622e-01
7.484015006859109e-01	-2.230576441102757e-01
7.243107769423558e-01	-2.074438296464138e-01
6.984043320365293e-01	-1.879699248120301e-01
6.741854636591478e-01	-1.669747703740659e-01
6.541353383458646e-01	-1.472122223676945e-01
6.325006988311475e-01	-1.228070175438597e-01
6.170137011581772e-01	-1.027568922305765e-01
6.040100250626566e-01	-8.361679167700163e-02
5.973688814986660e-01	-8.771929824561409e-02
5.839598997493733e-01	-9.913488834706453e-02
5.639097744360901e-01	-1.148544951039310e-01
5.438596491228069e-01	-1.279214144007634e-01
5.238095238095237e-01	-1.381221770700942e-01
5.087719298245612e-01	-1.436452998732812e-01
4.937343358395989e-01	-1.470155706483440e-01
4.786967418546366e-01	-1.477233565979525e-01
4.686716791979948e-01	-1.462644119557557e-01
4.586466165413534e-01	-1.427492897567644e-01
4.486215538847116e-01	-1.361866691337894e-01
4.409343044454168e-01	-1.278195488721805e-01
4.350376432968548e-01	-1.177944862155389e-01
4.312462609521732e-01	-1.077694235588973e-01
4.276930145167055e-01	-9.273182957393489e-02
4.235588972431077e-01	-8.778033101168509e-02
3.984962406015038e-01	-9.480672787278906e-02
3.734335839598997e-01	-9.987072122751392e-02
3.483709273182956e-01	-1.029429170434568e-01
3.233082706766917e-01	-1.038801159209898e-01
2.982456140350878e-01	-1.025321972573587e-01
2.781954887218046e-01	-9.955529823505652e-02
2.581453634085213e-01	-9.462485581893226e-02
2.380952380952382e-01	-8.728963791617263e-02
2.230576441102756e-01	-7.974269443495696e-02
2.080200501253131e-01	-6.984111581086896e-02
2.030075187969924e-01	-7.028266162144212e-02
1.779448621553885e-01	-8.844548980775262e-02
1.578947368421053e-01	-1.003967107688972e-01
1.419253403324549e-01	-1.077694235588973e-01
1.268027604176068e-01	-1.127819548872181e-01
1.127819548872180e-01	-1.154134140728388e-01
1.027568922305764e-01	-1.158241236174233e-01
9.273182957393478e-02	-1.147192559677488e-01
8.270676691729317e-02	-1.116582909713320e-01
6.766917293233066e-02	-1.032232229743180e-01
3.759398496240607e-02	-1.197323157671810e-01
7.518796992481036e-03	-1.341751898041864e-01
-2.756892230576447e-02	-1.486940726146143e-01
-6.265664160401008e-02	-1.609457817656285e-01
-9.774436090225570e-02	-1.711476763988707e-01
-1.328320802005013e-01	-1.794520246056706e-01
-1.729323308270677e-01	-1.867751677227731e-01
-2.130325814536341e-01	-1.919192377075835e-01
-2.531328320802005e-01	-1.949869345820774e-01
-2.932330827067670e-01	-1.960616234870716e-01
-3.333333333333334e-01	-1.951921007160075e-01
-3.734335839598998e-01	-1.924151432493608e-01
-4.135338345864662e-01	-1.877334122240165e-01
-4.385964912280702e-01	-1.838349060086680e-01
-4.436090225563910e-01	-1.858126698847871e-01
-4.593473498305774e-01	-2.481203007518797e-01
-4.786967418546366e-01	-3.160087214847509e-01
-4.987468671679198e-01	-3.788858290277625e-01
-5.216553089907220e-01	-4.436090225563910e-01
-5.451418031321642e-01	-5.037593984962406e-01
-5.689223057644111e-01	-5.594120339414971e-01
-5.943705845772371e-01	-6.140350877192983e-01
-6.224233725162949e-01	-6.691729323308271e-01
-6.502625859496883e-01	-7.192982456140351e-01
-6.791979949874687e-01	-7.670691074437002e-01
-7.072100598235547e-01	-8.095238095238095e-01
-7.360513373549455e-01	-8.496240601503759e-01
-7.644110275689223e-01	-8.857204616407268e-01
-7.944862155388471e-01	-9.205879571725100e-01
-8.245614035087719e-01	-9.520929610550861e-01
-8.546365914786967e-01	-9.803491873044181e-01
-8.778829997886148e-01	-1.000000000000000e+00
-8.746867167919800e-01	-1.000000000000000e+00
-8.746867167919800e-01	-1.000000000000000e+00
5.000000000000000e-01	            142
9.047619047619047e-01	-8.857469249883637e-02
9.097744360902253e-01	-8.992095959639468e-02
9.348370927318295e-01	-6.959185266834923e-02
9.548872180451127e-01	-5.491886698933816e-02
9.756487418329947e-01	-4.260651629072688e-02
9.899749373433582e-01	-3.594637132330990e-02
1.000000000000000e+00	-3.230029016156370e-02
1.000000000000000e+00	2.451015315855727e-03
9.849624060150375e-01	-4.104680296242091e-03
9.817458524855363e-01	-2.506265664160456e-03
9.744135118420251e-01	1.754385964912286e-02
9.649122807017543e-01	3.831169086669312e-02
9.540883009495098e-01	5.764411027568928e-02
9.398496240601504e-01	7.860978953920263e-02
9.240292774526279e-01	9.774436090225569e-02
9.091913272609491e-01	1.127819548872180e-01
8.897243107769421e-01	1.291823573106808e-01
8.696741854636589e-01	1.428962130892108e-01
8.496240601503757e-01	1.538782248948868e-01
8.284934102595584e-01	1.629072681704260e-01
8.095238095238093e-01	1.689820731657378e-01
7.894736842105261e-01	1.734784855693050e-01
7.694235588972429e-01	1.760601472825373e-01
7.686759291628474e-01	1.779448621553885e-01
7.694255988970800e-01	1.879699248120299e-01
7.711628407315525e-01	2.080200501253131e-01
7.709847560892267e-01	2.280701754385963e-01
7.692415074225240e-01	2.431077694235588e-01
7.655881884654701e-01	2.581453634085213e-01
7.616999919699496e-01	2.681704260651627e-01
7.543859649122806e-01	2.806817932543662e-01
7.479388185109304e-01	2.882205513784459e-01
7.481439168608067e-01	2.932330827067668e-01
7.593984962406015e-01	3.353269321091851e-01
7.694235588972429e-01	3.807082627273755e-01
7.769296251975475e-01	4.235588972431077e-01
7.827969368239304e-01	4.686716791979948e-01
7.861907895428721e-01	5.087719298245612e-01
7.877682283773815e-01	5.488721804511276e-01
7.873617913868604e-01	5.889724310776940e-01
7.851861180593419e-01	6.240601503759398e-01
7.810215558351377e-01	6.591478696741855e-01
7.755803295936512e-01	6.892230576441101e-01
7.679851667364146e-01	7.192982456140351e-01
7.593984962406014e-01	7.447587207692208e-01
7.493734335839597e-01	7.676554917182483e-01
7.393483709273183e-01	7.856829106460632e-01
7.279361625909524e-01	8.045112781954886e-01
7.293233082706765e-01	8.126163963327702e-01
7.354870485443479e-01	8.345864661654134e-01
7.407213789808667e-01	8.596491228070174e-01
7.437217908108612e-01	8.847117794486214e-01
7.441276698684377e-01	9.047619047619047e-01
7.421797373260681e-01	9.248120300751879e-01
7.386251375610869e-01	9.398496240601504e-01
7.343358395989974e-01	9.509281411915218e-01
7.293233082706765e-01	9.599656394737671e-01
7.212009785931718e-01	9.699248120300750e-01
7.142857142857142e-01	9.758077661759061e-01
7.042606516290726e-01	9.814933962600114e-01
6.937449043400179e-01	9.849624060150375e-01
6.842105263157894e-01	9.864717690269680e-01
6.691729323308269e-01	9.863987657692144e-01
6.541353383458646e-01	9.839366921685975e-01
6.390977443609023e-01	9.795191741899870e-01
6.240601503759398e-01	9.734196807991586e-01
6.190476190476191e-01	9.759996457075056e-01
6.090225563909772e-01	9.924667694691034e-01
6.035492834442681e-01	1.000000000000000e+00
2.917226352889058e-01	1.000000000000000e+00
2.932330827067668e-01	9.832049688844602e-01
3.042162518840058e-01	9.849624060150375e-01
3.283208020050123e-01	9.893358858448787e-01
3.533834586466165e-01	9.919965612664401e-01
3.784461152882206e-01	9.927662523107258e-01
4.035087719298245e-01	9.915914175537326e-01
4.285714285714284e-01	9.883589413531042e-01
4.536340852130325e-01	9.828785609623190e-01
4.736842105263157e-01	9.766753065566048e-01
4.937343358395989e-01	9.685932997240615e-01
5.137844611528821e-01	9.582510212501067e-01
5.288220551378444e-01	9.486576282737303e-01
5.463481496066074e-01	9.348370927318295e-01
5.588972431077694e-01	9.226229946303486e-01
5.689223057644108e-01	9.108185060722109e-01
5.739348370927317e-01	9.117777870338374e-01
6.090225563909772e-01	9.327529282589256e-01
6.261048645756450e-01	9.398496240601504e-01
6.390977443609023e-01	9.435686608960843e-01
6.541353383458646e-01	9.455864896671244e-01
6.669370743088276e-01	9.448621553884711e-01
6.741854636591478e-01	9.432419695180716e-01
6.842105263157894e-01	9.389183133348113e-01
6.942355889724310e-01	9.311038610607945e-01
6.994606938549711e-01	9.248120300751879e-01
7.051125617363185e-01	9.147869674185463e-01
7.092731829573933e-01	9.029393219878552e-01
7.118322947557151e-01	8.897243107769421e-01
7.128765925738301e-01	8.746867167919798e-01
7.119807608083248e-01	8.546365914786966e-01
7.090778068122314e-01	8.345864661654134e-01
7.031608756874352e-01	8.095238095238093e-01
6.942355889724310e-01	7.821322806596073e-01
6.842105263157894e-01	7.573690439055321e-01
6.772006833962393e-01	7.393483709273183e-01
6.773580712861601e-01	7.343358395989974e-01
6.864419233913082e-01	7.142857142857142e-01
6.953374156035231e-01	6.892230576441101e-01
7.034847579230734e-01	6.591478696741855e-01
7.095943301735559e-01	6.290726817042605e-01
7.147060697243504e-01	5.939849624060149e-01
7.183800795896499e-01	5.538847117794485e-01
7.201005210677386e-01	5.137844611528821e-01
7.199677554816559e-01	4.686716791979948e-01
7.178070031447144e-01	4.235588972431077e-01
7.137327310409477e-01	3.784461152882206e-01
7.077044808254623e-01	3.333333333333333e-01
6.992481203007519e-01	2.859780061188609e-01
6.944806198465558e-01	2.631578947368420e-01
7.092731829573933e-01	2.578199409831718e-01
7.192982456140351e-01	2.508635967511855e-01
7.261813851867991e-01	2.431077694235588e-01
7.319916169610028e-01	2.330827067669172e-01
7.357467138634173e-01	2.230576441102756e-01
7.389130636846444e-01	2.080200501253131e-01
7.400098795825923e-01	1.929824561403508e-01
7.391775593178751e-01	1.729323308270676e-01
7.363086954365599e-01	1.528822055137844e-01
7.304459583398182e-01	1.278195488721803e-01
7.224235505681038e-01	1.027568922305764e-01
7.133484686425602e-01	7.769423558897247e-02
7.142857142857142e-01	7.194426624252813e-02
7.393483709273183e-01	6.046286694661435e-02
7.625546058464405e-01	4.761904761904745e-02
7.857969156385549e-01	3.258145363408516e-02
8.124999395077110e-01	1.253132832080195e-02
8.356854132557121e-01	-7.518796992481258e-03
8.561008507013992e-01	-2.756892230576447e-02
8.746867167919800e-01	-4.818666992519379e-02
8.947368421052631e-01	-7.387591313060153e-02
9.047619047619047e-01	-8.857469249883637e-02
9.047619047619047e-01	-8.857469249883637e-02
5.000000000000000e-01	             44
3.634085213032581e-01	2.346656971759743e-01
3.884711779448620e-01	2.418762339606584e-01
4.135338345864661e-01	2.471009907131780e-01
4.189468790933365e-01	2.481203007518795e-01
4.208330995064908e-01	2.531328320802004e-01
4.195213116820005e-01	2.932330827067668e-01
4.200837614360780e-01	3.383458646616542e-01
4.226287239329833e-01	3.834586466165413e-01
4.271116224279112e-01	4.285714285714284e-01
4.335839598997493e-01	4.741593250783770e-01
4.420357548436290e-01	5.238095238095237e-01
4.441325502449750e-01	5.288220551378444e-01
4.449868844191971e-01	5.338345864661653e-01
4.436090225563909e-01	5.350416158869045e-01
4.385964912280702e-01	5.357972990905286e-01
4.285714285714284e-01	5.410498111459352e-01
4.235588972431077e-01	5.443570901061127e-01
4.141638863004046e-01	5.538847117794485e-01
4.085213032581452e-01	5.631121923578744e-01
4.042576450311092e-01	5.739348370927317e-01
4.009772630043089e-01	5.889724310776940e-01
3.984962406015038e-01	6.084841295823723e-01
3.583959899749374e-01	6.011208676133319e-01
3.333333333333333e-01	5.988611272870974e-01
3.233082706766917e-01	5.982264180403030e-01
3.204035384070740e-01	5.939849624060149e-01
3.211287303704595e-01	5.839598997493733e-01
3.247354193873828e-01	5.789473684210527e-01
3.354853077351057e-01	5.689223057644108e-01
3.441249287043957e-01	5.588972431077694e-01
3.544082283518052e-01	5.438596491228069e-01
3.634085213032581e-01	5.267351417970932e-01
3.706048679325206e-01	5.087719298245612e-01
3.765885972071126e-01	4.887218045112780e-01
3.816754439994597e-01	4.636591478696741e-01
3.867623702043875e-01	4.235588972431077e-01
3.856922366284098e-01	3.934837092731829e-01
3.823802884318952e-01	3.533834586466165e-01
3.769693499029876e-01	3.182957393483710e-01
3.692648461324001e-01	2.832080200501252e-01
3.595824198832206e-01	2.481203007518795e-01
3.614806597368974e-01	2.380952380952381e-01
3.634085213032581e-01	2.346656971759743e-01
3.634085213032581e-01	2.346656971759743e-01
5.000000000000000e-01	             14
-9.990271528556969e-01	8.045112781954886e-01
-9.699248120300752e-01	8.447782011477927e-01
-9.383379769032945e-01	8.847117794486214e-01
-9.082352211891069e-01	9.197994987468672e-01
-8.746867167919800e-01	9.560302935512642e-01
-8.395989974937343e-01	9.911040974118444e-01
-8.302569501551220e-01	1.000000000000000e+00
-8.684804266559910e-01	1.000000000000000e+00
-9.011057209989087e-01	9.649122807017543e-01
-9.358229555461771e-01	9.248120300751880e-01
-9.699248120300752e-01	8.822034354687850e-01
-1.000000000000000e+00	8.414634728903733e-01
-1.000000000000000e+00	8.031013713066628e-01
-9.990271528556969e-01	8.045112781954886e-01
6.000000000000000e-01	            193
-8.395989974937343e-01	-1.000000000000000e+00
-8.086202944431263e-01	-1.000000000000000e+00
-7.744360902255640e-01	-9.641772244551701e-01
-7.399628009098139e-01	-9.248120300751880e-01
-7.075507429416245e-01	-8.847117794486214e-01
-6.737952075283585e-01	-8.395989974937343e-01
-6.424738702232742e-01	-7.944862155388470e-01
-6.090225563909775e-01	-7.425767722794908e-01
-5.789473684210527e-01	-6.923327589458170e-01
-5.488721804511278e-01	-6.383510116014043e-01
-5.181853084632115e-01	-5.789473684210527e-01
-4.887218045112782e-01	-5.172070551614323e-01
-4.628748771158189e-01	-4.586466165413534e-01
-4.363593112304861e-01	-3.934837092731830e-01
-4.285714285714286e-01	-3.732266800831217e-01
-4.235588972431079e-01	-3.702227500207986e-01
-3.834586466165414e-01	-3.671690540160658e-01
-3.433583959899750e-01	-3.621724090796401e-01
-3.032581453634086e-01	-3.552273571260282e-01
-2.631578947368421e-01	-3.463154967931442e-01
-2.230576441102757e-01	-3.353991122780940e-01
-1.829573934837093e-01	-3.224258268245123e-01
-1.428571428571429e-01	-3.073147649077902e-01
-1.027568922305765e-01	-2.899682384270335e-01
-6.265664160401008e-02	-2.702617852916646e-01
-2.756892230576447e-02	-2.509539575270451e-01
9.846941058512707e-03	-2.280701754385965e-01
4.260651629072676e-02	-2.059502988816165e-01
5.263157894736836e-02	-1.987607570911892e-01
6.031314959377215e-02	-1.979949874686717e-01
7.268170426065157e-02	-1.977766532733499e-01
8.771929824561386e-02	-1.956033578442201e-01
1.027568922305764e-01	-1.916991593354283e-01
1.177944862155389e-01	-1.864426708373736e-01
1.210605094787145e-01	-1.879699248120301e-01
1.295982621306740e-01	-1.979949874686717e-01
1.428571428571428e-01	-2.103528676342602e-01
1.578947368421053e-01	-2.209679415613547e-01
1.729323308270676e-01	-2.289548215395274e-01
1.879699248120299e-01	-2.348920811172092e-01
2.080200501253131e-01	-2.402632455305394e-01
2.280701754385963e-01	-2.432441608264622e-01
2.481203007518795e-01	-2.441903841103522e-01
2.711900112640364e-01	-2.431077694235589e-01
2.932330827067668e-01	-2.401520410663266e-01
3.182957393483710e-01	-2.347061108650637e-01
3.433583959899749e-01	-2.272053445327317e-01
3.684210526315788e-01	-2.177555774647187e-01
3.884711779448620e-01	-2.089523931337142e-01
4.035087719298245e-01	-2.201447481747925e-01
4.135338345864661e-01	-2.250362343905681e-01
4.235588972431077e-01	-2.280903038852875e-01
4.385964912280703e-01	-2.300111592689097e-01
4.536340852130325e-01	-2.294662057257451e-01
4.736842105263157e-01	-2.264953164482321e-01
4.756564425768853e-01	-2.280701754385965e-01
4.820567888089234e-01	-2.531328320802005e-01
4.888735629754017e-01	-2.731829573934837e-01
4.987468671679198e-01	-2.958974260635588e-01
5.087719298245612e-01	-3.144261225090517e-01
5.212562838164089e-01	-3.333333333333334e-01
5.338345864661653e-01	-3.491340844474611e-01
5.488721804511276e-01	-3.647976607436288e-01
5.647969665260696e-01	-3.784461152882206e-01
5.839598997493733e-01	-3.916854668413656e-01
5.989974937343359e-01	-4.000554405024258e-01
6.190476190476191e-01	-4.088699796757840e-01
6.390977443609023e-01	-4.153119923392908e-01
6.591478696741855e-01	-4.196655062163966e-01
6.791979949874687e-01	-4.220966633691558e-01
6.992481203007519e-01	-4.227451609614333e-01
7.057182343932750e-01	-4.235588972431078e-01
7.081023896041386e-01	-4.285714285714286e-01
7.113940778903027e-01	-4.536340852130326e-01
7.154217162261247e-01	-4.686716791979950e-01
7.219310985557834e-01	-4.837092731829574e-01
7.293233082706765e-01	-4.950417145274858e-01
7.393483709273183e-01	-5.053621579356624e-01
7.493734335839597e-01	-5.121970156227219e-01
7.593984962406015e-01	-5.166782124311124e-01
7.694235588972429e-01	-5.194141784709821e-01
7.844611528822054e-01	-5.209747993988564e-01
7.994987468671678e-01	-5.201434420030688e-01
8.145363408521302e-01	-5.173644315869437e-01
8.345864661654134e-01	-5.111265308308058e-01
8.546365914786966e-01	-5.023991056668933e-01
8.746867167919798e-01	-4.914678580191629e-01
8.947368421052631e-01	-4.785166955952898e-01
9.197994987468672e-01	-4.596482274226208e-01
9.448621553884711e-01	-4.378858418395059e-01
9.699248120300750e-01	-4.132064083288461e-01
9.949874686716791e-01	-3.854630193084117e-01
1.000000000000000e+00	-3.784461152882206e-01
1.000000000000000e+00	-3.458143375947912e-01
9.768157271956345e-01	-3.734335839598998e-01
9.548872180451127e-01	-3.966034808727555e-01
9.312806240382507e-01	-4.185463659147870e-01
9.128738709862911e-01	-4.335839598997494e-01
8.916889822423076e-01	-4.486215538847118e-01
8.746867167919798e-01	-4.588816830532303e-01
8.546365914786966e-01	-4.686911446062394e-01
8.395989974937343e-01	-4.742603852450316e-01
8.245614035087718e-01	-4.780730463597138e-01
8.095238095238093e-01	-4.798079290107284e-01
7.944862155388470e-01	-4.789629437052802e-01
7.844611528822054e-01	-4.765321034204030e-01
7.744360902255639e-01	-4.721244124511732e-01
7.644110275689222e-01	-4.649162299265057e-01
7.584458054764820e-01	-4.586466165413534e-01
7.516719088967412e-01	-4.486215538847118e-01
7.470030144105144e-01	-4.385964912280702e-01
7.425464359231799e-01	-4.235588972431078e-01
7.402070422775068e-01	-4.085213032581455e-01
7.394475644600960e-01	-3.884711779448622e-01
7.407505455843056e-01	-3.684210526315790e-01
7.419076355266109e-01	-3.583959899749374e-01
7.409190538538574e-01	-3.533834586466166e-01
7.393483709273183e-01	-3.512109065572986e-01
7.188860972462472e-01	-3.483709273182958e-01
6.978541541677217e-01	-3.433583959899750e-01
6.791979949874687e-01	-3.370635751912968e-01
6.591478696741855e-01	-3.282270424652901e-01
6.390977443609023e-01	-3.169720017748714e-01
6.190476190476192e-01	-3.029806918223261e-01
6.017154824412588e-01	-2.882205513784462e-01
5.868571589292925e-01	-2.731829573934837e-01
5.739348370927317e-01	-2.578734343041770e-01
5.588972431077694e-01	-2.365237443020002e-01
5.481612053737809e-01	-2.180451127819549e-01
5.385170503119968e-01	-1.979949874686717e-01
5.288220551378444e-01	-1.725715248070885e-01
5.238095238095237e-01	-1.716894865183221e-01
5.037593984962405e-01	-1.805782971446364e-01
4.887218045112780e-01	-1.853608073148754e-01
4.736842105263157e-01	-1.882599786871397e-01
4.586466165413534e-01	-1.888698776693279e-01
4.486215538847116e-01	-1.877092676378264e-01
4.385964912280702e-01	-1.849277836600897e-01
4.285714285714284e-01	-1.800434131141204e-01
4.185463659147870e-01	-1.721288126195187e-01
4.109809014883439e-01	-1.629072681704261e-01
4.077953224008185e-01	-1.578947368421053e-01
4.035087719298245e-01	-1.538443910988281e-01
3.784461152882206e-01	-1.633630570388573e-01
3.533834586466165e-01	-1.708657981643995e-01
3.283208020050123e-01	-1.763134472279606e-01
3.032581453634084e-01	-1.795714142616281e-01
2.781954887218046e-01	-1.804339164309408e-01
2.581453634085213e-01	-1.791914031936561e-01
2.380952380952381e-01	-1.759564071340475e-01
2.180451127819549e-01	-1.703596874887004e-01
2.002087975044380e-01	-1.629072681704261e-01
1.879699248120299e-01	-1.561137189816096e-01
1.729323308270676e-01	-1.452528605128820e-01
1.578947368421053e-01	-1.334582235780366e-01
1.277593019001433e-01	-1.478696741854637e-01
1.126916950451709e-01	-1.528822055137845e-01
9.774436090225569e-02	-1.560169235135907e-01
8.270676691729317e-02	-1.569624864857737e-01
7.268170426065157e-02	-1.560700843602157e-01
6.265664160400997e-02	-1.536538170296647e-01
5.764411027568928e-02	-1.541939468047291e-01
2.255639097744355e-02	-1.762850841420250e-01
-1.253132832080206e-02	-1.958665087162206e-01
-4.761904761904767e-02	-2.131865837812510e-01
-8.771929824561409e-02	-2.304223763516420e-01
-1.228070175438597e-01	-2.434552441581097e-01
-1.629072681704261e-01	-2.561306715874907e-01
-2.030075187969925e-01	-2.665857887187909e-01
-2.431077694235589e-01	-2.749121669471136e-01
-2.832080200501254e-01	-2.811849355934766e-01
-3.233082706766918e-01	-2.854565732159838e-01
-3.634085213032582e-01	-2.877644448210838e-01
-4.035087719298246e-01	-2.881146991987401e-01
-4.307290490784871e-01	-2.882205513784462e-01
-4.335839598997494e-01	-2.896795956765205e-01
-4.546995826115714e-01	-3.533834586466166e-01
-4.786967418546366e-01	-4.190814927542789e-01
-5.046404221422955e-01	-4.837092731829574e-01
-5.310213290330665e-01	-5.438596491228070e-01
-5.588972431077694e-01	-6.023000562098737e-01
-5.856567265141054e-01	-6.541353383458647e-01
-6.140350877192983e-01	-7.050797822032244e-01
-6.441102756892231e-01	-7.550275118694151e-01
-6.741854636591479e-01	-8.011959738402670e-01
-7.047836127623179e-01	-8.446115288220551e-01
-7.354131690354366e-01	-8.847117794486214e-01
-7.644467951469334e-01	-9.197994987468672e-01
-7.960369406572239e-01	-9.548872180451129e-01
-8.256443153109174e-01	-9.849624060150376e-01
-8.415284217718741e-01	-1.000000000000000e+00
-8.395989974937343e-01	-1.000000000000000e+00
-8.395989974937343e-01	-1.000000000000000e+00
6.000000000000000e-01	            109
9.849624060150375e-01	-4.104680296242090e-03
1.000000000000000e+00	2.506265664160345e-03
9.997213245306206e-01	1.428571428571428e-01
9.858572995200883e-01	1.629072681704260e-01
9.732350867179858e-01	1.779448621553885e-01
9.580884275601373e-01	1.929824561403508e-01
9.448621553884711e-01	2.039811013704209e-01
9.298245614035086e-01	2.144829447658541e-01
9.097744360902253e-01	2.257222185624124e-01
8.897243107769421e-01	2.342826277924215e-01
8.696741854636589e-01	2.405094870492339e-01
8.496240601503757e-01	2.446630735653686e-01
8.295739348370925e-01	2.469139614923141e-01
8.095238095238093e-01	2.473885437173606e-01
8.038893352159853e-01	2.481203007518795e-01
8.024314414429017e-01	2.531328320802004e-01
8.003388664165021e-01	2.731829573934836e-01
7.969533703413586e-01	2.882205513784459e-01
7.902758246539333e-01	3.082706766917291e-01
8.055116655718663e-01	3.583959899749374e-01
8.170514164592606e-01	4.035087719298245e-01
8.265415667073143e-01	4.486215538847116e-01
8.339510841835849e-01	4.937343358395989e-01
8.387090159569764e-01	5.338345864661653e-01
8.416404222330891e-01	5.739348370927317e-01
8.425893744196354e-01	6.140350877192982e-01
8.416017027980836e-01	6.491228070175437e-01
8.386748588963068e-01	6.842105263157894e-01
8.343597795966808e-01	7.142857142857142e-01
8.280239384705804e-01	7.443609022556390e-01
8.208571909702151e-01	7.694235588972429e-01
8.114809669916736e-01	7.944862155388470e-01
8.018840359761054e-01	8.145363408521302e-01
7.930366620263891e-01	8.295739348370925e-01
7.822246867760370e-01	8.446115288220550e-01
7.690537936978092e-01	8.596491228070176e-01
7.686369972312710e-01	8.646616541353382e-01
7.729925726429314e-01	8.897243107769421e-01
7.752953052048258e-01	9.147869674185463e-01
7.753243981980820e-01	9.348370927318295e-01
7.732873426654874e-01	9.548872180451127e-01
7.694235588972429e-01	9.718038452125775e-01
7.644110275689223e-01	9.852331462882365e-01
7.591982680099634e-01	9.949874686716791e-01
7.557865030696712e-01	1.000000000000000e+00
6.035492834442681e-01	1.000000000000000e+00
6.040100250626566e-01	9.994054651561840e-01
6.140350877192980e-01	9.847464317552830e-01
6.197636161470179e-01	9.749373433583959e-01
6.240601503759398e-01	9.734196807991586e-01
6.441102756892230e-01	9.811884359667126e-01
6.591478696741855e-01	9.849961081256757e-01
6.741854636591478e-01	9.867159426310108e-01
6.892230576441101e-01	9.858545854129295e-01
6.992481203007519e-01	9.834179877892155e-01
7.092731829573933e-01	9.789968070816326e-01
7.192982456140351e-01	9.717555260966697e-01
7.257060238296098e-01	9.649122807017543e-01
7.323203734365038e-01	9.548872180451127e-01
7.368812369163262e-01	9.448621553884711e-01
7.412299184513000e-01	9.298245614035086e-01
7.434939749823081e-01	9.147869674185463e-01
7.441781803221389e-01	8.947368421052632e-01
7.428179923481977e-01	8.746867167919798e-01
7.388749020318910e-01	8.496240601503758e-01
7.328485130289665e-01	8.245614035087718e-01
7.279361625909523e-01	8.045112781954886e-01
7.298294758258166e-01	7.994987468671679e-01
7.401094230002342e-01	7.844611528822054e-01
7.509570734376718e-01	7.644110275689222e-01
7.595527962076204e-01	7.443609022556390e-01
7.679851667364147e-01	7.192982456140351e-01
7.744850440657853e-01	6.942355889724310e-01
7.802482923245725e-01	6.641604010025062e-01
7.847241628645436e-01	6.290726817042605e-01
7.871598665587844e-01	5.939849624060149e-01
7.878304780089269e-01	5.538847117794485e-01
7.864891206732377e-01	5.137844611528821e-01
7.833194639269740e-01	4.736842105263157e-01
7.776872660405874e-01	4.285714285714284e-01
7.699617329519469e-01	3.834586466165413e-01
7.601298913360799e-01	3.383458646616542e-01
7.493734335839597e-01	2.974727181551881e-01
7.481439168608067e-01	2.932330827067668e-01
7.479388185109304e-01	2.882205513784459e-01
7.561190604370618e-01	2.781954887218046e-01
7.616999919699496e-01	2.681704260651627e-01
7.670469598311445e-01	2.531328320802004e-01
7.700029009547409e-01	2.380952380952381e-01
7.713439240710531e-01	2.180451127819549e-01
7.705063607226095e-01	1.979949874686717e-01
7.686759291628474e-01	1.779448621553885e-01
7.694235588972429e-01	1.760601472825373e-01
7.924417753821789e-01	1.729323308270676e-01
8.133072382065951e-01	1.679197994987467e-01
8.295739348370926e-01	1.625068283293614e-01
8.516442519157215e-01	1.528822055137844e-01
8.697376921435375e-01	1.428571428571428e-01
8.897243107769421e-01	1.291823573106808e-01
9.047619047619047e-01	1.168174236892359e-01
9.197994987468671e-01	1.022932759873172e-01
9.366968992841131e-01	8.270676691729317e-02
9.509354723213510e-01	6.265664160400997e-02
9.626609103324201e-01	4.260651629072676e-02
9.722862174660259e-01	2.255639097744355e-02
9.800914192893352e-01	2.506265664160345e-03
9.817458524855364e-01	-2.506265664160456e-03
9.849624060150375e-01	-4.104680296242090e-03
9.849624060150375e-01	-4.104680296242090e-03
6.000000000000000e-01	             13
-9.977577046758910e-01	8.446115288220550e-01
-9.679886939991798e-01	8.847117794486213e-01
-9.348370927318296e-01	9.259989170046413e-01
-8.997493734335840e-01	9.664255587112054e-01
-8.684804266559910e-01	1.000000000000000e+00
-8.696741854636592e-01	1.000000000000000e+00
-9.025322263613700e-01	1.000000000000000e+00
-9.371596631814885e-01	9.598997493734336e-01
-9.699248120300752e-01	9.192576725869387e-01
-1.000000000000000e+00	8.792683661822359e-01
-1.000000000000000e+00	8.414634728903733e-01
-9.977577046758910e-01	8.446115288220550e-01
-9.977577046758910e-01	8.446115288220550e-01
7.000000000000001e-01	            180
-8.045112781954887e-01	-1.000000000000000e+00
-7.774799521514124e-01	-1.000000000000000e+00
-7.443609022556391e-01	-9.635446815373623e-01
-7.092731829573935e-01	-9.219497138019359e-01
-6.741854636591480e-01	-8.771614082850343e-01
-6.395008740884253e-01	-8.295739348370927e-01
-6.054658081262493e-01	-7.794486215538847e-01
-5.706115343303505e-01	-7.243107769423559e-01
-5.381555272215003e-01	-6.691729323308271e-01
-5.052025259601204e-01	-6.090225563909775e-01
-4.736842105263158e-01	-5.470514129839049e-01
-4.460910599009233e-01	-4.887218045112782e-01
-4.235588972431078e-01	-4.412916997522850e-01
-3.834586466165414e-01	-4.351914219443689e-01
-3.433583959899750e-01	-4.271892051550059e-01
-3.032581453634086e-01	-4.172806116884495e-01
-2.631578947368421e-01	-4.054462869316680e-01
-2.230576441102757e-01	-3.916564292164599e-01
-1.829573934837093e-01	-3.758614365838951e-01
-1.428571428571429e-01	-3.580009991408925e-01
-1.027568922305765e-01	-3.379816415699669e-01
-6.265664160401008e-02	-3.156945739912438e-01
-2.255639097744366e-02	-2.910092804797865e-01
1.754385964912286e-02	-2.637490421215904e-01
5.263157894736836e-02	-2.389333046895674e-01
6.766917293233066e-02	-2.369981900732600e-01
8.270676691729317e-02	-2.348923193734413e-01
9.273182957393478e-02	-2.483225368014478e-01
1.027568922305764e-01	-2.590804176645187e-01
1.177944862155389e-01	-2.717215840987119e-01
1.328320802005012e-01	-2.812830954626830e-01
1.478696741854635e-01	-2.885164695141420e-01
1.629072681704260e-01	-2.938703781866410e-01
1.829573934837092e-01	-2.986243021257006e-01
2.030075187969924e-01	-3.010881613051792e-01
2.230576441102756e-01	-3.016120210456565e-01
2.431077694235588e-01	-3.004267627968732e-01
2.681704260651627e-01	-2.968060635864220e-01
2.932330827067668e-01	-2.910279557395004e-01
3.184794817800595e-01	-2.832080200501254e-01
3.444362003942321e-01	-2.731829573934837e-01
3.734335839598997e-01	-2.597341379904118e-01
3.784461152882206e-01	-2.602348696359547e-01
3.884711779448620e-01	-2.651327797341229e-01
4.035087719298245e-01	-2.695059793306628e-01
4.185463659147870e-01	-2.711508885976041e-01
4.285714285714284e-01	-2.721404531234617e-01
4.295202056971318e-01	-2.731829573934837e-01
4.341778980122711e-01	-2.982456140350878e-01
4.408937334530707e-01	-3.233082706766918e-01
4.499892061657542e-01	-3.483709273182958e-01
4.593266656933880e-01	-3.684210526315790e-01
4.709374420359381e-01	-3.884711779448622e-01
4.837092731829573e-01	-4.063911922714102e-01
4.987643041144108e-01	-4.235588972431078e-01
5.151165674217213e-01	-4.385964912280702e-01
5.288220551378444e-01	-4.489657443473254e-01
5.443177889474646e-01	-4.586466165413534e-01
5.648055844181223e-01	-4.686716791979950e-01
5.839598997493733e-01	-4.756129272854509e-01
6.040100250626566e-01	-4.807006659488000e-01
6.240601503759398e-01	-4.838121222163910e-01
6.441102756892230e-01	-4.851033807199528e-01
6.641604010025062e-01	-4.847358421302836e-01
6.794253937267876e-01	-4.837092731829574e-01
6.825571406154298e-01	-4.937343358395990e-01
6.875425518080742e-01	-5.087719298245614e-01
6.942355889724310e-01	-5.224666287095483e-01
7.021581655326072e-01	-5.338345864661654e-01
7.092731829573933e-01	-5.414249667272724e-01
7.192982456140351e-01	-5.492834566799418e-01
7.293233082706765e-01	-5.547589046612584e-01
7.409324705496843e-01	-5.588972431077694e-01
7.543859649122806e-01	-5.614744685293301e-01
7.694235588972429e-01	-5.620675865209880e-01
7.844611528822054e-01	-5.607094711541513e-01
7.994987468671679e-01	-5.577082888874701e-01
8.195488721804511e-01	-5.515072528375219e-01
8.395989974937343e-01	-5.431068619120030e-01
8.596491228070176e-01	-5.327369990068545e-01
8.847117794486214e-01	-5.172414844171220e-01
9.102307264387657e-01	-4.987468671679198e-01
9.348370927318295e-01	-4.784244680465897e-01
9.615031293121694e-01	-4.536340852130326e-01
9.857344218690960e-01	-4.285714285714286e-01
1.000000000000000e+00	-4.126285239844409e-01
1.000000000000000e+00	-3.795241851376234e-01
9.743612636781904e-01	-4.085213032581454e-01
9.494512039608013e-01	-4.335839598997495e-01
9.248120300751879e-01	-4.555263582107271e-01
8.997493734335840e-01	-4.749771397728225e-01
8.746867167919798e-01	-4.914678580191629e-01
8.517839883452499e-01	-5.037593984962406e-01
8.345864661654134e-01	-5.111265308308058e-01
8.145363408521302e-01	-5.173644315869437e-01
7.994987468671679e-01	-5.201434420030689e-01
7.844611528822054e-01	-5.209747993988564e-01
7.694235588972429e-01	-5.194141784709821e-01
7.593984962406015e-01	-5.166782124311124e-01
7.493734335839597e-01	-5.121970156227219e-01
7.393483709273183e-01	-5.053621579356624e-01
7.324721862409288e-01	-4.987468671679198e-01
7.243107769423557e-01	-4.878596065203751e-01
7.172694460400536e-01	-4.736842105263158e-01
7.125165418438688e-01	-4.586466165413534e-01
7.092731829573933e-01	-4.401210203207713e-01
7.081023896041386e-01	-4.285714285714286e-01
7.042606516290726e-01	-4.226372604852780e-01
6.842105263157894e-01	-4.224231136841796e-01
6.641604010025062e-01	-4.204443435197575e-01
6.441102756892230e-01	-4.165878230690934e-01
6.240601503759398e-01	-4.106828720690565e-01
6.040100250626566e-01	-4.024986160577355e-01
5.839598997493733e-01	-3.916854668413656e-01
5.647969665260696e-01	-3.784461152882206e-01
5.528063627353138e-01	-3.684210526315790e-01
5.376395769312861e-01	-3.533834586466166e-01
5.238095238095237e-01	-3.367865927397379e-01
5.111384679959655e-01	-3.182957393483710e-01
4.999196479374503e-01	-2.982456140350878e-01
4.908626407354656e-01	-2.781954887218046e-01
4.835970657409641e-01	-2.581453634085213e-01
4.767602749435949e-01	-2.330827067669173e-01
4.756564425768853e-01	-2.280701754385965e-01
4.736842105263157e-01	-2.264953164482321e-01
4.630967055043441e-01	-2.280701754385965e-01
4.486215538847116e-01	-2.298883394415659e-01
4.335839598997493e-01	-2.296744659792795e-01
4.234790317989324e-01	-2.280701754385965e-01
4.135338345864661e-01	-2.250362343905681e-01
4.035087719298245e-01	-2.201447481747925e-01
3.934837092731829e-01	-2.127504849977139e-01
3.884711779448620e-01	-2.089523931337142e-01
3.533834586466165e-01	-2.236551674217673e-01
3.243252094591778e-01	-2.330827067669173e-01
3.032581453634084e-01	-2.382371839978517e-01
2.781954887218046e-01	-2.423706905752430e-01
2.531328320802004e-01	-2.441445689485366e-01
2.330827067669172e-01	-2.436573588633254e-01
2.130325814536340e-01	-2.412144397806581e-01
1.929824561403508e-01	-2.364873686682464e-01
1.779448621553885e-01	-2.311369871026441e-01
1.614506192300868e-01	-2.230576441102757e-01
1.462823407058024e-01	-2.130325814536341e-01
1.328320802005012e-01	-2.013413401288939e-01
1.177944862155389e-01	-1.864426708373736e-01
9.273182957393478e-02	-1.944824554836632e-01
7.769423558897248e-02	-1.972624575866087e-01
6.265664160400997e-02	-1.980985601060729e-01
5.699648691219086e-02	-1.979949874686717e-01
5.263157894736836e-02	-1.987607570911892e-01
1.754385964912286e-02	-2.230679095861912e-01
-1.754385964912286e-02	-2.450640474690368e-01
-5.263157894736847e-02	-2.649483695653715e-01
-9.273182957393489e-02	-2.852684309688441e-01
-1.329813355691385e-01	-3.032581453634086e-01
-1.729323308270677e-01	-3.188530063269395e-01
-2.162178055587149e-01	-3.333333333333334e-01
-2.531328320802005e-01	-3.437807312492367e-01
-2.941674581150641e-01	-3.533834586466166e-01
-3.333333333333334e-01	-3.606179286243782e-01
-3.734335839598998e-01	-3.661003064431877e-01
-4.135338345864662e-01	-3.696425407671269e-01
-4.235588972431078e-01	-3.702227500207986e-01
-4.286495580510716e-01	-3.734335839598998e-01
-4.544709941243633e-01	-4.385964912280702e-01
-4.826100720577235e-01	-5.037593984962406e-01
-5.107906901365789e-01	-5.639097744360902e-01
-5.412689110057280e-01	-6.240601503759399e-01
-5.714235754074020e-01	-6.791979949874687e-01
-6.040100250626567e-01	-7.344522651562783e-01
-6.358089476947801e-01	-7.844611528822056e-01
-6.691729323308271e-01	-8.331403601053751e-01
-6.998180011871833e-01	-8.746867167919800e-01
-7.343358395989976e-01	-9.180681372036770e-01
-7.660361097034121e-01	-9.548872180451127e-01
-7.994987468671679e-01	-9.907496921226223e-01
-8.086202944431263e-01	-1.000000000000000e+00
-8.045112781954887e-01	-1.000000000000000e+00
-8.045112781954887e-01	-1.000000000000000e+00
7.000000000000001e-01	             81
1.000000000000000e+00	1.424090976502346e-01
1.000000000000000e+00	2.595888996906751e-01
9.825933696200199e-01	2.731829573934836e-01
9.649122807017543e-01	2.841782456023335e-01
9.448621553884710e-01	2.938097180307654e-01
9.248120300751879e-01	3.008894979060390e-01
9.047619047619047e-01	3.057689887956663e-01
8.847117794486214e-01	3.086909629516722e-01
8.646616541353382e-01	3.098119676948464e-01
8.395989974937343e-01	3.089072283905235e-01
8.345864661654134e-01	3.084352545813347e-01
8.294967290316946e-01	3.132832080200501e-01
8.282497079706289e-01	3.182957393483710e-01
8.295739348370925e-01	3.252808817845920e-01
8.446115288220550e-01	3.709011357330243e-01
8.568396780700722e-01	4.135338345864661e-01
8.678720686881197e-01	4.586466165413534e-01
8.769046448242530e-01	5.037593984962405e-01
8.838631894141012e-01	5.488721804511276e-01
8.881902827215671e-01	5.889724310776940e-01
8.906331876221756e-01	6.290726817042605e-01
8.909798635810052e-01	6.691729323308270e-01
8.893434517668248e-01	7.042606516290726e-01
8.855894557105033e-01	7.393483709273182e-01
8.803808683519594e-01	7.694235588972429e-01
8.743416018308947e-01	7.944862155388470e-01
8.663899668528361e-01	8.195488721804511e-01
8.583164020499919e-01	8.395989974937343e-01
8.482627549095926e-01	8.596491228070176e-01
8.390195392391453e-01	8.746867167919798e-01
8.277622008121152e-01	8.897243107769421e-01
8.136029882688056e-01	9.047619047619047e-01
8.079451932471129e-01	9.097744360902253e-01
8.045112781954886e-01	9.154772419770179e-01
8.063139804815732e-01	9.348370927318295e-01
8.067184906956075e-01	9.598997493734336e-01
8.051180584191441e-01	9.799498746867168e-01
8.012507336233687e-01	1.000000000000000e+00
7.557865030696712e-01	1.000000000000000e+00
7.620515357010798e-01	9.899749373433582e-01
7.684344099035513e-01	9.749373433583959e-01
7.723746867596303e-01	9.598997493734336e-01
7.750331789868742e-01	9.398496240601504e-01
7.754683372059332e-01	9.197994987468672e-01
7.736316005104935e-01	8.947368421052631e-01
7.694235588972429e-01	8.685285718037661e-01
7.686369972312710e-01	8.646616541353382e-01
7.694235588972429e-01	8.587695542240024e-01
7.822246867760370e-01	8.446115288220550e-01
7.930366620263891e-01	8.295739348370925e-01
8.018840359761054e-01	8.145363408521302e-01
8.114809669916736e-01	7.944862155388470e-01
8.208571909702151e-01	7.694235588972429e-01
8.280239384705805e-01	7.443609022556390e-01
8.343597795966808e-01	7.142857142857141e-01
8.386748588963068e-01	6.842105263157895e-01
8.416017027980836e-01	6.491228070175437e-01
8.425893744196354e-01	6.140350877192982e-01
8.416404222330891e-01	5.739348370927317e-01
8.387090159569764e-01	5.338345864661653e-01
8.332295997936134e-01	4.887218045112780e-01
8.255928078598889e-01	4.436090225563909e-01
8.158727927807121e-01	3.984962406015038e-01
8.041057376015425e-01	3.533834586466165e-01
7.902758246539333e-01	3.082706766917291e-01
7.935586524029486e-01	2.982456140350878e-01
7.982893948754186e-01	2.832080200501252e-01
8.010872049265467e-01	2.681704260651627e-01
8.045112781954886e-01	2.472382031603386e-01
8.245614035087718e-01	2.471963323600314e-01
8.446115288220550e-01	2.453962377093554e-01
8.646616541353382e-01	2.417370630852784e-01
8.847117794486214e-01	2.360441684018727e-01
9.048447205649343e-01	2.280701754385963e-01
9.248120300751879e-01	2.175758064452263e-01
9.398496240601504e-01	2.077052993128336e-01
9.580884275601375e-01	1.929824561403508e-01
9.732350867179858e-01	1.779448621553885e-01
9.858572995200883e-01	1.629072681704260e-01
1.000000000000000e+00	1.424090976502346e-01
1.000000000000000e+00	1.424090976502346e-01
7.000000000000001e-01	              9
-9.996862460456774e-01	8.796992481203008e-01
-9.649122807017543e-01	9.256621653874832e-01
-9.287256208383127e-01	9.699248120300750e-01
-9.025322263613700e-01	1.000000000000000e+00
-9.348370927318296e-01	9.990395285920920e-01
-9.707787004084885e-01	9.548872180451127e-01
-1.000000000000000e+00	9.166169663924472e-01
-1.000000000000000e+00	8.792683661822359e-01
-9.996862460456774e-01	8.796992481203008e-01
8.000000000000000e-01	            171
-7.744360902255639e-01	-1.000000000000000e+00
-7.474033486390246e-01	-1.000000000000000e+00
-7.123918622722178e-01	-9.598997493734336e-01
-6.756396365215797e-01	-9.147869674185465e-01
-6.390977443609023e-01	-8.667110066682868e-01
-6.040100250626567e-01	-8.173447584625245e-01
-5.687891312711804e-01	-7.644110275689223e-01
-5.338345864661654e-01	-7.082358080139736e-01
-4.994634250506667e-01	-6.491228070175439e-01
-4.668012321689028e-01	-5.889724310776943e-01
-4.362824574017327e-01	-5.288220551378446e-01
-4.235588972431078e-01	-5.044953857953599e-01
-3.834586466165414e-01	-4.958349512012190e-01
-3.433583959899750e-01	-4.853287233660025e-01
-3.032581453634086e-01	-4.729713229103062e-01
-2.581453634085213e-01	-4.568302522077669e-01
-2.137437186696238e-01	-4.385964912280702e-01
-1.779448621553885e-01	-4.221568635260052e-01
-1.378446115288221e-01	-4.018434082332950e-01
-9.603922926412331e-02	-3.784461152882206e-01
-5.532173238820219e-02	-3.533834586466166e-01
-1.754385964912286e-02	-3.280193965662294e-01
2.315456133065390e-02	-2.982456140350878e-01
4.260651629072676e-02	-2.831686133544643e-01
4.815905613246403e-02	-2.832080200501254e-01
7.401027405320934e-02	-3.132832080200502e-01
8.771929824561386e-02	-3.245859363130500e-01
1.027568922305764e-01	-3.341820269914864e-01
1.177944862155389e-01	-3.415020566808983e-01
1.328320802005012e-01	-3.469867740498808e-01
1.528822055137844e-01	-3.519367932502689e-01
1.729323308270676e-01	-3.546212597993540e-01
1.929824561403508e-01	-3.553703785166069e-01
2.180451127819549e-01	-3.539496549164722e-01
2.431077694235588e-01	-3.502036830773055e-01
2.681704260651627e-01	-3.443805378832809e-01
2.932330827067668e-01	-3.366430928472861e-01
3.233082706766917e-01	-3.250076933404858e-01
3.533834586466165e-01	-3.109405803408699e-01
3.634085213032581e-01	-3.057947915555456e-01
3.834586466165413e-01	-3.108554937452299e-01
3.867536142236221e-01	-3.132832080200502e-01
3.898927422723621e-01	-3.333333333333334e-01
3.948362451891956e-01	-3.583959899749374e-01
4.017818348544293e-01	-3.834586466165414e-01
4.090128437786491e-01	-4.035087719298246e-01
4.185463659147870e-01	-4.245780732459503e-01
4.292293325561258e-01	-4.436090225563910e-01
4.431868333961009e-01	-4.636591478696742e-01
4.560609467748296e-01	-4.786967418546366e-01
4.717492708151476e-01	-4.937343358395990e-01
4.843818721671245e-01	-5.037593984962406e-01
4.995663899162558e-01	-5.137844611528822e-01
5.187969924812030e-01	-5.238514540480926e-01
5.388471177944862e-01	-5.316941882740909e-01
5.588972431077694e-01	-5.372459893990799e-01
5.789473684210527e-01	-5.407810890833042e-01
5.989974937343359e-01	-5.425133034368524e-01
6.240601503759398e-01	-5.423757955834070e-01
6.491228070175437e-01	-5.398945745475655e-01
6.541353383458646e-01	-5.391704858455735e-01
6.591478696741855e-01	-5.469788904209758e-01
6.652544941215853e-01	-5.588972431077694e-01
6.741854636591478e-01	-5.716585825253819e-01
6.842105263157894e-01	-5.819405402340259e-01
6.942355889724310e-01	-5.894092577278276e-01
7.042606516290727e-01	-5.948244844498228e-01
7.192982456140351e-01	-6.000832563035667e-01
7.343358395989974e-01	-6.026888739598190e-01
7.493734335839597e-01	-6.031988861728428e-01
7.644110275689222e-01	-6.019677583889476e-01
7.844611528822054e-01	-5.980463136620163e-01
8.045112781954886e-01	-5.918744299779209e-01
8.245614035087718e-01	-5.837326330582441e-01
8.496240601503757e-01	-5.710665204578482e-01
8.746867167919798e-01	-5.558725632565086e-01
8.997493734335840e-01	-5.383108680982481e-01
9.248120300751879e-01	-5.184721903158256e-01
9.527161444912833e-01	-4.937343358395990e-01
9.799498746867168e-01	-4.668930919969805e-01
1.000000000000000e+00	-4.453474214759265e-01
1.000000000000000e+00	-4.126285239844409e-01
9.992088658290337e-01	-4.135338345864662e-01
9.714849392616141e-01	-4.436090225563910e-01
9.456990904798199e-01	-4.686716791979950e-01
9.227243544005046e-01	-4.887218045112782e-01
8.997493734335840e-01	-5.066686256044679e-01
8.746149699361581e-01	-5.238095238095238e-01
8.496240601503757e-01	-5.381567866235263e-01
8.263520575232124e-01	-5.488721804511278e-01
8.095238095238093e-01	-5.549019602134522e-01
7.894736842105261e-01	-5.598807641509733e-01
7.744360902255638e-01	-5.618137342040305e-01
7.593984962406015e-01	-5.619135446439999e-01
7.443609022556390e-01	-5.597790166322587e-01
7.343358395989974e-01	-5.568036758651070e-01
7.243107769423558e-01	-5.522659593274708e-01
7.120425107197579e-01	-5.438596491228070e-01
7.042606516290726e-01	-5.363037330193201e-01
6.983271459739027e-01	-5.288220551378446e-01
6.921996090809170e-01	-5.187969924812030e-01
6.856453352735983e-01	-5.037593984962406e-01
6.791979949874688e-01	-4.834304844834122e-01
6.541353383458646e-01	-4.851202583714336e-01
6.340852130325814e-01	-4.846718999312775e-01
6.140350877192982e-01	-4.824896259183616e-01
5.939849624060149e-01	-4.784264661756449e-01
5.739348370927317e-01	-4.722511977900189e-01
5.538110612927098e-01	-4.636591478696742e-01
5.338345864661653e-01	-4.523116256909853e-01
5.187969924812030e-01	-4.415643805373902e-01
5.037593984962405e-01	-4.285063948437401e-01
4.887218045112781e-01	-4.125196354790360e-01
4.742466004523040e-01	-3.934837092731830e-01
4.636591478696742e-01	-3.764276492007435e-01
4.536340852130325e-01	-3.567360373804183e-01
4.442123076095847e-01	-3.333333333333334e-01
4.379375356787557e-01	-3.132832080200502e-01
4.320906886534226e-01	-2.882205513784462e-01
4.285714285714284e-01	-2.721404531234617e-01
4.185463659147870e-01	-2.711508885976041e-01
4.035087719298245e-01	-2.695059793306628e-01
3.934837092731829e-01	-2.669447696780208e-01
3.834586466165412e-01	-2.629253971983269e-01
3.784461152882206e-01	-2.602348696359547e-01
3.734335839598997e-01	-2.597341379904118e-01
3.433583959899749e-01	-2.736449649909712e-01
3.132832080200501e-01	-2.849722054165217e-01
2.846501822758916e-01	-2.932330827067670e-01
2.631578947368420e-01	-2.977126007822385e-01
2.380952380952381e-01	-3.008724986960406e-01
2.180451127819549e-01	-3.016494151315722e-01
1.979949874686717e-01	-3.006643315075865e-01
1.779448621553885e-01	-2.976653498326149e-01
1.578947368421053e-01	-2.922702817441711e-01
1.428571428571428e-01	-2.863284445166131e-01
1.275035436585282e-01	-2.781954887218046e-01
1.127819548872180e-01	-2.679046540329673e-01
1.018103804340004e-01	-2.581453634085213e-01
9.256412451793344e-02	-2.481203007518797e-01
8.270676691729317e-02	-2.348923193734413e-01
7.769423558897248e-02	-2.348257408749109e-01
5.764411027568928e-02	-2.384783775486417e-01
5.263157894736836e-02	-2.389333046895674e-01
4.547723954840431e-02	-2.431077694235589e-01
1.129086601207089e-02	-2.681704260651629e-01
-2.756892230576447e-02	-2.942334731110648e-01
-6.766917293233088e-02	-3.186119862518975e-01
-1.077694235588973e-01	-3.406015783634366e-01
-1.478696741854637e-01	-3.603462955138708e-01
-1.891803914020474e-01	-3.784461152882206e-01
-2.280701754385965e-01	-3.934939646508049e-01
-2.729566356601122e-01	-4.085213032581454e-01
-3.082706766917294e-01	-4.186279221986428e-01
-3.496520985626118e-01	-4.285714285714286e-01
-3.884711779448622e-01	-4.360573742730079e-01
-4.235588972431078e-01	-4.412916997522850e-01
-4.304054853911842e-01	-4.536340852130326e-01
-4.600751134673553e-01	-5.187969924812030e-01
-4.896104075700082e-01	-5.789473684210527e-01
-5.213751990254034e-01	-6.390977443609023e-01
-5.538847117794486e-01	-6.963706558926661e-01
-5.861399642855064e-01	-7.493734335839599e-01
-6.190476190476191e-01	-7.998737542140445e-01
-6.541353383458647e-01	-8.500683495777587e-01
-6.892230576441103e-01	-8.967581711438950e-01
-7.243107769423559e-01	-9.401592539785778e-01
-7.593984962406015e-01	-9.804299656674602e-01
-7.774799521514124e-01	-1.000000000000000e+00
-7.744360902255639e-01	-1.000000000000000e+00
-7.744360902255639e-01	-1.000000000000000e+00
8.000000000000000e-01	             63
1.000000000000000e+00	2.595888996906751e-01
1.000000000000000e+00	3.446484738860988e-01
9.799498746867168e-01	3.535289621462156e-01
9.685629404529069e-01	3.583959899749374e-01
9.536379154573469e-01	4.085213032581452e-01
9.381992631194729e-01	4.536340852130325e-01
9.197994987468672e-01	5.008942096433762e-01
9.164824726835132e-01	5.087719298245612e-01
9.287039993595367e-01	5.889724310776940e-01
9.330078670439769e-01	6.290726817042605e-01
9.354333503588503e-01	6.691729323308270e-01
9.357571791394356e-01	7.092731829573933e-01
9.340884841447238e-01	7.443609022556390e-01
9.302985372302623e-01	7.794486215538847e-01
9.248120300751880e-01	8.106374944905820e-01
9.175397122295855e-01	8.395989974937343e-01
9.091482429991931e-01	8.646616541353382e-01
8.997493734335841e-01	8.866035239268193e-01
8.897243107769420e-01	9.054151691990164e-01
8.767915774321526e-01	9.248120300751879e-01
8.642282741488160e-01	9.398496240601504e-01
8.496240601503757e-01	9.537327514962328e-01
8.395989974937343e-01	9.614632970198935e-01
8.380621137817085e-01	9.649122807017543e-01
8.372819641828948e-01	1.000000000000000e+00
8.012507336233687e-01	1.000000000000000e+00
8.051180584191441e-01	9.799498746867168e-01
8.067184906956075e-01	9.598997493734336e-01
8.063139804815732e-01	9.348370927318295e-01
8.045112781954886e-01	9.144169377159076e-01
8.095238095238093e-01	9.084268616586704e-01
8.234322821985960e-01	8.947368421052629e-01
8.355228373524535e-01	8.796992481203008e-01
8.453696067352261e-01	8.646616541353382e-01
8.560097125817094e-01	8.446115288220550e-01
8.646616541353382e-01	8.242323771700795e-01
8.729126653135512e-01	7.994987468671679e-01
8.796992481203008e-01	7.726319187178100e-01
8.848628899799754e-01	7.443609022556390e-01
8.889426845015564e-01	7.092731829573933e-01
8.908632798171181e-01	6.741854636591478e-01
8.909248234124626e-01	6.390977443609023e-01
8.889874105680577e-01	5.989974937343359e-01
8.847117794486214e-01	5.555652639704249e-01
8.786364529201648e-01	5.137844611528821e-01
8.696741854636589e-01	4.668745135842065e-01
8.594690637292842e-01	4.235588972431077e-01
8.453884278122105e-01	3.734335839598997e-01
8.295739348370925e-01	3.252808817845920e-01
8.288799514749502e-01	3.233082706766917e-01
8.282497079706290e-01	3.182957393483710e-01
8.295739348370925e-01	3.129302328229274e-01
8.345864661654134e-01	3.084352545813347e-01
8.596491228070176e-01	3.098304379655629e-01
8.796992481203008e-01	3.091317115307849e-01
8.997493734335840e-01	3.066754096309091e-01
9.197994987468672e-01	3.023094033471340e-01
9.398496240601504e-01	2.957984036174646e-01
9.598997493734336e-01	2.868457347892063e-01
9.750556323287911e-01	2.781954887218046e-01
9.899749373433582e-01	2.677998285037072e-01
1.000000000000000e+00	2.595888996906751e-01
1.000000000000000e+00	2.595888996906751e-01
8.000000000000000e-01	              9
-9.976331540805975e-01	9.197994987468672e-01
-9.628301051727702e-01	9.649122807017543e-01
-9.340247814853917e-01	1.000000000000000e+00
-9.348370927318296e-01	1.000000000000000e+00
-9.638235592149559e-01	1.000000000000000e+00
-1.000000000000000e+00	9.535777383851711e-01
-1.000000000000000e+00	9.166169663924472e-01
-9.976331540805975e-01	9.197994987468672e-01
-9.976331540805975e-01	9.197994987468672e-01
9.000000000000000e-01	            157
-7.443609022556391e-01	-1.000000000000000e+00
-7.180429146011158e-01	-1.000000000000000e+00
-6.791979949874687e-01	-9.540138165944143e-01
-6.403244935274274e-01	-9.047619047619049e-01
-6.032682390168205e-01	-8.546365914786966e-01
-5.650653897240618e-01	-7.994987468671679e-01
-5.288220551378446e-01	-7.436885955344494e-01
-4.926058447493857e-01	-6.842105263157895e-01
-4.582810109109742e-01	-6.240601503759399e-01
-4.235588972431078e-01	-5.620571996202599e-01
-3.784461152882206e-01	-5.497461511886033e-01
-3.333333333333334e-01	-5.351665711836098e-01
-2.882205513784462e-01	-5.183157096185639e-01
-2.421883061030909e-01	-4.987468671679199e-01
-1.979949874686717e-01	-4.776700762014139e-01
-1.526309505238788e-01	-4.536340852130326e-01
-1.077694235588973e-01	-4.273878604012892e-01
-6.279229296168289e-02	-3.984962406015038e-01
-3.759398496240607e-02	-3.820402739227153e-01
-2.756892230576447e-02	-3.798371550251476e-01
1.754385964912286e-02	-3.726681677946340e-01
4.761904761904745e-02	-3.668346853325529e-01
6.766917293233066e-02	-3.810750882449541e-01
8.270676691729317e-02	-3.892669429532297e-01
9.774436090225569e-02	-3.955249856547308e-01
1.177944862155389e-01	-4.014117198716823e-01
1.378446115288221e-01	-4.049510873360678e-01
1.578947368421053e-01	-4.064977061728019e-01
1.779448621553885e-01	-4.063104158141039e-01
2.030075187969924e-01	-4.039261680410191e-01
2.280701754385963e-01	-3.993966233673875e-01
2.531328320802004e-01	-3.929302920133184e-01
2.832080200501252e-01	-3.828167005172112e-01
3.132832080200501e-01	-3.703078902304666e-01
3.333333333333333e-01	-3.619128232945494e-01
3.397200396568775e-01	-3.634085213032582e-01
3.485030408369364e-01	-3.684210526315790e-01
3.511875780339367e-01	-3.834586466165414e-01
3.560822294559548e-01	-4.085213032581454e-01
3.634085213032581e-01	-4.352632840285651e-01
3.719460294033330e-01	-4.586466165413534e-01
3.811729319496391e-01	-4.786967418546366e-01
3.925713302117375e-01	-4.987468671679198e-01
4.035087719298245e-01	-5.145855572657891e-01
4.185463659147870e-01	-5.324582190899967e-01
4.335839598997493e-01	-5.469489340931836e-01
4.487212223310139e-01	-5.588972431077694e-01
4.642763878369017e-01	-5.689223057644111e-01
4.840065612192052e-01	-5.789473684210527e-01
5.037593984962405e-01	-5.864350978650533e-01
5.238095238095237e-01	-5.918206294104378e-01
5.438596491228069e-01	-5.952497956163041e-01
5.639097744360901e-01	-5.969270523478536e-01
5.889724310776940e-01	-5.968063850545426e-01
6.140350877192982e-01	-5.944412986488441e-01
6.340852130325814e-01	-5.920508303001805e-01
6.502649224492857e-01	-6.140350877192983e-01
6.613180125818274e-01	-6.240601503759399e-01
6.691729323308269e-01	-6.295208683828180e-01
6.842105263157894e-01	-6.370162829614661e-01
6.992481203007519e-01	-6.415856054539045e-01
7.142857142857142e-01	-6.438870040946083e-01
7.293233082706765e-01	-6.443290229440065e-01
7.493734335839597e-01	-6.425158215316327e-01
7.694235588972429e-01	-6.383802870436371e-01
7.894736842105261e-01	-6.322320322615325e-01
8.145363408521302e-01	-6.220554994131052e-01
8.402495702638557e-01	-6.090225563909775e-01
8.653576301956024e-01	-5.939849624060151e-01
8.897243107769421e-01	-5.773389072472932e-01
9.197994987468673e-01	-5.541011252437666e-01
9.498746867167918e-01	-5.279516904496941e-01
9.800706814297040e-01	-4.987468671679198e-01
1.000000000000000e+00	-4.778052112492768e-01
1.000000000000000e+00	-4.453474214759265e-01
9.733103997336325e-01	-4.736842105263158e-01
9.448621553884711e-01	-5.009856841990081e-01
9.183290998113589e-01	-5.238095238095238e-01
8.921586676465291e-01	-5.438596491228070e-01
8.696741854636589e-01	-5.591051980566276e-01
8.443718919633636e-01	-5.739348370927317e-01
8.195488721804511e-01	-5.859404331564666e-01
7.983328152428624e-01	-5.939849624060151e-01
7.794486215538847e-01	-5.992525215871839e-01
7.593984962406015e-01	-6.025540292886983e-01
7.443609022556390e-01	-6.032375612691945e-01
7.293233082706765e-01	-6.020740807955896e-01
7.142857142857142e-01	-5.986645958329549e-01
7.025167018349999e-01	-5.939849624060151e-01
6.935683952276482e-01	-5.889724310776943e-01
6.842105263157894e-01	-5.819405402340259e-01
6.741854636591478e-01	-5.716585825253819e-01
6.652544941215853e-01	-5.588972431077694e-01
6.591478696741855e-01	-5.469788904209758e-01
6.578201678604563e-01	-5.438596491228070e-01
6.541353383458646e-01	-5.391704858455735e-01
6.290726817042605e-01	-5.420600905196428e-01
6.040100250626566e-01	-5.426840299395496e-01
5.839598997493733e-01	-5.413756234632121e-01
5.639097744360901e-01	-5.383138130205760e-01
5.438596491228069e-01	-5.332899736340161e-01
5.238095238095237e-01	-5.260408613978668e-01
5.037593984962405e-01	-5.162108975086488e-01
4.887218045112780e-01	-5.068319565016433e-01
4.717492708151476e-01	-4.937343358395990e-01
4.560609467748296e-01	-4.786967418546366e-01
4.431868333961008e-01	-4.636591478696742e-01
4.292293325561258e-01	-4.436090225563910e-01
4.185463659147870e-01	-4.245780732459503e-01
4.090128437786491e-01	-4.035087719298246e-01
4.017818348544292e-01	-3.834586466165414e-01
3.948362451891956e-01	-3.583959899749374e-01
3.898927422723621e-01	-3.333333333333334e-01
3.867536142236221e-01	-3.132832080200502e-01
3.834586466165413e-01	-3.108554937452299e-01
3.684210526315788e-01	-3.071017490614092e-01
3.634085213032581e-01	-3.057947915555456e-01
3.272212640427719e-01	-3.233082706766918e-01
2.982456140350878e-01	-3.348783169592839e-01
2.718370249377918e-01	-3.433583959899750e-01
2.481203007518795e-01	-3.492012029877151e-01
2.230290688288051e-01	-3.533834586466166e-01
1.979949874686717e-01	-3.552854521758937e-01
1.779448621553885e-01	-3.549787396426904e-01
1.578947368421053e-01	-3.528079339451701e-01
1.375188520380127e-01	-3.483709273182958e-01
1.223885954520215e-01	-3.433583959899750e-01
1.077694235588971e-01	-3.368482270206775e-01
9.273182957393478e-02	-3.280762474218304e-01
7.769423558897248e-02	-3.166077325367190e-01
6.421246098194670e-02	-3.032581453634086e-01
5.602329447453357e-02	-2.932330827067670e-01
4.761904761904745e-02	-2.825698564352271e-01
4.255632066334073e-02	-2.832080200501254e-01
-1.087271345034588e-02	-3.233082706766918e-01
-4.761904761904767e-02	-3.483897932332793e-01
-8.771929824561409e-02	-3.735201538047051e-01
-1.316071166039477e-01	-3.984962406015038e-01
-1.705242919125834e-01	-4.185463659147870e-01
-2.080200501253133e-01	-4.360724145509117e-01
-2.499361396049607e-01	-4.536340852130326e-01
-2.932330827067670e-01	-4.695899002438246e-01
-3.383458646616542e-01	-4.838889529645197e-01
-3.834586466165414e-01	-4.958349512012190e-01
-4.235588972431078e-01	-5.044953857953599e-01
-4.338295134748816e-01	-5.238095238095238e-01
-4.668012321689028e-01	-5.889724310776943e-01
-4.994634250506667e-01	-6.491228070175439e-01
-5.344574775499388e-01	-7.092731829573935e-01
-5.689223057644111e-01	-7.646173198585146e-01
-6.055263640289157e-01	-8.195488721804512e-01
-6.412776221580940e-01	-8.696741854636592e-01
-6.795980788079856e-01	-9.197994987468672e-01
-7.166399499271916e-01	-9.649122807017545e-01
-7.474033486390246e-01	-1.000000000000000e+00
-7.443609022556391e-01	-1.000000000000000e+00
-7.443609022556391e-01	-1.000000000000000e+00
9.000000000000000e-01	             46
9.949874686716791e-01	3.471186604942708e-01
1.000000000000000e+00	3.446484738860988e-01
9.991546147314364e-01	6.190476190476191e-01
9.819550198547802e-01	6.541353383458646e-01
9.766002431954761e-01	6.641604010025062e-01
9.763145167075582e-01	6.791979949874687e-01
9.780615138157784e-01	7.192982456140351e-01
9.776501281403283e-01	7.593984962406015e-01
9.752649138666070e-01	7.944862155388471e-01
9.714562827519410e-01	8.245614035087718e-01
9.657392250047625e-01	8.546365914786966e-01
9.592234155336481e-01	8.796992481203008e-01
9.498746867167918e-01	9.070272496431655e-01
9.398204229159558e-01	9.298245614035086e-01
9.287302497699870e-01	9.498746867167918e-01
9.186011519856754e-01	9.649122807017543e-01
9.047619047619047e-01	9.817011550158039e-01
8.897243107769421e-01	9.961735170248568e-01
8.847117794486214e-01	1.000000000000000e+00
8.372819641828948e-01	1.000000000000000e+00
8.381533651559052e-01	9.749373433583959e-01
8.380621137817084e-01	9.649122807017542e-01
8.395989974937343e-01	9.614632970198936e-01
8.540568343582883e-01	9.498746867167919e-01
8.646616541353382e-01	9.393832183056572e-01
8.767915774321526e-01	9.248120300751879e-01
8.870727485502928e-01	9.097744360902253e-01
8.982259175429878e-01	8.897243107769421e-01
9.071838855226559e-01	8.696741854636589e-01
9.160344393871394e-01	8.446115288220550e-01
9.228165120346700e-01	8.195488721804511e-01
9.287690598038443e-01	7.894736842105261e-01
9.327406215166019e-01	7.593984962406015e-01
9.352828892924132e-01	7.243107769423558e-01
9.358725275716457e-01	6.892230576441101e-01
9.344707398573731e-01	6.491228070175437e-01
9.310812200803935e-01	6.090225563909772e-01
9.251292239496478e-01	5.639097744360901e-01
9.164824726835132e-01	5.087719298245612e-01
9.348370927318295e-01	4.627682390798042e-01
9.520160630870435e-01	4.135338345864661e-01
9.657607043705767e-01	3.684210526315788e-01
9.685629404529070e-01	3.583959899749374e-01
9.749373433583959e-01	3.553440228158284e-01
9.949874686716791e-01	3.471186604942708e-01
9.949874686716791e-01	3.471186604942708e-01
9.000000000000000e-01	              7
-9.990104501172496e-01	9.548872180451127e-01
-9.638235592149559e-01	1.000000000000000e+00
-9.649122807017544e-01	1.000000000000000e+00
-9.924484991128169e-01	1.000000000000000e+00
-1.000000000000000e+00	9.899749373433582e-01
-1.000000000000000e+00	9.535777383851711e-01
-9.990104501172496e-01	9.548872180451127e-01
1.000000000000000e+00	            153
-7.142857142857143e-01	-1.000000000000000e+00
-6.892014995863683e-01	-1.000000000000000e+00
-6.479470055803720e-01	-9.498746867167920e-01
-6.090225563909775e-01	-8.994417618992940e-01
-5.689223057644111e-01	-8.441065900346195e-01
-5.288220551378446e-01	-7.851007693992171e-01
-4.931789443793595e-01	-7.293233082706767e-01
-4.569824680929738e-01	-6.691729323308271e-01
-4.282889463076372e-01	-6.190476190476191e-01
-4.235588972431078e-01	-6.154195478506979e-01
-3.784461152882206e-01	-6.010071976937662e-01
-3.322042694426751e-01	-5.839598997493735e-01
-2.882205513784462e-01	-5.656035716070951e-01
-2.416428328223929e-01	-5.438596491228070e-01
-1.979949874686717e-01	-5.213034480089518e-01
-1.528822055137845e-01	-4.957121817295015e-01
-1.127819548872181e-01	-4.717686927505549e-01
-1.027568922305765e-01	-4.695256372747296e-01
-5.764411027568928e-02	-4.619404674518190e-01
-1.253132832080206e-02	-4.525159796364934e-01
3.258145363408516e-02	-4.412042748605011e-01
4.761904761904745e-02	-4.370072245294585e-01
5.263157894736836e-02	-4.371009476157742e-01
6.766917293233066e-02	-4.436252660304884e-01
8.771929824561386e-02	-4.498808486329494e-01
1.077694235588971e-01	-4.538164511124372e-01
1.278195488721803e-01	-4.557677548605424e-01
1.478696741854635e-01	-4.560011192022663e-01
1.729323308270676e-01	-4.541597548768329e-01
1.979949874686717e-01	-4.501957671221614e-01
2.256331163067806e-01	-4.436090225563910e-01
2.481203007518795e-01	-4.374527760979302e-01
2.531328320802004e-01	-4.393887400376785e-01
2.781954887218046e-01	-4.552379438003487e-01
3.032581453634084e-01	-4.687146960717434e-01
3.237463101358838e-01	-4.786967418546366e-01
3.283208020050123e-01	-4.896476645384007e-01
3.376854629697551e-01	-5.137844611528822e-01
3.483709273182956e-01	-5.355249766258602e-01
3.594794471316556e-01	-5.538847117794486e-01
3.734335839598997e-01	-5.727315745045694e-01
3.882331339610247e-01	-5.889724310776944e-01
3.991061300778952e-01	-5.989974937343359e-01
4.135338345864661e-01	-6.102948325317188e-01
4.285714285714284e-01	-6.200289546686314e-01
4.486215538847116e-01	-6.303130817721980e-01
4.686716791979948e-01	-6.380128800445706e-01
4.887218045112780e-01	-6.435122448783497e-01
5.087719298245612e-01	-6.470839973028747e-01
5.327172943120105e-01	-6.491228070175439e-01
5.538847117794485e-01	-6.491164036466389e-01
5.789473684210527e-01	-6.470906437602646e-01
6.040100250626566e-01	-6.430704788473238e-01
6.090225563909772e-01	-6.420369824312175e-01
6.140350877192982e-01	-6.420443671443583e-01
6.244855945157652e-01	-6.541353383458647e-01
6.360342568942338e-01	-6.641604010025063e-01
6.491228070175437e-01	-6.724610558727179e-01
6.641604010025062e-01	-6.789825569833725e-01
6.791979949874687e-01	-6.830156026402823e-01
6.942355889724310e-01	-6.850656083889431e-01
7.092731829573933e-01	-6.854538203856625e-01
7.293233082706765e-01	-6.837864702085978e-01
7.493734335839597e-01	-6.799672144738071e-01
7.696889049283878e-01	-6.741854636591479e-01
7.944862155388470e-01	-6.648224625725162e-01
8.195488721804511e-01	-6.530304132874660e-01
8.446115288220550e-01	-6.390957977399652e-01
8.696741854636589e-01	-6.231538097182064e-01
8.997493734335840e-01	-6.015014012401090e-01
9.298245614035086e-01	-5.771797063854192e-01
9.613166464119689e-01	-5.488721804511278e-01
9.916838446684996e-01	-5.187969924812030e-01
1.000000000000000e+00	-5.087719298245614e-01
1.000000000000000e+00	-4.778052112492768e-01
9.991743289471430e-01	-4.786967418546366e-01
9.699248120300750e-01	-5.088945815214805e-01
9.398496240601504e-01	-5.369912544819382e-01
9.097744360902253e-01	-5.621719016189952e-01
8.796992481203008e-01	-5.844296735246790e-01
8.546365914786966e-01	-6.006818249179495e-01
8.295739348370925e-01	-6.147396150202440e-01
8.045112781954886e-01	-6.264393746603676e-01
7.840201915399146e-01	-6.340852130325814e-01
7.644110275689222e-01	-6.396138743234423e-01
7.443609022556390e-01	-6.432026019351156e-01
7.243107769423558e-01	-6.443677171025757e-01
7.092731829573932e-01	-6.433428289070209e-01
6.942355889724310e-01	-6.403433133966626e-01
6.791979949874687e-01	-6.348886716738456e-01
6.684701773839138e-01	-6.290726817042607e-01
6.591478696741855e-01	-6.223490081444876e-01
6.491228070175437e-01	-6.128116206161371e-01
6.385351302840915e-01	-5.989974937343359e-01
6.340852130325814e-01	-5.920508303001805e-01
6.240601503759398e-01	-5.929021597740165e-01
5.989974937343359e-01	-5.961175589997967e-01
5.739348370927317e-01	-5.971624825477337e-01
5.488721804511276e-01	-5.958251958066302e-01
5.288220551378444e-01	-5.928539736895410e-01
5.087719298245612e-01	-5.879816249199404e-01
4.887218045112780e-01	-5.809463181661108e-01
4.686716791979948e-01	-5.713962595911026e-01
4.536340852130324e-01	-5.622843952641956e-01
4.358358497679615e-01	-5.488721804511278e-01
4.235588972431076e-01	-5.376202408581693e-01
4.085213032581452e-01	-5.209797750855952e-01
3.958337621291942e-01	-5.037593984962406e-01
3.837901049708131e-01	-4.837092731829574e-01
3.740672514236530e-01	-4.636591478696742e-01
3.662133718703793e-01	-4.436090225563910e-01
3.583959899749374e-01	-4.179689906572649e-01
3.529267107321436e-01	-3.934837092731830e-01
3.483709273182956e-01	-3.680486635388154e-01
3.383458646616542e-01	-3.626534882958213e-01
3.333333333333333e-01	-3.619128232945494e-01
3.278927700618957e-01	-3.634085213032582e-01
2.982456140350878e-01	-3.768515561533375e-01
2.672953081422692e-01	-3.884711779448622e-01
2.431077694235588e-01	-3.957365864960750e-01
2.180451127819550e-01	-4.014485917243864e-01
1.929824561403508e-01	-4.051486475272723e-01
1.679197994987467e-01	-4.066078936760580e-01
1.478696741854635e-01	-4.059547659676578e-01
1.278195488721803e-01	-4.034547759518270e-01
1.067886507654091e-01	-3.984962406015038e-01
8.771929824561386e-02	-3.915471618688234e-01
7.166656608490102e-02	-3.834586466165414e-01
5.644892911648128e-02	-3.734335839598998e-01
4.761904761904745e-02	-3.668346853325529e-01
2.506265664160345e-03	-3.752633586285335e-01
-3.759398496240607e-02	-3.820402739227153e-01
-5.764411027568928e-02	-3.950169222340386e-01
-1.015719449260501e-01	-4.235588972431078e-01
-1.378446115288221e-01	-4.452587794195086e-01
-1.829573934837093e-01	-4.699748290915938e-01
-2.280701754385965e-01	-4.922608169447174e-01
-2.731829573934837e-01	-5.121868903429976e-01
-3.182957393483710e-01	-5.298031858422807e-01
-3.634085213032582e-01	-5.451376305516649e-01
-4.085213032581455e-01	-5.582069597257725e-01
-4.235588972431078e-01	-5.620571996202599e-01
-4.313108295953090e-01	-5.739348370927319e-01
-4.666568221972854e-01	-6.390977443609023e-01
-5.015404528042451e-01	-6.992481203007519e-01
-5.388471177944862e-01	-7.594846622516715e-01
-5.752366639632635e-01	-8.145363408521302e-01
-6.141389821279123e-01	-8.696741854636592e-01
-6.541353383458647e-01	-9.226395259696230e-01
-6.923399538667737e-01	-9.699248120300752e-01
-7.180429146011158e-01	-1.000000000000000e+00
-7.142857142857143e-01	-1.000000000000000e+00
-7.142857142857143e-01	-1.000000000000000e+00
1.000000000000000e+00	             23
1.000000000000000e+00	6.171992984818765e-01
1.000000000000000e+00	9.156028816076439e-01
9.920584903908871e-01	9.398496240601504e-01
9.815796475777239e-01	9.649122807017543e-01
9.699248120300750e-01	9.869100238877806e-01
9.615744711566248e-01	1.000000000000000e+00
8.850721418704517e-01	1.000000000000000e+00
8.997493734335840e-01	9.869120558298948e-01
9.107213774183799e-01	9.749373433583959e-01
9.221781639557040e-01	9.598997493734336e-01
9.345784304039801e-01	9.398496240601504e-01
9.448621553884711e-01	9.190592016101955e-01
9.544056539436583e-01	8.947368421052631e-01
9.620382201947474e-01	8.696741854636589e-01
9.688590176525343e-01	8.395989974937343e-01
9.735784107151735e-01	8.095238095238093e-01
9.768755357069427e-01	7.744360902255638e-01
9.781441037082601e-01	7.393483709273183e-01
9.774403800924201e-01	6.992481203007519e-01
9.766002431954761e-01	6.641604010025062e-01
9.944744199891505e-01	6.290726817042605e-01
1.000000000000000e+00	6.171992984818765e-01
1.000000000000000e+00	6.171992984818765e-01
1.000000000000000e+00	              6
-9.963216057574694e-01	9.949874686716791e-01
-9.924484991128169e-01	1.000000000000000e+00
-1.000000000000000e+00	1.000000000000000e+00
-1.000000000000000e+00	9.901981042264359e-01
-9.963216057574694e-01	9.949874686716791e-01
-9.963216057574694e-01	9.949874686716791e-01
1.100000000000000e+00	            139
-6.842105263157895e-01	-1.000000000000000e+00
-6.607609843965947e-01	-1.000000000000000e+00
-6.190476190476191e-01	-9.482704707309468e-01
-5.784443479592994e-01	-8.947368421052632e-01
-5.388471177944862e-01	-8.393204209645864e-01
-4.985555222023816e-01	-7.794486215538847e-01
-4.586466165413534e-01	-7.163860620964634e-01
-4.285714285714286e-01	-6.672254710586161e-01
-3.834586466165414e-01	-6.512271830264320e-01
-3.383458646616542e-01	-6.331124831424512e-01
-2.932330827067670e-01	-6.128740918492890e-01
-2.452080576576279e-01	-5.889724310776943e-01
-2.030075187969925e-01	-5.659443926219767e-01
-1.829573934837093e-01	-5.547696841508996e-01
-1.378446115288221e-01	-5.475040519957044e-01
-8.771929824561409e-02	-5.373193353446934e-01
-3.759398496240607e-02	-5.248878290672924e-01
7.518796992481036e-03	-5.117408887455751e-01
5.764411027568928e-02	-4.968045716387977e-01
7.769423558897248e-02	-5.011741313254073e-01
1.004234425332934e-01	-5.037593984962406e-01
1.228070175438596e-01	-5.042064419526119e-01
1.478696741854635e-01	-5.025115430958769e-01
1.794192293388243e-01	-4.987468671679198e-01
1.983601859354064e-01	-5.137844611528822e-01
2.230576441102756e-01	-5.305876618446254e-01
2.481203007518795e-01	-5.449086623554026e-01
2.731829573934836e-01	-5.568643378061564e-01
2.982456140350878e-01	-5.667472806423277e-01
3.037356501280867e-01	-5.689223057644111e-01
3.082706766917291e-01	-5.741383544130234e-01
3.192873298942207e-01	-5.939849624060151e-01
3.333333333333333e-01	-6.145332812350881e-01
3.483709273182956e-01	-6.322986780888991e-01
3.634085213032581e-01	-6.468260058169635e-01
3.789040761097969e-01	-6.591478696741855e-01
3.984962406015038e-01	-6.716317211549950e-01
4.185463659147870e-01	-6.814901920264128e-01
4.396753467785943e-01	-6.892230576441103e-01
4.588778371608002e-01	-6.942355889724311e-01
4.786967418546366e-01	-6.976304763267400e-01
5.037593984962405e-01	-6.996473842748259e-01
5.288220551378445e-01	-6.993810481776139e-01
5.538847117794485e-01	-6.970496243782917e-01
5.789473684210527e-01	-6.928331682441897e-01
5.939849624060149e-01	-6.895671191963404e-01
6.090225563909772e-01	-7.029667573649714e-01
6.190476190476191e-01	-7.097163342920532e-01
6.340852130325814e-01	-7.171982467491982e-01
6.491228070175437e-01	-7.221923396333101e-01
6.641604010025062e-01	-7.251864083549397e-01
6.791979949874687e-01	-7.265062490851897e-01
6.992481203007519e-01	-7.260733433769867e-01
7.192982456140351e-01	-7.234905492946984e-01
7.393483709273183e-01	-7.190401911021891e-01
7.644110275689222e-01	-7.111597113724771e-01
7.894736842105261e-01	-7.009790871299197e-01
8.145363408521302e-01	-6.887078964983743e-01
8.446115288220550e-01	-6.714327813317011e-01
8.746867167919798e-01	-6.515469720745746e-01
9.048785796896440e-01	-6.290726817042607e-01
9.352240940703624e-01	-6.040100250626567e-01
9.682407172251239e-01	-5.739348370927319e-01
9.984110101084085e-01	-5.438596491228070e-01
1.000000000000000e+00	-5.422100443100932e-01
1.000000000000000e+00	-5.100764050074960e-01
9.699248120300750e-01	-5.406338398282281e-01
9.393503321772566e-01	-5.689223057644111e-01
9.093969944586787e-01	-5.939849624060151e-01
8.796992481203008e-01	-6.162370273060982e-01
8.496240601503757e-01	-6.360639949058541e-01
8.245614035087718e-01	-6.504097073747409e-01
7.994987468671679e-01	-6.626434289660138e-01
7.744360902255638e-01	-6.725826153456216e-01
7.524355502238752e-01	-6.791979949874687e-01
7.343358395989974e-01	-6.830195085054429e-01
7.142857142857142e-01	-6.852574094629207e-01
6.942355889724310e-01	-6.850656083889431e-01
6.791979949874688e-01	-6.830156026402823e-01
6.641604010025062e-01	-6.789825569833725e-01
6.491228070175437e-01	-6.724610558727179e-01
6.360342568942338e-01	-6.641604010025063e-01
6.290726817042605e-01	-6.584908832068993e-01
6.190476190476191e-01	-6.482300893637201e-01
6.140350877192982e-01	-6.420443671443583e-01
6.090225563909772e-01	-6.420369824312175e-01
5.839598997493733e-01	-6.464412862410227e-01
5.588972431077694e-01	-6.488794178456890e-01
5.327172943120106e-01	-6.491228070175439e-01
5.087719298245612e-01	-6.470839973028747e-01
4.887218045112780e-01	-6.435122448783497e-01
4.686716791979948e-01	-6.380128800445706e-01
4.486215538847116e-01	-6.303130817721980e-01
4.335839598997493e-01	-6.228683466213722e-01
4.185463659147871e-01	-6.137569738894511e-01
4.035087719298245e-01	-6.026704400821069e-01
3.882331339610247e-01	-5.889724310776943e-01
3.734335839598997e-01	-5.727315745045694e-01
3.594794471316556e-01	-5.538847117794486e-01
3.483709273182956e-01	-5.355249766258602e-01
3.376854629697551e-01	-5.137844611528822e-01
3.280062403864661e-01	-4.887218045112782e-01
3.233082706766917e-01	-4.779819272892330e-01
2.982456140350878e-01	-4.661884169833470e-01
2.731829573934836e-01	-4.522701416059970e-01
2.481203007518795e-01	-4.374527760979302e-01
2.380952380952381e-01	-4.399471992209924e-01
2.080200501253131e-01	-4.480680588517300e-01
1.829573934837092e-01	-4.528154505762912e-01
1.578947368421053e-01	-4.555337152124970e-01
1.328320802005012e-01	-4.559791423900296e-01
1.127819548872180e-01	-4.544771737435490e-01
9.273182957393478e-02	-4.510649905117708e-01
7.268170426065157e-02	-4.454271969413368e-01
5.576917781995747e-02	-4.385964912280702e-01
5.263157894736836e-02	-4.371009476157742e-01
4.761904761904744e-02	-4.370072245294584e-01
2.506265664160345e-03	-4.489605606071903e-01
-4.761904761904767e-02	-4.600069919379407e-01
-9.774436090225569e-02	-4.687758569619970e-01
-1.127819548872181e-01	-4.717686927505549e-01
-1.278195488721805e-01	-4.804691597053041e-01
-1.729323308270677e-01	-5.073763751231614e-01
-2.180451127819549e-01	-5.319315818009855e-01
-2.631578947368421e-01	-5.542036197932592e-01
-3.082706766917294e-01	-5.742343860032458e-01
-3.533834586466166e-01	-5.920540272184802e-01
-3.984962406015038e-01	-6.076837159644026e-01
-4.235588972431078e-01	-6.154195478506979e-01
-4.285714285714286e-01	-6.192509638796364e-01
-4.658245314574088e-01	-6.842105263157894e-01
-5.037593984962406e-01	-7.462212440822067e-01
-5.417288338654815e-01	-8.045112781954887e-01
-5.799287743593160e-01	-8.596491228070177e-01
-6.206125397248383e-01	-9.147869674185463e-01
-6.600379359852191e-01	-9.649122807017545e-01
-6.892014995863683e-01	-1.000000000000000e+00
-6.842105263157895e-01	-1.000000000000000e+00
-6.842105263157895e-01	-1.000000000000000e+00
1.100000000000000e+00	              8
1.000000000000000e+00	9.156028816076439e-01
1.000000000000000e+00	1.000000000000000e+00
9.615744711566248e-01	1.000000000000000e+00
9.739054509601390e-01	9.799498746867168e-01
9.838909983749583e-01	9.598997493734336e-01
9.920584903908871e-01	9.398496240601504e-01
1.000000000000000e+00	9.156028816076439e-01
1.000000000000000e+00	9.156028816076439e-01
1.200000000000000e+00	            125
-6.591478696741855e-01	-1.000000000000000e+00
-6.326380978233774e-01	-1.000000000000000e+00
-5.889724310776943e-01	-9.448276034147315e-01
-5.478635809572413e-01	-8.897243107769425e-01
-5.055329798594708e-01	-8.295739348370927e-01
-4.636591478696742e-01	-7.664101498251258e-01
-4.335839598997494e-01	-7.186220517996065e-01
-4.266374726503150e-01	-7.142857142857143e-01
-3.834586466165414e-01	-6.973995090099268e-01
-3.383458646616542e-01	-6.777523635657124e-01
-2.894434193103511e-01	-6.541353383458647e-01
-2.481203007518797e-01	-6.338631931364068e-01
-1.929824561403509e-01	-6.248085003682394e-01
-1.428571428571429e-01	-6.142992347355039e-01
-9.273182957393489e-02	-6.015848161141248e-01
-4.260651629072687e-02	-5.866529966563576e-01
7.518796992481036e-03	-5.694664848054896e-01
6.265664160400997e-02	-5.496666716479540e-01
8.270676691729317e-02	-5.512479122797376e-01
1.077694235588971e-01	-5.510588122518314e-01
1.127819548872180e-01	-5.508487679067241e-01
1.177944862155389e-01	-5.521702924704578e-01
1.542783655960038e-01	-5.839598997493735e-01
1.756193102678246e-01	-5.989974937343359e-01
1.979949874686717e-01	-6.124336710009928e-01
2.230576441102756e-01	-6.250394106873592e-01
2.481203007518795e-01	-6.353926571866847e-01
2.743979462244230e-01	-6.441102756892231e-01
2.896350535559288e-01	-6.491228070175439e-01
2.941141812148599e-01	-6.541353383458646e-01
3.082706766917291e-01	-6.722757408238151e-01
3.233082706766917e-01	-6.881148372655739e-01
3.383458646616542e-01	-7.012076281947388e-01
3.567968560389940e-01	-7.142857142857143e-01
3.745012260733782e-01	-7.243107769423559e-01
3.934837092731829e-01	-7.327647523473882e-01
4.135338345864661e-01	-7.394956105028404e-01
4.341223597160180e-01	-7.443609022556391e-01
4.586466165413534e-01	-7.478027318907400e-01
4.837092731829573e-01	-7.489823624553699e-01
5.087719298245612e-01	-7.480417104777989e-01
5.338345864661653e-01	-7.451832610814267e-01
5.588972431077694e-01	-7.405528575042555e-01
5.739348370927317e-01	-7.369748967436607e-01
5.789552026444645e-01	-7.393483709273183e-01
5.939849624060148e-01	-7.498046326844668e-01
6.090225563909772e-01	-7.572819953450776e-01
6.240601503759398e-01	-7.624446700008374e-01
6.390977443609023e-01	-7.657184298342101e-01
6.591478696741855e-01	-7.676458000750553e-01
6.791979949874687e-01	-7.672320564744415e-01
7.015673864234985e-01	-7.644110275689223e-01
7.192982456140352e-01	-7.606573740662783e-01
7.443609022556390e-01	-7.532690840627005e-01
7.694235588972429e-01	-7.437003906394269e-01
7.944862155388470e-01	-7.321468378081926e-01
8.245614035087718e-01	-7.158663687682306e-01
8.546365914786966e-01	-6.971166633082599e-01
8.871691740409940e-01	-6.741854636591479e-01
9.147869674185463e-01	-6.526491094836233e-01
9.481927586307937e-01	-6.240601503759399e-01
9.802984380244308e-01	-5.939849624060151e-01
1.000000000000000e+00	-5.739348370927319e-01
1.000000000000000e+00	-5.422100443100932e-01
9.682407172251238e-01	-5.739348370927319e-01
9.352240940703624e-01	-6.040100250626567e-01
9.097744360902253e-01	-6.251970589695637e-01
8.780988431599999e-01	-6.491228070175439e-01
8.482200659578721e-01	-6.691729323308271e-01
8.195488721804511e-01	-6.860164772354194e-01
7.932548973712292e-01	-6.992481203007519e-01
7.694235588972429e-01	-7.093014488735927e-01
7.443609022556390e-01	-7.176596289292013e-01
7.243107769423558e-01	-7.225425636617968e-01
7.042606516290726e-01	-7.256168189805045e-01
6.842105263157894e-01	-7.266189417800075e-01
6.641604010025062e-01	-7.251864083549397e-01
6.491228070175437e-01	-7.221923396333101e-01
6.340852130325814e-01	-7.171982467491982e-01
6.183242682267587e-01	-7.092731829573935e-01
6.043631621989527e-01	-6.992481203007518e-01
5.939849624060149e-01	-6.895671191963404e-01
5.588972431077694e-01	-6.963527796414652e-01
5.309911478562357e-01	-6.992481203007519e-01
5.087719298245612e-01	-6.997679976474448e-01
4.837092731829573e-01	-6.982298341322202e-01
4.636591478696741e-01	-6.952102812786913e-01
4.436090225563909e-01	-6.903997912133945e-01
4.235588972431077e-01	-6.835581467726656e-01
4.031867628545436e-01	-6.741854636591479e-01
3.834586466165413e-01	-6.623317979688970e-01
3.660844710682920e-01	-6.491228070175439e-01
3.500746581484335e-01	-6.340852130325815e-01
3.368729268520212e-01	-6.190476190476191e-01
3.233082706766917e-01	-6.003397661498580e-01
3.132832080200501e-01	-5.836686151172458e-01
3.081288989747371e-01	-5.739348370927319e-01
3.032581453634085e-01	-5.684992586741682e-01
2.779409389034629e-01	-5.588972431077694e-01
2.531328320802004e-01	-5.474778355015519e-01
2.280701754385963e-01	-5.336620192048004e-01
2.030075187969924e-01	-5.171711373477322e-01
1.779448621553885e-01	-4.982176214836801e-01
1.177944862155389e-01	-5.042768139640144e-01
9.774436090225569e-02	-5.035839173591508e-01
7.769423558897248e-02	-5.011741313254073e-01
5.263157894736836e-02	-4.966973710374111e-01
7.518796992481036e-03	-5.117408887455751e-01
-3.759398496240607e-02	-5.248878290672924e-01
-8.771929824561409e-02	-5.373193353446934e-01
-1.328320802005013e-01	-5.465849384931698e-01
-1.879699248120301e-01	-5.572707520175344e-01
-2.357181379313984e-01	-5.839598997493735e-01
-2.781954887218046e-01	-6.056532136061394e-01
-3.233082706766918e-01	-6.266016953034275e-01
-3.684210526315790e-01	-6.454244838898847e-01
-4.135338345864662e-01	-6.621282258054408e-01
-4.285714285714286e-01	-6.672254710586161e-01
-5.288220551378446e-01	-8.247622765419144e-01
-5.711060871341824e-01	-8.847117794486216e-01
-6.124958675106174e-01	-9.398496240601504e-01
-6.541353383458647e-01	-9.919978225347872e-01
-6.607609843965947e-01	-1.000000000000000e+00
-6.591478696741855e-01	-1.000000000000000e+00
-6.591478696741855e-01	-1.000000000000000e+00
1.300000000000000e+00	            124
-6.290726817042607e-01	-1.000000000000000e+00
-6.040100250626567e-01	-9.990410628138646e-01
-5.588972431077694e-01	-9.410543644361736e-01
-5.174834480212389e-01	-8.847117794486216e-01
-4.736842105263158e-01	-8.216636235712086e-01
-4.335839598997494e-01	-7.627060621026821e-01
-3.884711779448622e-01	-7.439125820407291e-01
-3.383458646616542e-01	-7.207071510191214e-01
-3.182957393483710e-01	-7.111120541316773e-01
-3.082706766917294e-01	-7.089584405866811e-01
-2.581453634085213e-01	-7.010163783273302e-01
-2.080200501253133e-01	-6.909035977661022e-01
-1.578947368421053e-01	-6.786313842036640e-01
-1.076552307503842e-01	-6.641604010025063e-01
-5.764411027568928e-02	-6.475784278470200e-01
-7.518796992481258e-03	-6.287602376259371e-01
4.260651629072676e-02	-6.076873650472336e-01
5.263157894736836e-02	-6.031991842315380e-01
6.265664160400997e-02	-6.029816083819409e-01
7.030751240022673e-02	-6.090225563909775e-01
8.771929824561386e-02	-6.267091071023279e-01
1.077694235588971e-01	-6.442605071603873e-01
1.278195488721803e-01	-6.593147499308403e-01
1.528822055137844e-01	-6.752019661581543e-01
1.779448621553885e-01	-6.883310780102707e-01
2.034320948020102e-01	-6.992481203007519e-01
2.280701754385963e-01	-7.077453777583878e-01
2.531328320802004e-01	-7.145401648797695e-01
2.743558715198341e-01	-7.192982456140351e-01
2.781954887218046e-01	-7.214112461094879e-01
2.932330827067668e-01	-7.367207740917910e-01
3.082706766917291e-01	-7.494702707659987e-01
3.283208020050123e-01	-7.632567929583058e-01
3.433583959899749e-01	-7.716085556780052e-01
3.634085213032581e-01	-7.805220471966196e-01
3.834586466165413e-01	-7.872409307241564e-01
4.035087719298245e-01	-7.920599187822120e-01
4.285714285714284e-01	-7.957409737396611e-01
4.536340852130325e-01	-7.971152328212798e-01
4.786967418546366e-01	-7.964326685917540e-01
5.037593984962405e-01	-7.938839200504726e-01
5.338345864661653e-01	-7.885646107965348e-01
5.588972431077694e-01	-7.834670442915725e-01
5.739348370927317e-01	-7.926475179208572e-01
5.893652260799664e-01	-7.994987468671679e-01
6.060337514876182e-01	-8.045112781954887e-01
6.240601503759398e-01	-8.076810430446918e-01
6.441102756892230e-01	-8.088753125457342e-01
6.641604010025062e-01	-8.079864037412907e-01
6.884252772082904e-01	-8.045112781954887e-01
7.092731829573933e-01	-7.996926191233343e-01
7.343358395989974e-01	-7.918783264507318e-01
7.593984962406015e-01	-7.820727130635059e-01
7.894736842105261e-01	-7.679023893177430e-01
8.195488721804511e-01	-7.513035560324511e-01
8.496240601503757e-01	-7.324247680564533e-01
8.825236762216115e-01	-7.092731829573935e-01
9.147869674185463e-01	-6.841342890446022e-01
9.498746867167918e-01	-6.540706847488345e-01
9.849624060150375e-01	-6.211694936770678e-01
1.000000000000000e+00	-6.061865851791723e-01
1.000000000000000e+00	-5.742392427693819e-01
9.645917867270329e-01	-6.090225563909775e-01
9.298245614035086e-01	-6.401237207046557e-01
8.947368421052632e-01	-6.684794308224085e-01
8.646616541353382e-01	-6.903405842526932e-01
8.345864661654134e-01	-7.098839266926231e-01
8.045112781954886e-01	-7.270040849016107e-01
7.744360902255638e-01	-7.415425940514027e-01
7.493734335839597e-01	-7.515221071347217e-01
7.241891824288400e-01	-7.593984962406015e-01
6.992481203007519e-01	-7.648218478170554e-01
6.791979949874687e-01	-7.672320564744415e-01
6.591478696741855e-01	-7.676458000750552e-01
6.390977443609023e-01	-7.657184298342101e-01
6.240601503759398e-01	-7.624446700008374e-01
6.090225563909772e-01	-7.572819953450777e-01
5.932699663401249e-01	-7.493734335839599e-01
5.739348370927317e-01	-7.369748967436606e-01
5.438596491228069e-01	-7.435365065439175e-01
5.187969924812030e-01	-7.471182648530355e-01
4.937343358395990e-01	-7.488484177177186e-01
4.686716791979948e-01	-7.485434716960271e-01
4.436090225563909e-01	-7.459789870568794e-01
4.235588972431077e-01	-7.421028832793750e-01
4.035087719298245e-01	-7.363895755774774e-01
3.834586466165413e-01	-7.285764745434491e-01
3.634085213032581e-01	-7.183001049389754e-01
3.483709273182956e-01	-7.086861716948926e-01
3.299983451728112e-01	-6.942355889724311e-01
3.144895865654663e-01	-6.791979949874687e-01
3.015931122438101e-01	-6.641604010025063e-01
2.882205513784459e-01	-6.478949606315958e-01
2.585320177008454e-01	-6.390977443609023e-01
2.380952380952381e-01	-6.315018692378442e-01
2.130325814536340e-01	-6.202839573356919e-01
1.879699248120299e-01	-6.066879928238332e-01
1.679197994987467e-01	-5.938495426254710e-01
1.478407911585962e-01	-5.789473684210527e-01
1.278195488721803e-01	-5.616830892359514e-01
1.177944862155389e-01	-5.521702924704577e-01
1.127819548872180e-01	-5.508487679067241e-01
8.270676691729317e-02	-5.512479122797376e-01
5.764411027568928e-02	-5.499649586939760e-01
7.518796992481036e-03	-5.694664848054896e-01
-4.260651629072687e-02	-5.866529966563576e-01
-9.273182957393489e-02	-6.015848161141248e-01
-1.428571428571429e-01	-6.142992347355039e-01
-1.929824561403509e-01	-6.248085003682394e-01
-2.431077694235589e-01	-6.331244037215992e-01
-2.531328320802005e-01	-6.353680294117579e-01
-2.781954887218046e-01	-6.483641218676441e-01
-3.283208020050126e-01	-6.731085465661892e-01
-3.758719844772549e-01	-6.942355889724312e-01
-4.185463659147870e-01	-7.112661176495807e-01
-4.285714285714286e-01	-7.150017617606947e-01
-4.339995292171722e-01	-7.192982456140351e-01
-4.753702166611475e-01	-7.844611528822055e-01
-5.158816648734681e-01	-8.446115288220551e-01
-5.588972431077694e-01	-9.048257052562259e-01
-6.006399550722493e-01	-9.598997493734336e-01
-6.326380978233774e-01	-1.000000000000000e+00
-6.290726817042607e-01	-1.000000000000000e+00
-6.290726817042607e-01	-1.000000000000000e+00
1.400000000000000e+00	            117
-6.040100250626567e-01	-1.000000000000000e+00
-5.771443781468395e-01	-1.000000000000000e+00
-5.309578936513523e-01	-9.398496240601504e-01
-4.872833439406880e-01	-8.796992481203008e-01
-4.385964912280702e-01	-8.089998013272373e-01
-3.884711779448622e-01	-7.868253703678569e-01
-3.784461152882206e-01	-7.828922713960107e-01
-3.533834586466166e-01	-7.793305736521410e-01
-3.032581453634086e-01	-7.711136919475751e-01
-2.531328320802005e-01	-7.607482689877672e-01
-2.030075187969925e-01	-7.482534284980007e-01
-1.528822055137845e-01	-7.336394415539143e-01
-1.027568922305765e-01	-7.169007859336278e-01
-6.440359150172791e-02	-7.042606516290727e-01
-1.253132832080206e-02	-7.091553490809381e-01
3.759398496240607e-02	-7.120219177742064e-01
7.998835930262949e-02	-7.142857142857143e-01
8.270676691729317e-02	-7.156269077258174e-01
1.027568922305764e-01	-7.293756888475780e-01
1.278195488721803e-01	-7.438449125960965e-01
1.528822055137844e-01	-7.557251467342655e-01
1.779448621553885e-01	-7.653578950034272e-01
2.030075187969924e-01	-7.729947020690108e-01
2.312108779866306e-01	-7.794486215538847e-01
2.581453634085213e-01	-7.836987605564169e-01
2.633958545842015e-01	-7.844611528822055e-01
2.932330827067668e-01	-8.067704061658445e-01
3.132832080200501e-01	-8.181945644767665e-01
3.333333333333333e-01	-8.271158201731037e-01
3.557760531556725e-01	-8.345864661654135e-01
3.784461152882206e-01	-8.398266563327070e-01
4.035087719298245e-01	-8.432402236325772e-01
4.285714285714284e-01	-8.444611635285112e-01
4.536340852130325e-01	-8.437074585724282e-01
4.786967418546366e-01	-8.411628036860817e-01
5.087719298245612e-01	-8.359423016314185e-01
5.427535339211793e-01	-8.295739348370927e-01
5.488721804511276e-01	-8.327086643501909e-01
5.642725441566665e-01	-8.395989974937343e-01
5.801683405114348e-01	-8.446115288220551e-01
5.989974937343359e-01	-8.482913128931749e-01
6.190476190476191e-01	-8.499212941506464e-01
6.390977443609023e-01	-8.495399298603756e-01
6.591478696741855e-01	-8.474040148986165e-01
6.842105263157894e-01	-8.425661733059642e-01
7.092731829573933e-01	-8.355781788521474e-01
7.343358395989974e-01	-8.266513339578569e-01
7.644110275689222e-01	-8.136071524146327e-01
7.944862155388470e-01	-7.982129322582913e-01
8.264351095266143e-01	-7.794486215538847e-01
8.568680515152267e-01	-7.593984962406015e-01
8.897243107769421e-01	-7.354574200235185e-01
9.248120300751879e-01	-7.073045333534691e-01
9.598997493734336e-01	-6.765142832117303e-01
9.949874686716791e-01	-6.430675727173802e-01
1.000000000000000e+00	-6.380694101316102e-01
1.000000000000000e+00	-6.061865851791723e-01
9.649122807017543e-01	-6.403200365928011e-01
9.298245614035086e-01	-6.715955775480352e-01
8.947368421052631e-01	-7.000447759477784e-01
8.596491228070176e-01	-7.256440022254794e-01
8.295739348370925e-01	-7.452582001072405e-01
7.994987468671679e-01	-7.626308295667996e-01
7.694235588972429e-01	-7.776305435747625e-01
7.393483709273183e-01	-7.900715889359323e-01
7.142857142857142e-01	-7.982978543851845e-01
6.884252772082904e-01	-8.045112781954887e-01
6.691729323308269e-01	-8.074730397517520e-01
6.491228070175437e-01	-8.088361416242307e-01
6.290726817042605e-01	-8.081932670190231e-01
6.090225563909772e-01	-8.052014314527760e-01
5.939849624060149e-01	-8.011172580318868e-01
5.776057904992425e-01	-7.944862155388471e-01
5.639097744360901e-01	-7.868169058014376e-01
5.588972431077694e-01	-7.834670442915725e-01
5.511140310213457e-01	-7.844611528822055e-01
5.238095238095237e-01	-7.905987591155743e-01
4.937343358395989e-01	-7.951180405752546e-01
4.686716791979948e-01	-7.969393283306563e-01
4.436090225563909e-01	-7.968243900807523e-01
4.180009418421910e-01	-7.944862155388471e-01
3.934837092731829e-01	-7.898765701015948e-01
3.734335839598997e-01	-7.841384523936505e-01
3.533834586466165e-01	-7.763601946072041e-01
3.333333333333333e-01	-7.662136839583120e-01
3.148948397242178e-01	-7.543859649122807e-01
2.982456140350878e-01	-7.412272665596801e-01
2.832080200501252e-01	-7.268365997039503e-01
2.781954887218046e-01	-7.214112461094879e-01
2.731829573934836e-01	-7.187408835130714e-01
2.431077694235588e-01	-7.120322023619572e-01
2.172892960171144e-01	-7.042606516290726e-01
1.910723009693728e-01	-6.942355889724311e-01
1.679197994987467e-01	-6.833837413296679e-01
1.428036936285967e-01	-6.691729323308271e-01
1.205861251663599e-01	-6.541353383458647e-01
1.015488337151780e-01	-6.390977443609023e-01
8.270676691729317e-02	-6.218736321985996e-01
6.265664160400997e-02	-6.029816083819409e-01
5.263157894736837e-02	-6.031991842315381e-01
2.506265664160345e-03	-6.247268732380177e-01
-4.793973973177282e-02	-6.441102756892230e-01
-9.774436090225569e-02	-6.610444628311614e-01
-1.478696741854637e-01	-6.759153107275023e-01
-1.979949874686718e-01	-6.886233744944998e-01
-2.485370341144718e-01	-6.992481203007519e-01
-2.982456140350878e-01	-7.075429064726269e-01
-3.182957393483710e-01	-7.111120541316773e-01
-3.383458646616542e-01	-7.207071510191214e-01
-3.884711779448622e-01	-7.439125820407291e-01
-4.349851626717964e-01	-7.644110275689223e-01
-4.392487384519332e-01	-7.694235588972431e-01
-4.824543748596423e-01	-8.345864661654135e-01
-5.246887676367488e-01	-8.947368421052632e-01
-5.694183640125623e-01	-9.548872180451128e-01
-6.047789046888663e-01	-1.000000000000000e+00
-6.040100250626567e-01	-1.000000000000000e+00
1.500000000000000e+00	            108
-5.739348370927319e-01	-1.000000000000000e+00
-5.497033969955547e-01	-1.000000000000000e+00
-5.037593984962406e-01	-9.394449184949882e-01
-4.572467520484178e-01	-8.746867167919801e-01
-4.424896561135849e-01	-8.546365914786969e-01
-4.385964912280702e-01	-8.527111633950926e-01
-3.433583959899750e-01	-8.382035164699952e-01
-2.932330827067670e-01	-8.275467402484257e-01
-2.421788110191398e-01	-8.145363408521302e-01
-1.915424588155073e-01	-7.994987468671679e-01
-1.779448621553885e-01	-7.957979945847864e-01
-1.278195488721805e-01	-8.012725323662346e-01
-7.769423558897248e-02	-8.048616498060313e-01
-2.756892230576446e-02	-8.065736073818632e-01
2.255639097744355e-02	-8.064252603811989e-01
7.268170426065157e-02	-8.044147653091677e-01
9.273182957393478e-02	-8.031660221727605e-01
1.177944862155389e-01	-8.148284468586283e-01
1.434297416236201e-01	-8.245614035087719e-01
1.679197994987467e-01	-8.319140618530096e-01
1.979949874686717e-01	-8.386211978857891e-01
2.280701754385963e-01	-8.430116686303557e-01
2.531328320802004e-01	-8.455551303885215e-01
2.731829573934836e-01	-8.583731358894053e-01
2.932330827067668e-01	-8.685380001848684e-01
3.132832080200501e-01	-8.764620922007952e-01
3.333333333333333e-01	-8.824523237199848e-01
3.583959899749374e-01	-8.875680113132067e-01
3.834586466165413e-01	-8.903660613585858e-01
4.085213032581452e-01	-8.911018962861046e-01
4.366050663370944e-01	-8.897243107769424e-01
4.636591478696741e-01	-8.864123284757368e-01
4.937343358395989e-01	-8.806172657270787e-01
5.238095238095237e-01	-8.731025411111801e-01
5.544893423289277e-01	-8.847117794486216e-01
5.739348370927317e-01	-8.888426506842517e-01
5.939849624060149e-01	-8.908629781538006e-01
6.140350877192982e-01	-8.909398572343736e-01
6.340852130325814e-01	-8.893173702825519e-01
6.591478696741855e-01	-8.851742310943336e-01
6.842105263157894e-01	-8.789355820681428e-01
7.123655162814055e-01	-8.696741854636592e-01
7.393483709273183e-01	-8.587872020842894e-01
7.694235588972429e-01	-8.444837847927251e-01
7.994987468671679e-01	-8.280543258379285e-01
8.345864661654134e-01	-8.063541154484548e-01
8.696741854636589e-01	-7.820485533473001e-01
9.057985994774398e-01	-7.543859649122808e-01
9.416806884874288e-01	-7.243107769423559e-01
9.749373433583959e-01	-6.941319655560967e-01
1.000000000000000e+00	-6.691729323308271e-01
1.000000000000000e+00	-6.380694101316102e-01
9.624304790510929e-01	-6.741854636591478e-01
9.284129108456942e-01	-7.042606516290727e-01
8.947368421052631e-01	-7.315975204347143e-01
8.596491228070176e-01	-7.574711621374236e-01
8.245614035087718e-01	-7.806228421012791e-01
7.921144875120489e-01	-7.994987468671679e-01
7.624180232265902e-01	-8.145363408521304e-01
7.343358395989974e-01	-8.266513339578569e-01
7.092731829573933e-01	-8.355781788521474e-01
6.842105263157894e-01	-8.425661733059642e-01
6.591478696741855e-01	-8.474040148986165e-01
6.375193706093976e-01	-8.496240601503759e-01
6.190476190476191e-01	-8.499212941506464e-01
5.989974937343359e-01	-8.482913128931749e-01
5.789473684210527e-01	-8.443037153764179e-01
5.639097744360901e-01	-8.394652279915865e-01
5.488721804511276e-01	-8.327086643501909e-01
5.427535339211793e-01	-8.295739348370927e-01
5.388471177944862e-01	-8.285363796814437e-01
5.087719298245612e-01	-8.359423016314185e-01
4.786967418546366e-01	-8.411628036860817e-01
4.536340852130325e-01	-8.437074585724282e-01
4.285714285714284e-01	-8.444611635285112e-01
4.035087719298245e-01	-8.432402236325773e-01
3.784461152882206e-01	-8.398266563327070e-01
3.557760531556725e-01	-8.345864661654135e-01
3.383458646616542e-01	-8.290047398432756e-01
3.160310640862376e-01	-8.195488721804511e-01
2.976462631536853e-01	-8.095238095238095e-01
2.781954887218046e-01	-7.962564115274801e-01
2.631578947368420e-01	-7.842970335081419e-01
2.330827067669172e-01	-7.798071680639488e-01
2.080200501253131e-01	-7.743046429968999e-01
1.829573934837092e-01	-7.670361146212412e-01
1.578947368421053e-01	-7.578220021537100e-01
1.328320802005012e-01	-7.464133524686345e-01
1.077694235588971e-01	-7.324926872313444e-01
8.771929824561386e-02	-7.192655114215372e-01
7.769423558897248e-02	-7.130019469174875e-01
2.756892230576424e-02	-7.115938455336277e-01
-2.255639097744366e-02	-7.083594669949278e-01
-6.816861518343026e-02	-7.042606516290727e-01
-9.774436090225569e-02	-7.151115262457546e-01
-1.478696741854637e-01	-7.320595708196989e-01
-1.979949874686717e-01	-7.468861917171241e-01
-2.481203007518797e-01	-7.595965628990516e-01
-2.982456140350878e-01	-7.701748151415607e-01
-3.483709273182958e-01	-7.786052797638452e-01
-3.834586466165414e-01	-7.844847644797440e-01
-4.335839598997494e-01	-8.068833426560811e-01
-4.389339334760396e-01	-8.095238095238095e-01
-5.161334664455051e-01	-9.197994987468672e-01
-5.614527312624586e-01	-9.799498746867168e-01
-5.771443781468395e-01	-1.000000000000000e+00
-5.739348370927319e-01	-1.000000000000000e+00
-5.739348370927319e-01	-1.000000000000000e+00
1.600000000000000e+00	            101
-5.488721804511278e-01	-1.000000000000000e+00
-5.224339169451724e-01	-1.000000000000000e+00
-4.772779369660031e-01	-9.398496240601504e-01
-4.586466165413534e-01	-9.157856379056403e-01
-4.085213032581454e-01	-9.081572160059301e-01
-3.583959899749374e-01	-8.983998727416338e-01
-3.082706766917294e-01	-8.865544226134074e-01
-2.832080200501254e-01	-8.799787964793592e-01
-1.578947368421053e-01	-8.922889503525188e-01
-1.077694235588973e-01	-8.939249848472245e-01
-5.764411027568928e-02	-8.936705010179664e-01
-7.518796992481258e-03	-8.915399814787628e-01
4.260651629072676e-02	-8.875379460406123e-01
9.273182957393478e-02	-8.816575923917994e-01
1.027568922305764e-01	-8.802573780804909e-01
1.077694235588971e-01	-8.806194256821548e-01
1.328320802005012e-01	-8.882027931210805e-01
1.617524069911807e-01	-8.947368421052632e-01
1.879699248120299e-01	-8.988052585273838e-01
2.180451127819549e-01	-9.014845533582871e-01
2.431077694235588e-01	-9.030407539287513e-01
2.631578947368420e-01	-9.133075283625145e-01
2.832080200501252e-01	-9.213855572212426e-01
3.032581453634084e-01	-9.275678372177707e-01
3.283208020050123e-01	-9.329677906311105e-01
3.533834586466165e-01	-9.360887135044902e-01
3.784461152882206e-01	-9.371839232546211e-01
4.035087719298245e-01	-9.364554579679853e-01
4.335839598997493e-01	-9.333928665475926e-01
4.636591478696741e-01	-9.281457544035122e-01
4.937343358395989e-01	-9.208859067312258e-01
5.087719298245612e-01	-9.175880617316456e-01
5.238095238095237e-01	-9.232433799885388e-01
5.438596491228069e-01	-9.284197440601890e-01
5.639097744360901e-01	-9.313121475489785e-01
5.839598997493733e-01	-9.322531004044228e-01
6.040100250626566e-01	-9.314903706935140e-01
6.290726817042605e-01	-9.284223189464602e-01
6.541353383458646e-01	-9.232626159581427e-01
6.791979949874687e-01	-9.162241924333149e-01
7.092731829573934e-01	-9.055267643165248e-01
7.393483709273183e-01	-8.925756683330444e-01
7.694235588972429e-01	-8.775371968336245e-01
8.045112781954886e-01	-8.575187948655625e-01
8.401667843331345e-01	-8.345864661654135e-01
8.753277020433272e-01	-8.095238095238095e-01
9.097744360902253e-01	-7.826748681296212e-01
9.489851712338390e-01	-7.493734335839599e-01
9.849624060150375e-01	-7.162626029807178e-01
1.000000000000000e+00	-7.016873572960739e-01
1.000000000000000e+00	-6.698998711995410e-01
9.640451540023660e-01	-7.042606516290728e-01
9.298245614035086e-01	-7.345390850819005e-01
8.930956573292921e-01	-7.644110275689224e-01
8.593352850510740e-01	-7.894736842105263e-01
8.245614035087719e-01	-8.128247745769694e-01
7.894736842105261e-01	-8.337590524566407e-01
7.591290885971111e-01	-8.496240601503759e-01
7.293233082706765e-01	-8.630568540091965e-01
6.992481203007518e-01	-8.742756126149646e-01
6.741854636591478e-01	-8.816670048308057e-01
6.491228070175437e-01	-8.870949710741410e-01
6.240601503759398e-01	-8.903288154122833e-01
6.040100250626566e-01	-8.911272758751905e-01
5.839598997493733e-01	-8.901153321844915e-01
5.639097744360901e-01	-8.870029520204843e-01
5.438596491228069e-01	-8.814097746549243e-01
5.238095238095237e-01	-8.731025411111801e-01
4.536340852130325e-01	-8.878591970448090e-01
4.235588972431077e-01	-8.906427976568552e-01
3.984962406015038e-01	-8.910401145828507e-01
3.734335839598997e-01	-8.895089630141770e-01
3.483709273182956e-01	-8.858184328921966e-01
3.283208020050123e-01	-8.811231671994730e-01
3.082706766917291e-01	-8.746769548980987e-01
2.882205513784459e-01	-8.662199754337647e-01
2.681704260651627e-01	-8.554378700246865e-01
2.531328320802004e-01	-8.455551303885215e-01
2.380952380952381e-01	-8.440008150906170e-01
2.080200501253131e-01	-8.403313065392020e-01
1.779448621553885e-01	-8.344253368970904e-01
1.528822055137844e-01	-8.276123317419462e-01
1.278195488721803e-01	-8.188979107665132e-01
1.027568922305764e-01	-8.080407688072206e-01
9.273182957393478e-02	-8.031660221727606e-01
1.253132832080195e-02	-8.066038895708973e-01
-3.759398496240607e-02	-8.063799132651406e-01
-8.771929824561409e-02	-8.042949180610508e-01
-1.378446115288221e-01	-8.003309273500800e-01
-1.779448621553885e-01	-7.957979945847864e-01
-1.979949874686717e-01	-8.015329253445221e-01
-2.481203007518797e-01	-8.161613495245111e-01
-2.982456140350878e-01	-8.287084639774925e-01
-3.483709273182958e-01	-8.391541955695180e-01
-3.984962406015038e-01	-8.474647653107097e-01
-4.424896561135849e-01	-8.546365914786969e-01
-4.436090225563910e-01	-8.550563842029845e-01
-4.642803164765031e-01	-8.847117794486214e-01
-5.114971683586584e-01	-9.498746867167920e-01
-5.497033969955547e-01	-1.000000000000000e+00
-5.488721804511278e-01	-1.000000000000000e+00
1.700000000000000e+00	            102
-5.187969924812030e-01	-1.000000000000000e+00
-4.953170220659037e-01	-1.000000000000000e+00
-4.786967418546366e-01	-9.780131550858895e-01
-4.736842105263158e-01	-9.761461801224125e-01
-4.235588972431078e-01	-9.673904416736490e-01
-3.784461152882206e-01	-9.586133482680059e-01
-3.634085213032582e-01	-9.607120259088384e-01
-3.132832080200502e-01	-9.676249310435299e-01
-2.631578947368421e-01	-9.725097018112583e-01
-2.130325814536341e-01	-9.754211343979006e-01
-1.629072681704261e-01	-9.763950847529997e-01
-1.127819548872181e-01	-9.754706307422772e-01
-6.265664160401008e-02	-9.726622699331389e-01
-1.253132832080206e-02	-9.679892048107371e-01
3.759398496240607e-02	-9.614529354773477e-01
8.771929824561386e-02	-9.530475310771441e-01
1.177944862155389e-01	-9.472778107290658e-01
1.478696741854635e-01	-9.525946205952776e-01
1.779448621553885e-01	-9.557824584078336e-01
2.080200501253131e-01	-9.569942109062646e-01
2.330827067669172e-01	-9.573738031914246e-01
2.531328320802004e-01	-9.656419316254059e-01
2.731829573934836e-01	-9.720440950880629e-01
2.982456140350878e-01	-9.777579923315149e-01
3.233082706766917e-01	-9.812275103194258e-01
3.483709273182956e-01	-9.827007491236190e-01
3.734335839598997e-01	-9.823764050028521e-01
4.035087719298245e-01	-9.798345828275635e-01
4.346229045520633e-01	-9.749373433583960e-01
4.636591478696741e-01	-9.684674079670463e-01
4.937343358395989e-01	-9.616656398470034e-01
5.137844611528821e-01	-9.676769611792322e-01
5.338345864661653e-01	-9.713954042156978e-01
5.538847117794485e-01	-9.731542352952740e-01
5.739348370927317e-01	-9.732039707878875e-01
5.989974937343359e-01	-9.711492277331358e-01
6.240601503759398e-01	-9.670034030584347e-01
6.529720638477079e-01	-9.598997493734336e-01
6.791979949874687e-01	-9.515246219979239e-01
7.092731829573933e-01	-9.398334954228424e-01
7.419084409197454e-01	-9.248120300751880e-01
7.705507666213711e-01	-9.097744360902256e-01
8.046516750648309e-01	-8.897243107769424e-01
8.395989974937343e-01	-8.668570670496338e-01
8.773639372111528e-01	-8.395989974937343e-01
9.097744360902253e-01	-8.141623412997747e-01
9.498746867167918e-01	-7.800855925159681e-01
9.899749373433582e-01	-7.431318261179558e-01
1.000000000000000e+00	-7.334393351785002e-01
1.000000000000000e+00	-7.016873572960739e-01
9.598997493734336e-01	-7.395908652902409e-01
9.197994987468672e-01	-7.744376979037823e-01
8.819788961865495e-01	-8.045112781954887e-01
8.474702158016132e-01	-8.295739348370927e-01
8.145363408521302e-01	-8.513301035574894e-01
7.794486215538847e-01	-8.720830005493410e-01
7.453651236791752e-01	-8.897243107769424e-01
7.192982456140351e-01	-9.014507138940113e-01
6.892230576441101e-01	-9.129206198797299e-01
6.591478696741855e-01	-9.219991596769350e-01
6.340852130325814e-01	-9.275496839670112e-01
6.090225563909772e-01	-9.310567012427008e-01
5.839598997493733e-01	-9.322531004044228e-01
5.639097744360901e-01	-9.313121475489785e-01
5.438596491228069e-01	-9.284197440601889e-01
5.238095238095237e-01	-9.232433799885388e-01
5.087719298245612e-01	-9.175880617316458e-01
4.987468671679198e-01	-9.194910913377844e-01
4.686716791979948e-01	-9.270712164263315e-01
4.385964912280702e-01	-9.326644889665731e-01
4.085213032581452e-01	-9.361055870760285e-01
3.834586466165413e-01	-9.371785703840138e-01
3.583959899749374e-01	-9.364623347716137e-01
3.333333333333333e-01	-9.337660666800209e-01
3.082706766917291e-01	-9.288463269108219e-01
2.882205513784459e-01	-9.230990554529535e-01
2.664888394551496e-01	-9.147869674185464e-01
2.461752342724964e-01	-9.047619047619048e-01
2.431077694235588e-01	-9.030407539287513e-01
2.330827067669172e-01	-9.020823797313509e-01
2.030075187969924e-01	-9.004003429136871e-01
1.729323308270676e-01	-8.966779510043932e-01
1.428571428571428e-01	-8.907257655649534e-01
1.177944862155389e-01	-8.838802670965850e-01
1.077694235588971e-01	-8.806194256821548e-01
1.027568922305764e-01	-8.802573780804909e-01
5.263157894736836e-02	-8.865127995255377e-01
2.506265664160345e-03	-8.908903975675979e-01
-4.761904761904767e-02	-8.933939311909747e-01
-9.774436090225569e-02	-8.940249296427885e-01
-1.478696741854637e-01	-8.927679610080661e-01
-1.979949874686717e-01	-8.896107449591641e-01
-2.481203007518797e-01	-8.845133338005976e-01
-2.832080200501254e-01	-8.799787964793592e-01
-3.383458646616542e-01	-8.939110749243844e-01
-3.898136792531248e-01	-9.047619047619049e-01
-4.385964912280702e-01	-9.129925496898128e-01
-4.586466165413534e-01	-9.157856379056403e-01
-4.772779369660031e-01	-9.398496240601504e-01
-5.224339169451724e-01	-1.000000000000000e+00
-5.187969924812030e-01	-1.000000000000000e+00
-5.187969924812030e-01	-1.000000000000000e+00
1.800000000000000e+00	             61
-4.937343358395990e-01	-1.000000000000000e+00
6.390977443609023e-01	-9.998915851309915e-01
6.694972625938438e-01	-9.899749373433583e-01
6.992481203007519e-01	-9.782047173553519e-01
7.293233082706765e-01	-9.643748374709363e-01
7.644110275689222e-01	-9.459412847894085e-01
8.000640053744257e-01	-9.248120300751880e-01
8.380732827415440e-01	-8.997493734335840e-01
8.727412075107831e-01	-8.746867167919800e-01
9.097744360902253e-01	-8.456481061225911e-01
9.498746867167918e-01	-8.115807744195194e-01
9.903443111614532e-01	-7.744360902255640e-01
1.000000000000000e+00	-7.644110275689223e-01
1.000000000000000e+00	-7.334393351785002e-01
9.990779468011806e-01	-7.343358395989975e-01
9.598997493734336e-01	-7.711179376135880e-01
9.197994987468672e-01	-8.059119734807674e-01
8.796992481203008e-01	-8.378351510403448e-01
8.427716547151418e-01	-8.646616541353384e-01
8.095238095238093e-01	-8.866751944423213e-01
7.744360902255638e-01	-9.076106496293994e-01
7.393483709273183e-01	-9.260815367671291e-01
7.092344663375638e-01	-9.398496240601503e-01
6.791979949874687e-01	-9.515246219979239e-01
6.491228070175437e-01	-9.609853388640361e-01
6.240601503759398e-01	-9.670034030584347e-01
5.989974937343359e-01	-9.711492277331358e-01
5.739348370927317e-01	-9.732039707878875e-01
5.538847117794485e-01	-9.731542352952740e-01
5.338345864661653e-01	-9.713954042156978e-01
5.137844611528821e-01	-9.676769611792322e-01
4.887218045112780e-01	-9.614959350908323e-01
4.577490767965764e-01	-9.699248120300752e-01
4.285714285714284e-01	-9.760632155980324e-01
3.984962406015038e-01	-9.804124470004753e-01
3.684210526315788e-01	-9.825771314948408e-01
3.433583959899749e-01	-9.825554249107662e-01
3.182957393483710e-01	-9.807013413329171e-01
2.932330827067668e-01	-9.768041969314856e-01
2.681704260651627e-01	-9.706068431266444e-01
2.481203007518795e-01	-9.637588309770535e-01
2.280701754385963e-01	-9.567818114661246e-01
1.979949874686717e-01	-9.567993210173240e-01
1.672881409640217e-01	-9.548872180451128e-01
1.378446115288221e-01	-9.510641995903294e-01
1.177944862155389e-01	-9.472778107290659e-01
2.506265664160345e-03	-9.662246307078703e-01
-4.761904761904767e-02	-9.714565702188348e-01
-1.001158844616093e-01	-9.749373433583959e-01
-1.478696741854637e-01	-9.763158537112052e-01
-1.979949874686717e-01	-9.759142151133267e-01
-2.481203007518797e-01	-9.735884904371062e-01
-2.982456140350878e-01	-9.693026855489644e-01
-3.483709273182958e-01	-9.630018563698732e-01
-3.784461152882206e-01	-9.586133482680060e-01
-3.884711779448622e-01	-9.600195156261135e-01
-4.385964912280702e-01	-9.702404223897481e-01
-4.786967418546366e-01	-9.780131550858895e-01
-4.953170220659037e-01	-1.000000000000000e+00
-4.937343358395990e-01	-1.000000000000000e+00
-4.937343358395990e-01	-1.000000000000000e+00
1.900000000000000e+00	             22
6.390977443609023e-01	-1.000000000000000e+00
7.246659413495872e-01	-1.000000000000000e+00
7.593984962406015e-01	-9.814547960519528e-01
7.954645088292780e-01	-9.598997493734336e-01
8.333750722344051e-01	-9.348370927318296e-01
8.696741854636589e-01	-9.086057838453703e-01
9.097744360902253e-01	-8.771324246096608e-01
9.498746867167918e-01	-8.430735711342214e-01
9.919918154381774e-01	-8.045112781954887e-01
1.000000000000000e+00	-7.968580382748875e-01
1.000000000000000e+00	-7.651613793213357e-01
9.578112377159321e-01	-8.045112781954886e-01
9.197994987468672e-01	-8.373859371412272e-01
8.793560910315020e-01	-8.696741854636592e-01
8.395989974937343e-01	-8.986957809251952e-01
8.000640053744257e-01	-9.248120300751880e-01
7.694235588972429e-01	-9.431140039167798e-01
7.343358395989974e-01	-9.618893853291950e-01
6.992481203007519e-01	-9.782047173553519e-01
6.691729323308269e-01	-9.900944713454887e-01
6.387125176034341e-01	-1.000000000000000e+00
6.390977443609023e-01	-1.000000000000000e+00
2.000000000000000e+00	             19
7.293233082706765e-01	-1.000000000000000e+00
7.844611528822054e-01	-9.990011395515663e-01
8.245614035087718e-01	-9.727664715537545e-01
8.646616541353382e-01	-9.439794058681317e-01
9.047619047619047e-01	-9.126990671013951e-01
9.448621553884711e-01	-8.789551454716584e-01
9.883231653189131e-01	-8.395989974937343e-01
1.000000000000000e+00	-8.285330794908660e-01
1.000000000000000e+00	-7.968580382748875e-01
9.594174824652633e-01	-8.345864661654135e-01
9.188171054156156e-01	-8.696741854636592e-01
8.796992481203008e-01	-9.009809266107438e-01
8.395989974937343e-01	-9.304971532958101e-01
7.994987468671679e-01	-9.573526042754152e-01
7.620353981533526e-01	-9.799498746867168e-01
7.293233082706765e-01	-9.976443595667999e-01
7.246659413495872e-01	-1.000000000000000e+00
7.293233082706765e-01	-1.000000000000000e+00
7.293233082706765e-01	-1.000000000000000e+00
2.100000000000000e+00	             15
7.844611528822054e-01	-1.000000000000000e+00
8.311537832122886e-01	-1.000000000000000e+00
8.721156065604055e-01	-9.699248120300752e-01
9.100754562794031e-01	-9.398496240601504e-01
9.513392939759946e-01	-9.047619047619047e-01
9.949874686716791e-01	-8.649423405251119e-01
1.000000000000000e+00	-8.596491228070176e-01
1.000000000000000e+00	-8.285330794908660e-01
9.598997493734336e-01	-8.656672611752798e-01
9.197994987468672e-01	-9.003331057926812e-01
8.767085322936157e-01	-9.348370927318295e-01
8.395989974937343e-01	-9.622665741875259e-01
7.987074000734323e-01	-9.899749373433584e-01
7.828419529324793e-01	-1.000000000000000e+00
7.844611528822054e-01	-1.000000000000000e+00
2.200000000000000e+00	             12
8.345864661654134e-01	-1.000000000000000e+00
8.746867167919798e-01	-9.995189215880195e-01
9.178353122987020e-01	-9.649122807017543e-01
9.598997493734336e-01	-9.286804822294989e-01
1.000000000000000e+00	-8.918295155624126e-01
1.000000000000000e+00	-8.601894284456586e-01
9.548872180451127e-01	-9.016327531099071e-01
9.097744360902253e-01	-9.400975159225960e-01
8.655203963430094e-01	-9.749373433583961e-01
8.311537832122886e-01	-1.000000000000000e+00
8.345864661654134e-01	-1.000000000000000e+00
8.345864661654134e-01	-1.000000000000000e+00
2.300000000000000e+00	              9
8.746867167919798e-01	-1.000000000000000e+00
9.134810517796712e-01	-1.000000000000000e+00
9.548872180451127e-01	-9.646215853082420e-01
1.000000000000000e+00	-9.234554677198795e-01
1.000000000000000e+00	-8.918295155624126e-01
9.548872180451127e-01	-9.331281732551671e-01
9.097744360902253e-01	-9.715785917027532e-01
8.740601626995329e-01	-1.000000000000000e+00
8.746867167919798e-01	-1.000000000000000e+00
2.400000000000000e+00	              8
9.147869674185463e-01	-1.000000000000000e+00
9.504579736436226e-01	-1.000000000000000e+00
9.949874686716791e-01	-9.597594679732699e-01
1.000000000000000e+00	-9.548872180451128e-01
1.000000000000000e+00	-9.234554677198795e-01
9.545565183426501e-01	-9.649122807017543e-01
9.134810517796712e-01	-1.000000000000000e+00
9.147869674185463e-01	-1.000000000000000e+00
2.500000000000000e+00	              8
9.548872180451127e-01	-1.000000000000000e+00
9.856109606881899e-01	-1.000000000000000e+00
1.000000000000000e+00	-9.866714360086248e-01
1.000000000000000e+00	-9.550689789876002e-01
9.548872180451127e-01	-9.961132208480327e-01
9.504579736436226e-01	-1.000000000000000e+00
9.548872180451127e-01	-1.000000000000000e+00
9.548872180451127e-01	-1.000000000000000e+00
2.600000000000000e+00	              6
9.899749373433582e-01	-1.000000000000000e+00
1.000000000000000e+00	-1.000000000000000e+00
1.000000000000000e+00	-9.866714360086248e-01
9.856109606881899e-01	-1.000000000000000e+00
9.899749373433582e-01	-1.000000000000000e+00
9.899749373433582e-01	-1.000000000000000e+00


==> data/fig_gap_matrix_otl_circuit_samples.dat <==
x1	x2	
0.0976270078546	0.430378732745	
0.205526752143	0.0897663659938	
-0.152690401322	0.291788226133	
-0.124825577475	0.783546001564	
0.927325521002	-0.233116962348	
0.583450076165	0.0577898395058	
0.136089122188	0.851193276585	
-0.857927883604	-0.825741400597	
-0.959563205119	0.665239691096	
0.5563135019	0.740024296494	


==> data/fig_gap_scalar_otl_circuit.dat <==
x1	x2	gap	
-1.0	-1.0	1.06947699839	
-0.894736842105	-1.0	0.847191671773	
-0.789473684211	-1.0	0.890564038867	
-0.684210526316	-1.0	1.17042419057	
-0.578947368421	-1.0	1.56464026677	
-0.473684210526	-1.0	2.00691889295	
-0.368421052632	-1.0	2.47159171816	
-0.263157894737	-1.0	2.94808848234	
-0.157894736842	-1.0	3.43148709425	
-0.0526315789474	-1.0	3.57445655957	
0.0526315789474	-1.0	3.54624334256	
0.157894736842	-1.0	3.49810941378	
0.263157894737	-1.0	3.47117145252	
0.368421052632	-1.0	3.46741371553	
0.473684210526	-1.0	3.48940128158	
0.578947368421	-1.0	3.54021552666	
0.684210526316	-1.0	3.6232246472	
0.789473684211	-1.0	3.70632237274	
0.894736842105	-1.0	3.65114795438	
1.0	-1.0	3.66419911289	
-1.0	-0.894736842105	0.751275169904	
-0.894736842105	-0.894736842105	0.371977229895	
-0.789473684211	-0.894736842105	0.462317680997	
-0.684210526316	-0.894736842105	0.889115356251	
-0.578947368421	-0.894736842105	1.36701590892	
-0.473684210526	-0.894736842105	1.85697516777	
-0.368421052632	-0.894736842105	2.35146740401	
-0.263157894737	-0.894736842105	2.84813255143	
-0.157894736842	-0.894736842105	3.3338974476	
-0.0526315789474	-0.894736842105	3.2485758675	
0.0526315789474	-0.894736842105	3.17597803575	
0.157894736842	-0.894736842105	3.12214544833	
0.263157894737	-0.894736842105	3.08848864681	
0.368421052632	-0.894736842105	3.0771407941	
0.473684210526	-0.894736842105	3.09108364795	
0.578947368421	-0.894736842105	3.13417978566	
0.684210526316	-0.894736842105	3.21098192734	
0.789473684211	-0.894736842105	3.21473328587	
0.894736842105	-0.894736842105	3.15096270263	
1.0	-0.894736842105	3.16607639003	
-1.0	-0.789473684211	0.697470868001	
-0.894736842105	-0.789473684211	0.245801322932	
-0.789473684211	-0.789473684211	0.368495412397	
-0.684210526316	-0.789473684211	0.844142966278	
-0.578947368421	-0.789473684211	1.33820167614	
-0.473684210526	-0.789473684211	1.83586709881	
-0.368421052632	-0.789473684211	2.33483408039	
-0.263157894737	-0.789473684211	2.74252827213	
-0.157894736842	-0.789473684211	2.99565480287	
-0.0526315789474	-0.789473684211	2.90203896073	
0.0526315789474	-0.789473684211	2.82523249426	
0.157894736842	-0.789473684211	2.76582184637	
0.263157894737	-0.789473684211	2.72504856029	
0.368421052632	-0.789473684211	2.70504051343	
0.473684210526	-0.789473684211	2.7090804261	
0.578947368421	-0.789473684211	2.74184193509	
0.684210526316	-0.789473684211	2.79559434978	
0.789473684211	-0.789473684211	2.72646521485	
0.894736842105	-0.789473684211	2.65097499459	
1.0	-0.789473684211	2.66892153801	
-1.0	-0.684210526316	0.95390499656	
-0.894736842105	-0.684210526316	0.695620170141	
-0.789473684211	-0.684210526316	0.747835543224	
-0.684210526316	-0.684210526316	1.06585481106	
-0.578947368421	-0.684210526316	1.48803657777	
-0.473684210526	-0.684210526316	1.87453994954	
-0.368421052632	-0.684210526316	2.20529584951	
-0.263157894737	-0.684210526316	2.55520502736	
-0.157894736842	-0.684210526316	2.67302562394	
-0.0526315789474	-0.684210526316	2.57750909434	
0.0526315789474	-0.684210526316	2.49746734524	
0.157894736842	-0.684210526316	2.43310421952	
0.263157894737	-0.684210526316	2.38530191844	
0.368421052632	-0.684210526316	2.35592493329	
0.473684210526	-0.684210526316	2.34825814173	
0.578947368421	-0.684210526316	2.36757845728	
0.684210526316	-0.684210526316	2.3537495292	
0.789473684211	-0.684210526316	2.24368735262	
0.894736842105	-0.684210526316	2.15132256773	
1.0	-0.684210526316	2.17339884617	
-1.0	-0.578947368421	1.12742980502	
-0.894736842105	-0.578947368421	1.04606237661	
-0.789473684211	-0.578947368421	1.08524031424	
-0.684210526316	-0.578947368421	1.23798794005	
-0.578947368421	-0.578947368421	1.46983796032	
-0.473684210526	-0.578947368421	1.75236337543	
-0.368421052632	-0.578947368421	2.06943002585	
-0.263157894737	-0.578947368421	2.4121190813	
-0.157894736842	-0.578947368421	2.37389922291	
-0.0526315789474	-0.578947368421	2.27818614609	
0.0526315789474	-0.578947368421	2.19649340381	
0.157894736842	-0.578947368421	2.12852551087	
0.263157894737	-0.578947368421	2.07460602742	
0.368421052632	-0.578947368421	2.03599810081	
0.473684210526	-0.578947368421	2.01545825667	
0.578947368421	-0.578947368421	1.95969258483	
0.684210526316	-0.578947368421	1.93192077067	
0.789473684211	-0.578947368421	1.77089559397	
0.894736842105	-0.578947368421	1.65230961351	
1.0	-0.578947368421	1.68095235298	
-1.0	-0.473684210526	1.10287142989	
-0.894736842105	-0.473684210526	1.04450423555	
-0.789473684211	-0.473684210526	1.08127774481	
-0.684210526316	-0.473684210526	1.20998330572	
-0.578947368421	-0.473684210526	1.41383871714	
-0.473684210526	-0.473684210526	1.67389585876	
-0.368421052632	-0.473684210526	1.97543119407	
-0.263157894737	-0.473684210526	2.09231936907	
-0.157894736842	-0.473684210526	2.08137199985	
-0.0526315789474	-0.473684210526	2.00734279813	
0.0526315789474	-0.473684210526	1.92628265767	
0.157894736842	-0.473684210526	1.85696769067	
0.263157894737	-0.473684210526	1.79903698067	
0.368421052632	-0.473684210526	1.75285534135	
0.473684210526	-0.473684210526	1.67593867796	
0.578947368421	-0.473684210526	1.58517339004	
0.684210526316	-0.473684210526	1.4984501943	
0.789473684211	-0.473684210526	1.31887352432	
0.894736842105	-0.473684210526	1.15476544255	
1.0	-0.473684210526	1.19538988677	
-1.0	-0.368421052632	1.08871370851	
-0.894736842105	-0.368421052632	1.04390322234	
-0.789473684211	-0.368421052632	1.08073424004	
-0.684210526316	-0.368421052632	1.19711621092	
-0.578947368421	-0.368421052632	1.38333455932	
-0.473684210526	-0.368421052632	1.62656836321	
-0.368421052632	-0.368421052632	1.75292669901	
-0.263157894737	-0.368421052632	1.69737981255	
-0.157894736842	-0.368421052632	1.6762342814	
-0.0526315789474	-0.368421052632	1.69555030729	
0.0526315789474	-0.368421052632	1.69066849431	
0.157894736842	-0.368421052632	1.62323266975	
0.263157894737	-0.368421052632	1.56482554415	
0.368421052632	-0.368421052632	1.49480866837	
0.473684210526	-0.368421052632	1.35911898212	
0.578947368421	-0.368421052632	1.2652537685	
0.684210526316	-0.368421052632	1.10180727379	
0.789473684211	-0.368421052632	0.918804354329	
0.894736842105	-0.368421052632	0.662010041974	
1.0	-0.368421052632	0.730568990427	
-1.0	-0.263157894737	1.07965553045	
-0.894736842105	-0.263157894737	1.04379301098	
-0.789473684211	-0.263157894737	1.08217560135	
-0.684210526316	-0.263157894737	1.19296281303	
-0.578947368421	-0.263157894737	1.36939655646	
-0.473684210526	-0.263157894737	1.48683963137	
-0.368421052632	-0.263157894737	1.39434989506	
-0.263157894737	-0.263157894737	1.32981866178	
-0.157894736842	-0.263157894737	1.29638312834	
-0.0526315789474	-0.263157894737	1.30095371966	
0.0526315789474	-0.263157894737	1.35560021778	
0.157894736842	-0.263157894737	1.43143692105	
0.263157894737	-0.263157894737	1.3773760746	
0.368421052632	-0.263157894737	1.22625126333	
0.473684210526	-0.263157894737	1.10605615232	
0.578947368421	-0.263157894737	0.993498076904	
0.684210526316	-0.263157894737	0.781125520667	
0.789473684211	-0.263157894737	0.641072169831	
0.894736842105	-0.263157894737	0.210829940954	
1.0	-0.263157894737	0.374062853142	
-1.0	-0.157894736842	1.07345984805	
-0.894736842105	-0.157894736842	1.04402836589	
-0.789473684211	-0.157894736842	1.08523682438	
-0.684210526316	-0.157894736842	1.19504330392	
-0.578947368421	-0.157894736842	1.2875976131	
-0.473684210526	-0.157894736842	1.16697051986	
-0.368421052632	-0.157894736842	1.07116387291	
-0.263157894737	-0.157894736842	0.999316528494	
-0.157894736842	-0.157894736842	0.95291959932	
-0.0526315789474	-0.157894736842	0.937998093008	
0.0526315789474	-0.157894736842	0.969333304177	
0.157894736842	-0.157894736842	1.07493871157	
0.263157894737	-0.157894736842	1.09528577903	
0.368421052632	-0.157894736842	1.00150395943	
0.473684210526	-0.157894736842	0.932399416705	
0.578947368421	-0.157894736842	0.759200454904	
0.684210526316	-0.157894736842	0.569901476029	
0.789473684211	-0.157894736842	0.481342120254	
0.894736842105	-0.157894736842	0.389947601977	
1.0	-0.157894736842	0.497526769516	
-1.0	-0.0526315789474	1.06905184622	
-0.894736842105	-0.0526315789474	1.04458602979	
-0.789473684211	-0.0526315789474	1.09001961433	
-0.684210526316	-0.0526315789474	1.14588497237	
-0.578947368421	-0.0526315789474	1.00293711268	
-0.473684210526	-0.0526315789474	0.886387422423	
-0.368421052632	-0.0526315789474	0.792365109791	
-0.263157894737	-0.0526315789474	0.717947034326	
-0.157894736842	-0.0526315789474	0.661898108363	
-0.0526315789474	-0.0526315789474	0.626353072561	
0.0526315789474	-0.0526315789474	0.622466764354	
0.157894736842	-0.0526315789474	0.690191977207	
0.263157894737	-0.0526315789474	0.730719905632	
0.368421052632	-0.0526315789474	0.66161978074	
0.473684210526	-0.0526315789474	0.664553479653	
0.578947368421	-0.0526315789474	0.525681410245	
0.684210526316	-0.0526315789474	0.474112732132	
0.789473684211	-0.0526315789474	0.494533429951	
0.894736842105	-0.0526315789474	0.620201567268	
1.0	-0.0526315789474	0.886125221901	
-1.0	0.0526315789474	1.06587664462	
-0.894736842105	0.0526315789474	1.04552426224	
-0.789473684211	0.0526315789474	1.01529679798	
-0.684210526316	0.0526315789474	0.869020197273	
-0.578947368421	0.0526315789474	0.757363121428	
-0.473684210526	0.0526315789474	0.651652585597	
-0.368421052632	0.0526315789474	0.566835696178	
-0.263157894737	0.0526315789474	0.498332131536	
-0.157894736842	0.0526315789474	0.442664042777	
-0.0526315789474	0.0526315789474	0.397493844552	
0.0526315789474	0.0526315789474	0.362343451241	
0.157894736842	0.0526315789474	0.287292382296	
0.263157894737	0.0526315789474	0.326116826636	
0.368421052632	0.0526315789474	0.48105531962	
0.473684210526	0.0526315789474	0.477342993632	
0.578947368421	0.0526315789474	0.0325695474364	
0.684210526316	0.0526315789474	0.479917922062	
0.789473684211	0.0526315789474	0.643165271615	
0.894736842105	0.0526315789474	0.822921862753	
1.0	0.0526315789474	1.09048057692	
-1.0	0.157894736842	1.06365870094	
-0.894736842105	0.157894736842	0.895200230233	
-0.789473684211	0.157894736842	0.705658567071	
-0.684210526316	0.157894736842	0.561934737086	
-0.578947368421	0.157894736842	0.456481140948	
-0.473684210526	0.157894736842	0.383327672209	
-0.368421052632	0.157894736842	0.342014149236	
-0.263157894737	0.157894736842	0.347454620528	
-0.157894736842	0.157894736842	0.309995615401	
-0.0526315789474	0.157894736842	0.280783328925	
0.0526315789474	0.157894736842	0.265141215282	
0.157894736842	0.157894736842	0.290712609478	
0.263157894737	0.157894736842	0.424465179608	
0.368421052632	0.157894736842	0.535045684766	
0.473684210526	0.157894736842	0.515094023859	
0.578947368421	0.157894736842	0.476653444046	
0.684210526316	0.157894736842	0.67561745257	
0.789473684211	0.157894736842	0.929296460981	
0.894736842105	0.157894736842	1.10933398843	
1.0	0.157894736842	1.36325643342	
-1.0	0.263157894737	0.862863847057	
-0.894736842105	0.263157894737	0.620198107379	
-0.789473684211	0.263157894737	0.43975565102	
-0.684210526316	0.263157894737	0.310407128306	
-0.578947368421	0.263157894737	0.218262955109	
-0.473684210526	0.263157894737	0.151822332028	
-0.368421052632	0.263157894737	0.103320412073	
-0.263157894737	0.263157894737	0.0693454571511	
-0.157894736842	0.263157894737	0.0876298719905	
-0.0526315789474	0.263157894737	0.273311177943	
0.0526315789474	0.263157894737	0.314355380211	
0.157894736842	0.263157894737	0.335548523937	
0.263157894737	0.263157894737	0.47931470418	
0.368421052632	0.263157894737	0.521399512008	
0.473684210526	0.263157894737	0.589928443786	
0.578947368421	0.263157894737	0.7576900293	
0.684210526316	0.263157894737	0.999341895215	
0.789473684211	0.263157894737	1.16696644288	
0.894736842105	0.263157894737	1.2530932488	
1.0	0.263157894737	1.42154472803	
-1.0	0.368421052632	0.621281887133	
-0.894736842105	0.368421052632	0.382208451687	
-0.789473684211	0.368421052632	0.224448087737	
-0.684210526316	0.368421052632	0.125531912506	
-0.578947368421	0.368421052632	0.0633928908778	
-0.473684210526	0.368421052632	0.0244406582576	
-0.368421052632	0.368421052632	0.00310873412846	
-0.263157894737	0.368421052632	0.00561574422717	
-0.157894736842	0.368421052632	0.101214183009	
-0.0526315789474	0.368421052632	0.345211542167	
0.0526315789474	0.368421052632	0.364234572014	
0.157894736842	0.368421052632	0.363057215467	
0.263157894737	0.368421052632	0.538809704585	
0.368421052632	0.368421052632	0.616482543893	
0.473684210526	0.368421052632	0.747280031869	
0.578947368421	0.368421052632	0.905351978276	
0.684210526316	0.368421052632	0.992413916291	
0.789473684211	0.368421052632	1.1906194263	
0.894736842105	0.368421052632	1.30765169418	
1.0	0.368421052632	1.49702980097	
-1.0	0.473684210526	0.412134534146	
-0.894736842105	0.473684210526	0.183458660941	
-0.789473684211	0.473684210526	0.0697304005591	
-0.684210526316	0.473684210526	0.0192779240078	
-0.578947368421	0.473684210526	0.00104545668089	
-0.473684210526	0.473684210526	0.00503809387414	
-0.368421052632	0.473684210526	0.0344342238281	
-0.263157894737	0.473684210526	0.109348742631	
-0.157894736842	0.473684210526	0.265782080801	
-0.0526315789474	0.473684210526	0.265575162302	
0.0526315789474	0.473684210526	0.287683713549	
0.157894736842	0.473684210526	0.353011036481	
0.263157894737	0.473684210526	0.712683963764	
0.368421052632	0.473684210526	0.823024688237	
0.473684210526	0.473684210526	0.908202113529	
0.578947368421	0.473684210526	0.905977666348	
0.684210526316	0.473684210526	1.00150251398	
0.789473684211	0.473684210526	1.22678716133	
0.894736842105	0.473684210526	1.38656274657	
1.0	0.473684210526	1.60015223589	
-1.0	0.578947368421	0.239829924092	
-0.894736842105	0.578947368421	0.0344748175132	
-0.789473684211	0.578947368421	0.000374544347778	
-0.684210526316	0.578947368421	0.00851981489693	
-0.578947368421	0.578947368421	0.0359837310728	
-0.473684210526	0.578947368421	0.0834098277628	
-0.368421052632	0.578947368421	0.160460983395	
-0.263157894737	0.578947368421	0.286013999845	
-0.157894736842	0.578947368421	0.309713925048	
-0.0526315789474	0.578947368421	0.334497950395	
0.0526315789474	0.578947368421	0.329264644139	
0.157894736842	0.578947368421	0.527253065096	
0.263157894737	0.578947368421	0.8501106926	
0.368421052632	0.578947368421	0.839485462266	
0.473684210526	0.578947368421	0.861130790704	
0.578947368421	0.578947368421	0.773726717905	
0.684210526316	0.578947368421	0.978354603025	
0.789473684211	0.578947368421	1.28787848962	
0.894736842105	0.578947368421	1.50383543028	
1.0	0.578947368421	1.74122243989	
-1.0	0.684210526316	0.212461445285	
-0.894736842105	0.684210526316	0.0424784877136	
-0.789473684211	0.684210526316	0.0714163896865	
-0.684210526316	0.684210526316	0.113180422845	
-0.578947368421	0.684210526316	0.169743969238	
-0.473684210526	0.684210526316	0.247651048118	
-0.368421052632	0.684210526316	0.357115474891	
-0.263157894737	0.684210526316	0.395147143897	
-0.157894736842	0.684210526316	0.421537410247	
-0.0526315789474	0.684210526316	0.309529719045	
0.0526315789474	0.684210526316	0.412719533046	
0.157894736842	0.684210526316	0.644426504022	
0.263157894737	0.684210526316	0.608458336966	
0.368421052632	0.684210526316	0.546304978673	
0.473684210526	0.684210526316	0.474310094899	
0.578947368421	0.684210526316	0.286490595701	
0.684210526316	0.684210526316	0.663778243606	
0.789473684211	0.684210526316	1.14041402653	
0.894736842105	0.684210526316	1.63153444557	
1.0	0.684210526316	1.93162155334	
-1.0	0.789473684211	0.533241279521	
-0.894736842105	0.789473684211	0.343706945498	
-0.789473684211	0.789473684211	0.308522969438	
-0.684210526316	0.789473684211	0.335650777021	
-0.578947368421	0.789473684211	0.396110022698	
-0.473684210526	0.789473684211	0.395744392589	
-0.368421052632	0.789473684211	0.38933223339	
-0.263157894737	0.789473684211	0.384898680817	
-0.157894736842	0.789473684211	0.159808207479	
-0.0526315789474	0.789473684211	0.337021029763	
0.0526315789474	0.789473684211	0.361666860229	
0.157894736842	0.789473684211	0.311367616941	
0.263157894737	0.789473684211	0.442704763209	
0.368421052632	0.789473684211	0.433474020776	
0.473684210526	0.789473684211	0.444903091035	
0.578947368421	0.789473684211	0.258686274871	
0.684210526316	0.789473684211	0.652260135273	
0.789473684211	0.789473684211	1.13374859615	
0.894736842105	0.789473684211	1.62688240954	
1.0	0.789473684211	2.12356416658	
-1.0	0.894736842105	0.912980182872	
-0.894736842105	0.894736842105	0.726587454548	
-0.789473684211	0.894736842105	0.650480908013	
-0.684210526316	0.894736842105	0.582117551565	
-0.578947368421	0.894736842105	0.542177138932	
-0.473684210526	0.894736842105	0.521994825041	
-0.368421052632	0.894736842105	0.518185323176	
-0.263157894737	0.894736842105	0.53917591081	
-0.157894736842	0.894736842105	0.551800645075	
-0.0526315789474	0.894736842105	0.468443220315	
0.0526315789474	0.894736842105	0.414448068101	
0.157894736842	0.894736842105	0.23164479944	
0.263157894737	0.894736842105	0.507482753252	
0.368421052632	0.894736842105	0.540710252298	
0.473684210526	0.894736842105	0.626374714935	
0.578947368421	0.894736842105	0.743759514995	
0.684210526316	0.894736842105	0.954831352336	
0.789473684211	0.894736842105	1.33103174516	
0.894736842105	0.894736842105	1.77002994376	
1.0	0.894736842105	2.23512514122	
-1.0	1.0	1.31379979148	
-0.894736842105	1.0	1.08623120104	
-0.789473684211	1.0	0.928687817277	
-0.684210526316	1.0	0.83060315785	
-0.578947368421	1.0	0.775178753983	
-0.473684210526	1.0	0.752906440853	
-0.368421052632	1.0	0.763911523819	
-0.263157894737	1.0	0.821826546959	
-0.157894736842	1.0	0.915524895568	
-0.0526315789474	1.0	0.806779498791	
0.0526315789474	1.0	0.763979276772	
0.157894736842	1.0	0.715392712636	
0.263157894737	1.0	0.796943693673	
0.368421052632	1.0	0.818737859857	
0.473684210526	1.0	0.925906214895	
0.578947368421	1.0	1.13144997597	
0.684210526316	1.0	1.37818011838	
0.789473684211	1.0	1.66112101724	
0.894736842105	1.0	2.02994668134	
1.0	1.0	2.44611159276	


==> data/fig_gap_scalar_otl_circuit_contour.dat <==
1.000000000000000e-01	             26
-8.696741854636592e-01	-8.661082095952535e-01
-8.596491228070176e-01	-8.677517208248395e-01
-8.496240601503759e-01	-8.669560187270910e-01
-8.395989974937343e-01	-8.635702811160059e-01
-8.295739348370927e-01	-8.567436365160106e-01
-8.233441249492490e-01	-8.496240601503759e-01
-8.182377667084251e-01	-8.395989974937343e-01
-8.160577846102374e-01	-8.295739348370927e-01
-8.163422827065859e-01	-8.195488721804511e-01
-8.195488721804511e-01	-8.086540099653698e-01
-8.250925061160881e-01	-7.994987468671679e-01
-8.345864661654134e-01	-7.907923098299370e-01
-8.446115288220553e-01	-7.858668733302960e-01
-8.546365914786967e-01	-7.838249164031983e-01
-8.656697341740458e-01	-7.844611528822055e-01
-8.746867167919801e-01	-7.871927585998297e-01
-8.847117794486216e-01	-7.933567549151781e-01
-8.907553759023009e-01	-7.994987468671678e-01
-8.967087450310238e-01	-8.095238095238095e-01
-8.995147239577251e-01	-8.195488721804511e-01
-8.997493734335840e-01	-8.299011995424844e-01
-8.976157402395893e-01	-8.395989974937343e-01
-8.925028319650837e-01	-8.496240601503759e-01
-8.847117794486214e-01	-8.581175155419652e-01
-8.796992481203008e-01	-8.616892329314063e-01
-8.696741854636592e-01	-8.661082095952535e-01
1.000000000000000e-01	             25
-8.669194249957901e-01	-8.446115288220551e-01
-8.696741854636592e-01	-8.431248291789011e-01
-8.746867167919800e-01	-8.383025770183439e-01
-8.769706566424016e-01	-8.345864661654135e-01
-8.785943950213928e-01	-8.295739348370927e-01
-8.789172861068058e-01	-8.245614035087719e-01
-8.780047020919248e-01	-8.195488721804511e-01
-8.746867167919800e-01	-8.131676963083365e-01
-8.696741854636592e-01	-8.083432702955614e-01
-8.646616541353384e-01	-8.058404546480968e-01
-8.596491228070176e-01	-8.047894057106286e-01
-8.546365914786967e-01	-8.049793551019201e-01
-8.496240601503758e-01	-8.064537367252060e-01
-8.445559797451260e-01	-8.095238095238095e-01
-8.395989974937343e-01	-8.156152755250069e-01
-8.378494500878526e-01	-8.195488721804511e-01
-8.369386650841950e-01	-8.245614035087719e-01
-8.372623513850648e-01	-8.295739348370927e-01
-8.395989974937343e-01	-8.358677794971839e-01
-8.446115288220551e-01	-8.419316148409903e-01
-8.496240601503759e-01	-8.450479260252558e-01
-8.546365914786967e-01	-8.465016726915460e-01
-8.596491228070176e-01	-8.466927127768649e-01
-8.669194249957901e-01	-8.446115288220551e-01
-8.669194249957901e-01	-8.446115288220551e-01
1.000000000000000e-01	             27
9.147869674185464e-01	-2.732492234308798e-01
9.248120300751879e-01	-2.750872098702956e-01
9.348370927318295e-01	-2.744844608592234e-01
9.448621553884711e-01	-2.713171248472224e-01
9.548872180451127e-01	-2.648321627080009e-01
9.610876757340493e-01	-2.581453634085213e-01
9.665944598607490e-01	-2.481203007518797e-01
9.690748058962471e-01	-2.380952380952381e-01
9.690665567186589e-01	-2.280701754385965e-01
9.665682145847410e-01	-2.180451127819549e-01
9.610373771961505e-01	-2.080200501253133e-01
9.548872180451127e-01	-2.014009007266610e-01
9.448621553884711e-01	-1.949169535113033e-01
9.348370927318295e-01	-1.917493964130899e-01
9.248120300751880e-01	-1.911467104289873e-01
9.147869674185463e-01	-1.929843864385144e-01
9.042442792863377e-01	-1.979949874686717e-01
8.980267116371163e-01	-2.030075187969925e-01
8.936134556250992e-01	-2.080200501253133e-01
8.880827827818734e-01	-2.180451127819549e-01
8.855844937019882e-01	-2.280701754385965e-01
8.855762443460415e-01	-2.380952380952381e-01
8.880565390218973e-01	-2.481203007518797e-01
8.935631648255642e-01	-2.581453634085213e-01
8.997493734335840e-01	-2.648197142393588e-01
9.097744360902253e-01	-2.713104490373856e-01
9.147869674185464e-01	-2.732492234308798e-01
1.000000000000000e-01	             24
9.212945067434667e-01	-2.531328320802005e-01
9.197994987468672e-01	-2.527391755859485e-01
9.127037623177865e-01	-2.481203007518797e-01
9.088489351368103e-01	-2.431077694235589e-01
9.069094805613868e-01	-2.380952380952381e-01
9.063027048963949e-01	-2.330827067669173e-01
9.069265568814897e-01	-2.280701754385965e-01
9.097744360902253e-01	-2.216886333014760e-01
9.147869674185463e-01	-2.163001657224999e-01
9.215656076605208e-01	-2.130325814536341e-01
9.248120300751879e-01	-2.122459009220150e-01
9.330872715191434e-01	-2.130325814536341e-01
9.348370927318296e-01	-2.134902029330269e-01
9.418769481474822e-01	-2.180451127819549e-01
9.457650437742670e-01	-2.230576441102757e-01
9.477244875283396e-01	-2.280701754385965e-01
9.483483371091539e-01	-2.330827067669173e-01
9.477415645017861e-01	-2.380952380952381e-01
9.448621553884711e-01	-2.445615953193101e-01
9.398496240601504e-01	-2.499431686659160e-01
9.333591081682902e-01	-2.531328320802005e-01
9.298245614035086e-01	-2.539896944657041e-01
9.212945067434667e-01	-2.531328320802005e-01
9.212945067434667e-01	-2.531328320802005e-01
1.000000000000000e-01	             28
5.739348370927317e-01	1.683674401913023e-02
5.839598997493733e-01	1.574725156464812e-02
5.954267395405053e-01	1.754385964912286e-02
6.040100250626566e-01	2.112985309908363e-02
6.126360008246756e-01	2.756892230576424e-02
6.170680388358920e-01	3.258145363408516e-02
6.226496708928521e-01	4.260651629072676e-02
6.251774134905129e-01	5.263157894736836e-02
6.252124759516519e-01	6.265664160400997e-02
6.227620505336707e-01	7.268170426065157e-02
6.172865951281916e-01	8.270676691729317e-02
6.090225563909772e-01	9.113337840735472e-02
6.040100250626566e-01	9.444791839653743e-02
5.939849624060149e-01	9.849205849356110e-02
5.839598997493733e-01	9.983242674597290e-02
5.739348370927317e-01	9.874234841471398e-02
5.639097744360901e-01	9.500113676099153e-02
5.588972431077694e-01	9.190336447668267e-02
5.538847117794485e-01	8.768354023699595e-02
5.464332252647410e-01	7.769423558897248e-02
5.425845753375398e-01	6.766917293233066e-02
5.414046408279172e-01	5.764411027568928e-02
5.426561880586935e-01	4.761904761904745e-02
5.465917206359746e-01	3.759398496240607e-02
5.498212026524804e-01	3.258145363408516e-02
5.542330822909755e-01	2.756892230576424e-02
5.639097744360901e-01	2.057769117345795e-02
5.739348370927317e-01	1.683674401913023e-02
1.000000000000000e-01	             26
5.779312206845091e-01	3.759398496240607e-02
5.739348370927317e-01	3.907535178884194e-02
5.689104650841671e-01	4.260651629072676e-02
5.639097744360901e-01	5.039093426852584e-02
5.630743775483601e-01	5.263157894736836e-02
5.624277423819124e-01	5.764411027568928e-02
5.639097744360901e-01	6.518095589483401e-02
5.649209671492446e-01	6.766917293233066e-02
5.689223057644108e-01	7.296698833922080e-02
5.770826063136369e-01	7.769423558897248e-02
5.789473684210527e-01	7.832219268828597e-02
5.839598997493733e-01	7.880644708135590e-02
5.899581279003615e-01	7.769423558897248e-02
5.939849624060149e-01	7.593992215922143e-02
5.989974937343359e-01	7.186570603370755e-02
6.019688511139452e-01	6.766917293233066e-02
6.040100250626566e-01	6.172706478522580e-02
6.040100250626566e-01	5.400386086404962e-02
6.038286208656518e-01	5.263157894736836e-02
6.018078343055622e-01	4.761904761904745e-02
5.979050369181782e-01	4.260651629072676e-02
5.939849624060149e-01	3.964130641028669e-02
5.889724310776940e-01	3.750587841397045e-02
5.839598997493733e-01	3.677321963898546e-02
5.779312206845091e-01	3.759398496240607e-02
5.779312206845091e-01	3.759398496240607e-02
1.000000000000000e-01	             26
1.879699248120299e-01	5.157070707461062e-02
1.979949874686717e-01	4.840217092854126e-02
2.080200501253131e-01	4.779470830556590e-02
2.180451127819549e-01	4.963432105157051e-02
2.280701754385963e-01	5.429849729957154e-02
2.330827067669172e-01	5.802215935683344e-02
2.412743895523310e-01	6.766917293233066e-02
2.457956279286058e-01	7.769423558897248e-02
2.475224967846547e-01	8.771929824561386e-02
2.468063563450219e-01	9.774436090225569e-02
2.431077694235588e-01	1.085533527415908e-01
2.368326348572678e-01	1.177944862155389e-01
2.280701754385963e-01	1.252322600250726e-01
2.180451127819549e-01	1.298986279520270e-01
2.080200501253131e-01	1.317378707099661e-01
1.979949874686717e-01	1.311296824915541e-01
1.876744725264641e-01	1.278195488721803e-01
1.779448621553885e-01	1.214659307044670e-01
1.703666849336916e-01	1.127819548872180e-01
1.655456355257794e-01	1.027568922305764e-01
1.635859614832506e-01	9.273182957393478e-02
1.640796019885501e-01	8.270676691729317e-02
1.671153859159804e-01	7.268170426065157e-02
1.729323308270676e-01	6.323708814188053e-02
1.784222611677976e-01	5.764411027568928e-02
1.879699248120299e-01	5.157070707461062e-02
1.000000000000000e-01	             27
1.933251153838032e-01	7.268170426065157e-02
1.929824561403508e-01	7.291017796621421e-02
1.879699248120299e-01	7.829127155209953e-02
1.857421615322341e-01	8.270676691729317e-02
1.846051965511783e-01	8.771929824561386e-02
1.847170962636481e-01	9.273182957393478e-02
1.879699248120299e-01	1.011537733180316e-01
1.890533734796186e-01	1.027568922305764e-01
1.948813818506374e-01	1.077694235588971e-01
1.979949874686717e-01	1.093769352798197e-01
2.030075187969924e-01	1.106354978505550e-01
2.080200501253131e-01	1.106386579651457e-01
2.161730652143424e-01	1.077694235588971e-01
2.180451127819549e-01	1.066026899104661e-01
2.230576441102756e-01	1.011963411648409e-01
2.249559340537886e-01	9.774436090225569e-02
2.263364209524611e-01	9.273182957393478e-02
2.264483154621907e-01	8.771929824561386e-02
2.253112632079934e-01	8.270676691729317e-02
2.227197013396476e-01	7.769423558897248e-02
2.177323076712781e-01	7.268170426065157e-02
2.130325814536340e-01	7.014983011554071e-02
2.080200501253131e-01	6.889369658664365e-02
2.030075187969924e-01	6.889685118770197e-02
1.979949874686717e-01	7.015989948223783e-02
1.933251153838032e-01	7.268170426065157e-02
1.933251153838032e-01	7.268170426065157e-02
1.000000000000000e-01	             72
-3.182957393483710e-01	2.079849082234430e-01
-2.832080200501254e-01	2.064823167397153e-01
-2.531328320802005e-01	2.072469287669452e-01
-2.280701754385965e-01	2.097044946301425e-01
-2.030075187969925e-01	2.142669148057022e-01
-1.829573934837093e-01	2.199316192955967e-01
-1.679197994987469e-01	2.257739236329290e-01
-1.528822055137845e-01	2.335284255732532e-01
-1.378446115288221e-01	2.441754966811370e-01
-1.278195488721805e-01	2.539293179343639e-01
-1.207081793648483e-01	2.631578947368420e-01
-1.149867183811296e-01	2.731829573934836e-01
-1.109816123611000e-01	2.832080200501252e-01
-1.075992349108850e-01	2.982456140350878e-01
-1.068128620773438e-01	3.132832080200501e-01
-1.081899965111375e-01	3.283208020050123e-01
-1.114484209706179e-01	3.433583959899749e-01
-1.177944862155389e-01	3.621088564912520e-01
-1.252199380487021e-01	3.784461152882206e-01
-1.364662061586913e-01	3.984962406015038e-01
-1.499275108121519e-01	4.185463659147870e-01
-1.679197994987469e-01	4.415775219522233e-01
-1.879699248120301e-01	4.640051599401565e-01
-2.130325814536341e-01	4.888736707814524e-01
-2.431077694235590e-01	5.154492346471041e-01
-2.731829573934837e-01	5.394025993752529e-01
-3.082706766917294e-01	5.647602790147838e-01
-3.483709273182958e-01	5.909837283830788e-01
-3.884711779448622e-01	6.147539886045456e-01
-4.338930552385977e-01	6.390977443609023e-01
-4.786967418546366e-01	6.606793311646026e-01
-5.238095238095238e-01	6.801633784735966e-01
-5.689223057644111e-01	6.974582012762021e-01
-6.090225563909775e-01	7.110161653063803e-01
-6.545877591628037e-01	7.243107769423558e-01
-6.992481203007519e-01	7.350149917334385e-01
-7.393483709273183e-01	7.425064250586317e-01
-7.744360902255639e-01	7.472306647366311e-01
-8.095238095238096e-01	7.499977667395462e-01
-8.395989974937343e-01	7.505173345275591e-01
-8.696741854636592e-01	7.489752273892404e-01
-8.947368421052632e-01	7.456945228480738e-01
-9.147869674185465e-01	7.413989224184263e-01
-9.348370927318297e-01	7.351302721525479e-01
-9.498746867167920e-01	7.286575162302559e-01
-9.658973158475392e-01	7.192982456140350e-01
-9.784032667942871e-01	7.092731829573933e-01
-9.876316903090991e-01	6.992481203007519e-01
-9.949874686716791e-01	6.882306320595641e-01
-1.000000000000000e+00	6.773654312421437e-01
-9.994641084408098e-01	6.090225563909772e-01
-9.919385448591010e-01	5.889724310776940e-01
-9.819000112259295e-01	5.689223057644108e-01
-9.695844269840832e-01	5.488721804511276e-01
-9.548872180451128e-01	5.285213051352485e-01
-9.341784779065239e-01	5.037593984962405e-01
-9.097744360902256e-01	4.782726483037082e-01
-8.832010759243301e-01	4.536340852130325e-01
-8.531640421186566e-01	4.285714285714284e-01
-8.195488721804511e-01	4.032082090789361e-01
-7.833589957767173e-01	3.784461152882206e-01
-7.430060051653046e-01	3.533834586466165e-01
-6.992481203007519e-01	3.288051052100903e-01
-6.589039508855141e-01	3.082706766917291e-01
-6.140350877192982e-01	2.876413014338000e-01
-5.664878236100284e-01	2.681704260651627e-01
-5.187969924812030e-01	2.510708929597993e-01
-4.736842105263159e-01	2.371316372854669e-01
-4.285714285714286e-01	2.254835413810678e-01
-3.884711779448622e-01	2.171748316521676e-01
-3.483709273182958e-01	2.110243060327141e-01
-3.182957393483710e-01	2.079849082234430e-01
1.000000000000000e-01	             67
-2.708193387732030e-01	2.481203007518795e-01
-3.032581453634086e-01	2.522080423335238e-01
-3.383458646616541e-01	2.584966282043456e-01
-3.834586466165414e-01	2.689443603352262e-01
-4.285714285714286e-01	2.816180856302147e-01
-4.736842105263158e-01	2.962390558451976e-01
-5.204825138340762e-01	3.132832080200501e-01
-5.739348370927319e-01	3.350383815874257e-01
-6.257851655748617e-01	3.583959899749374e-01
-6.791979949874687e-01	3.849223849129099e-01
-7.243107769423559e-01	4.094141617384552e-01
-7.694235588972431e-01	4.361082119703501e-01
-8.095238095238095e-01	4.620142684773617e-01
-8.472084179176633e-01	4.887218045112780e-01
-8.796992481203008e-01	5.141555680256752e-01
-9.078919285891025e-01	5.388471177944862e-01
-9.282562595886854e-01	5.588972431077694e-01
-9.448621553884712e-01	5.773999884833492e-01
-9.611437766506179e-01	5.989974937343359e-01
-9.702963097626204e-01	6.140350877192982e-01
-9.772158737684858e-01	6.290726817042605e-01
-9.815401331881064e-01	6.441102756892230e-01
-9.825949217587245e-01	6.541353383458646e-01
-9.817981762456049e-01	6.641604010025062e-01
-9.785743754210314e-01	6.741854636591478e-01
-9.719553922232371e-01	6.842105263157894e-01
-9.649122807017544e-01	6.908648443756783e-01
-9.548872180451129e-01	6.972180245171195e-01
-9.398496240601504e-01	7.033313189771807e-01
-9.248120300751880e-01	7.070922345301541e-01
-9.047619047619048e-01	7.098672738596266e-01
-8.796992481203008e-01	7.108677439283937e-01
-8.496240601503759e-01	7.096177243709179e-01
-8.195488721804511e-01	7.063382913767644e-01
-7.844611528822055e-01	7.005948170330895e-01
-7.443609022556390e-01	6.919439086339496e-01
-6.992481203007519e-01	6.800191131610580e-01
-6.591478696741855e-01	6.676903051668542e-01
-6.090225563909775e-01	6.502405497620529e-01
-5.639097744360902e-01	6.326961701056065e-01
-5.137844611528822e-01	6.112129978074412e-01
-4.664098903814358e-01	5.889724310776940e-01
-4.135338345864662e-01	5.617519819977046e-01
-3.684210526315790e-01	5.363475093458072e-01
-3.283208020050126e-01	5.118070761831672e-01
-2.882205513784462e-01	4.850385817717037e-01
-2.523064086912508e-01	4.586466165413534e-01
-2.215693875846542e-01	4.335839598997493e-01
-1.979949874686717e-01	4.121812852853227e-01
-1.750712202206914e-01	3.884711779448620e-01
-1.623718200597787e-01	3.734335839598997e-01
-1.478696741854637e-01	3.531123829046524e-01
-1.378446115288221e-01	3.347503220933565e-01
-1.328320802005013e-01	3.215948792721139e-01
-1.300229656106543e-01	3.082706766917291e-01
-1.297687447987182e-01	2.982456140350878e-01
-1.316016656955611e-01	2.882205513784459e-01
-1.362387892622162e-01	2.781954887218046e-01
-1.428571428571429e-01	2.700697961313523e-01
-1.528822055137845e-01	2.623388096691463e-01
-1.629072681704261e-01	2.571952415147619e-01
-1.779448621553885e-01	2.520938790841944e-01
-1.979949874686717e-01	2.481977353096270e-01
-2.180451127819549e-01	2.464704444877777e-01
-2.431077694235589e-01	2.463413323901935e-01
-2.708193387732030e-01	2.481203007518795e-01
-2.708193387732030e-01	2.481203007518795e-01
1.000000000000000e-01	             27
9.774436090225568e-02	3.883332077893427e-01
1.077694235588971e-01	3.895779760038784e-01
1.177944862155389e-01	3.934855022567477e-01
1.278195488721803e-01	4.011720058379619e-01
1.335342462269273e-01	4.085213032581452e-01
1.379728908417598e-01	4.185463659147870e-01
1.396337127952753e-01	4.285714285714284e-01
1.388600421954610e-01	4.385964912280702e-01
1.354932111034885e-01	4.486215538847116e-01
1.287263840838072e-01	4.586466165413534e-01
1.228070175438596e-01	4.640420476107708e-01
1.127819548872180e-01	4.695923708531849e-01
1.027568922305764e-01	4.721092930532838e-01
9.273182957393478e-02	4.721375739882341e-01
8.270676691729317e-02	4.696820146909148e-01
7.268170426065157e-02	4.642130699776300e-01
6.653258254338468e-02	4.586466165413534e-01
5.976064009152332e-02	4.486215538847116e-01
5.639427487268446e-02	4.385964912280702e-01
5.562031035284294e-02	4.285714285714284e-01
5.764411027568928e-02	4.175117313460923e-01
6.172264279121308e-02	4.085213032581452e-01
6.766917293233066e-02	4.009311042228351e-01
7.268170426065157e-02	3.965628403502364e-01
8.270676691729317e-02	3.910794011020473e-01
9.273182957393478e-02	3.886191087889406e-01
9.774436090225568e-02	3.883332077893427e-01
1.000000000000000e-01	             24
8.521256752502131e-02	4.135338345864661e-01
8.030773057354734e-02	4.185463659147870e-01
7.769423558897248e-02	4.237699623822841e-01
7.668262373916700e-02	4.285714285714284e-01
7.769423558897248e-02	4.366321427166667e-01
7.828938993945223e-02	4.385964912280702e-01
8.270676691729317e-02	4.451041963699849e-01
8.771929824561386e-02	4.489135342828013e-01
9.273182957393478e-02	4.508156319341406e-01
9.774436090225569e-02	4.514012447997418e-01
1.027568922305764e-01	4.507572927607748e-01
1.080340889848948e-01	4.486215538847116e-01
1.139158217855069e-01	4.436090225563909e-01
1.177944862155389e-01	4.358087550169246e-01
1.184027964581120e-01	4.335839598997493e-01
1.177944862155389e-01	4.248421632996875e-01
1.175084486503052e-01	4.235588972431077e-01
1.127819548872180e-01	4.159233590289139e-01
1.077694235588971e-01	4.119959194968789e-01
1.027568922305764e-01	4.099999182032976e-01
9.774436090225569e-02	4.093562190009852e-01
9.273182957393478e-02	4.099413702877113e-01
8.521256752502131e-02	4.135338345864661e-01
8.521256752502131e-02	4.135338345864661e-01
1.000000000000000e-01	             27
5.488721804511276e-01	6.986432634280808e-01
5.588972431077694e-01	6.980582623477983e-01
5.689223057644108e-01	6.999172844769981e-01
5.789473684210527e-01	7.045976406575180e-01
5.849521442929481e-01	7.092731829573933e-01
5.895471253187642e-01	7.142857142857142e-01
5.953042308660390e-01	7.243107769423558e-01
5.979716431408714e-01	7.343358395989974e-01
5.981344583439470e-01	7.443609022556390e-01
5.958219754858427e-01	7.543859649122806e-01
5.905387886913422e-01	7.644110275689222e-01
5.839598997493733e-01	7.716604885671533e-01
5.789473684210527e-01	7.754424269656306e-01
5.689223057644108e-01	7.801318020140270e-01
5.588972431077694e-01	7.819902396727614e-01
5.488721804511276e-01	7.814040444424264e-01
5.388471177944862e-01	7.782595063283975e-01
5.288220551378444e-01	7.717951346177088e-01
5.220896365025340e-01	7.644110275689223e-01
5.168053512316778e-01	7.543859649122806e-01
5.144924749638045e-01	7.443609022556390e-01
5.146552527895298e-01	7.343358395989974e-01
5.173234173132176e-01	7.243107769423557e-01
5.230829379466888e-01	7.142857142857142e-01
5.288220551378444e-01	7.082377381193093e-01
5.388471177944862e-01	7.017923781806936e-01
5.488721804511276e-01	6.986432634280808e-01
1.000000000000000e-01	             24
5.532113124266941e-01	7.192982456140351e-01
5.488721804511276e-01	7.203781504873972e-01
5.424441966264530e-01	7.243107769423558e-01
5.382347273452399e-01	7.293233082706765e-01
5.360865735178947e-01	7.343358395989974e-01
5.353016703413545e-01	7.393483709273183e-01
5.357493850736857e-01	7.443609022556390e-01
5.388471177944862e-01	7.515414510322063e-01
5.438596491228069e-01	7.568951268549189e-01
5.488721804511276e-01	7.596825264943560e-01
5.538847117794485e-01	7.609048100730326e-01
5.588972431077694e-01	7.608860132489859e-01
5.643721408377566e-01	7.593984962406015e-01
5.715683015396308e-01	7.543859649122806e-01
5.751214635772741e-01	7.493734335839597e-01
5.768775422502656e-01	7.443609022556390e-01
5.773253275817053e-01	7.393483709273183e-01
5.765404968268792e-01	7.343358395989974e-01
5.739348370927317e-01	7.286422543373571e-01
5.689223057644108e-01	7.232432818464559e-01
5.639097744360901e-01	7.204387509666155e-01
5.588972431077694e-01	7.191610273184114e-01
5.532113124266941e-01	7.192982456140351e-01
5.532113124266941e-01	7.192982456140351e-01
1.000000000000000e-01	             26
-1.378446115288221e-01	7.435704180983634e-01
-1.278195488721805e-01	7.416074268121021e-01
-1.177944862155389e-01	7.420944516514285e-01
-1.077694235588973e-01	7.451227012148514e-01
-9.774436090225569e-02	7.514231603531683e-01
-9.043531564741267e-02	7.593984962406015e-01
-8.523156260116013e-02	7.694235588972429e-01
-8.298017567142285e-02	7.794486215538847e-01
-8.320042309417955e-02	7.894736842105261e-01
-8.593414559562612e-02	7.994987468671679e-01
-9.178614617115950e-02	8.095238095238092e-01
-9.774436090225569e-02	8.156815496953368e-01
-1.077694235588973e-01	8.219633901803983e-01
-1.177944862155389e-01	8.249990185389849e-01
-1.278195488721805e-01	8.254847454380332e-01
-1.378446115288221e-01	8.235199812068389e-01
-1.478696741854637e-01	8.186980879368606e-01
-1.532266745669300e-01	8.145363408521302e-01
-1.612516747798364e-01	8.045112781954886e-01
-1.654177540237929e-01	7.944862155388470e-01
-1.668612802575914e-01	7.844611528822054e-01
-1.658689342599226e-01	7.744360902255638e-01
-1.622562287934769e-01	7.644110275689222e-01
-1.550676443773468e-01	7.543859649122806e-01
-1.478696741854637e-01	7.483936386264262e-01
-1.378446115288221e-01	7.435704180983634e-01
1.000000000000000e-01	             24
-1.334172405536019e-01	7.644110275689222e-01
-1.403062478875557e-01	7.694235588972429e-01
-1.437558522208400e-01	7.744360902255638e-01
-1.454393566295011e-01	7.794486215538847e-01
-1.458282031289279e-01	7.844611528822054e-01
-1.449835679655510e-01	7.894736842105261e-01
-1.427736572913774e-01	7.944862155388470e-01
-1.378446115288221e-01	8.000284005405881e-01
-1.328320802005013e-01	8.029623656614199e-01
-1.278195488721805e-01	8.043540819423273e-01
-1.228070175438597e-01	8.044716564186746e-01
-1.177944862155389e-01	8.033436484018521e-01
-1.112413177997927e-01	7.994987468671679e-01
-1.068978448175003e-01	7.944862155388470e-01
-1.046682676785340e-01	7.894736842105261e-01
-1.038228837185479e-01	7.844611528822054e-01
-1.042112460535503e-01	7.794486215538847e-01
-1.077694235588973e-01	7.714253037759753e-01
-1.127819548872181e-01	7.663753665659165e-01
-1.177944862155389e-01	7.637408805006314e-01
-1.228070175438597e-01	7.626214945959315e-01
-1.278195488721805e-01	7.627399955364764e-01
-1.334172405536019e-01	7.644110275689222e-01
-1.334172405536019e-01	7.644110275689222e-01
1.000000000000000e-01	             26
1.328320802005012e-01	8.092740069147930e-01
1.428571428571428e-01	8.096961736206640e-01
1.528822055137844e-01	8.126586762183881e-01
1.629072681704260e-01	8.188290087142925e-01
1.686077850752322e-01	8.245614035087718e-01
1.747049605613904e-01	8.345864661654134e-01
1.776159623711769e-01	8.446115288220550e-01
1.779448621553885e-01	8.549821951297226e-01
1.759112944325553e-01	8.646616541353382e-01
1.709312221343357e-01	8.746867167919798e-01
1.629072681704260e-01	8.835460860995439e-01
1.578947368421053e-01	8.871191597638548e-01
1.478696741854635e-01	8.915493693808214e-01
1.378446115288221e-01	8.932021853644923e-01
1.278195488721803e-01	8.924147450832502e-01
1.177944862155389e-01	8.890421703841771e-01
1.077694235588971e-01	8.822250832607583e-01
1.012422858386966e-01	8.746867167919798e-01
9.626540047729402e-02	8.646616541353382e-01
9.418510207783186e-02	8.546365914786966e-01
9.456355660878332e-02	8.446115288220550e-01
9.774436090225569e-02	8.340045405616314e-01
1.035758592752952e-01	8.245614035087718e-01
1.127819548872180e-01	8.162243164352470e-01
1.228070175438596e-01	8.113080726640096e-01
1.328320802005012e-01	8.092740069147930e-01
1.000000000000000e-01	             26
1.232544117941578e-01	8.345864661654134e-01
1.228070175438596e-01	8.349204612319074e-01
1.177944862155389e-01	8.410380028983576e-01
1.161359721468350e-01	8.446115288220550e-01
1.151257819491379e-01	8.496240601503757e-01
1.153542766967028e-01	8.546365914786966e-01
1.177944862155389e-01	8.613475627787643e-01
1.228070175438596e-01	8.674099416082492e-01
1.278195488721803e-01	8.705090819948801e-01
1.328320802005012e-01	8.719587063733947e-01
1.378446115288221e-01	8.721416414053007e-01
1.458659250559447e-01	8.696741854636589e-01
1.478696741854635e-01	8.685608764685770e-01
1.528822055137844e-01	8.637345756640029e-01
1.553098379056659e-01	8.596491228070176e-01
1.568248726062047e-01	8.546365914786966e-01
1.570527595857883e-01	8.496240601503757e-01
1.560396098839883e-01	8.446115288220550e-01
1.528822055137844e-01	8.386372008676133e-01
1.478696741854635e-01	8.338075786467566e-01
1.428571428571428e-01	8.313057895476719e-01
1.378446115288221e-01	8.302444467890808e-01
1.328320802005012e-01	8.304267191827293e-01
1.278195488721803e-01	8.318910177546788e-01
1.232544117941578e-01	8.345864661654134e-01
1.232544117941578e-01	8.345864661654134e-01
2.000000000000000e-01	             37
-8.796992481203008e-01	-8.849320230678768e-01
-8.696741854636592e-01	-8.877047045864297e-01
-8.596491228070176e-01	-8.887864179575811e-01
-8.496240601503759e-01	-8.882601430141256e-01
-8.395989974937343e-01	-8.860844480110768e-01
-8.295739348370927e-01	-8.820657368909999e-01
-8.181903673346882e-01	-8.746867167919800e-01
-8.095238095238094e-01	-8.661353760010277e-01
-8.045112781954887e-01	-8.592517361853881e-01
-7.994987468671679e-01	-8.494692879271901e-01
-7.964029728296692e-01	-8.395989974937343e-01
-7.949759748517460e-01	-8.295739348370927e-01
-7.951643402561531e-01	-8.195488721804511e-01
-7.969835359342694e-01	-8.095238095238095e-01
-8.005851228362793e-01	-7.994987468671679e-01
-8.063495339344124e-01	-7.894736842105263e-01
-8.151122075523760e-01	-7.794486215538847e-01
-8.245614035087721e-01	-7.722381486496004e-01
-8.345864661654134e-01	-7.671583791720058e-01
-8.446115288220551e-01	-7.640952114899916e-01
-8.546365914786966e-01	-7.627589226246347e-01
-8.646616541353382e-01	-7.630338170620028e-01
-8.746867167919800e-01	-7.649417085501716e-01
-8.862429592369678e-01	-7.694235588972431e-01
-8.947368421052632e-01	-7.745303455218223e-01
-9.055949181255573e-01	-7.844611528822055e-01
-9.126931353815215e-01	-7.944862155388471e-01
-9.173097711787466e-01	-8.045112781954887e-01
-9.199928421322991e-01	-8.145363408521303e-01
-9.209853649786225e-01	-8.245614035087721e-01
-9.197994987468672e-01	-8.377358199366742e-01
-9.181029708969921e-01	-8.446115288220553e-01
-9.139810713094210e-01	-8.546365914786967e-01
-9.075309943860783e-01	-8.646616541353384e-01
-8.997493734335840e-01	-8.729222660309006e-01
-8.897243107769424e-01	-8.802031257545090e-01
-8.796992481203008e-01	-8.849320230678768e-01
2.000000000000000e-01	             28
-8.737273678032447e-01	-8.646616541353382e-01
-8.796992481203008e-01	-8.616892329314063e-01
-8.884325200921406e-01	-8.546365914786967e-01
-8.925028319650837e-01	-8.496240601503759e-01
-8.976157402395893e-01	-8.395989974937343e-01
-8.997985154488257e-01	-8.295739348370927e-01
-8.995147239577251e-01	-8.195488721804510e-01
-8.967087450310239e-01	-8.095238095238095e-01
-8.907553759023010e-01	-7.994987468671679e-01
-8.847117794486216e-01	-7.933567549151781e-01
-8.746867167919800e-01	-7.871927585998297e-01
-8.646616541353384e-01	-7.842387309593644e-01
-8.546365914786967e-01	-7.838249164031983e-01
-8.446115288220553e-01	-7.858668733302960e-01
-8.345864661654135e-01	-7.907923098299370e-01
-8.295739348370927e-01	-7.947030402788191e-01
-8.216576587316171e-01	-8.045112781954887e-01
-8.174080652193212e-01	-8.145363408521303e-01
-8.158988056040325e-01	-8.245614035087718e-01
-8.168264839874726e-01	-8.345864661654135e-01
-8.203644155357237e-01	-8.446115288220551e-01
-8.274314904425402e-01	-8.546365914786967e-01
-8.345864661654134e-01	-8.606957490858043e-01
-8.446115288220550e-01	-8.656180885087196e-01
-8.546365914786969e-01	-8.676576183172998e-01
-8.646616541353384e-01	-8.672424146509746e-01
-8.737273678032447e-01	-8.646616541353382e-01
-8.737273678032447e-01	-8.646616541353382e-01
2.000000000000000e-01	             37
9.097744360902253e-01	-2.936929197596341e-01
9.197994987468672e-01	-2.957341268777705e-01
9.298245614035086e-01	-2.961358874498163e-01
9.398496240601504e-01	-2.949277231915917e-01
9.498746867167918e-01	-2.920114347603502e-01
9.598997493734336e-01	-2.871110137462632e-01
9.699248120300750e-01	-2.796001181152195e-01
9.760153618425671e-01	-2.731829573934837e-01
9.827670629513747e-01	-2.631578947368421e-01
9.871284404156682e-01	-2.531328320802005e-01
9.899749373433582e-01	-2.399650814544552e-01
9.903940448693007e-01	-2.330827067669173e-01
9.895862711309870e-01	-2.230576441102757e-01
9.871054480972414e-01	-2.130325814536341e-01
9.827297952719846e-01	-2.030075187969925e-01
9.749373433583959e-01	-1.917863511271509e-01
9.649122807017543e-01	-1.824795901254016e-01
9.548872180451127e-01	-1.763984022131747e-01
9.448621553884711e-01	-1.725366555035406e-01
9.348370927318295e-01	-1.704980578616490e-01
9.248120300751879e-01	-1.700986133107638e-01
9.147869674185463e-01	-1.713090937196009e-01
9.047619047619047e-01	-1.742282287749380e-01
8.947368421052631e-01	-1.791321598319608e-01
8.833157824759333e-01	-1.879699248120301e-01
8.746867167919798e-01	-1.983972940839462e-01
8.694667539142027e-01	-2.080200501253133e-01
8.660868339009579e-01	-2.180451127819549e-01
8.644592819921624e-01	-2.280701754385966e-01
8.646616541353382e-01	-2.398439483432739e-01
8.660699741455864e-01	-2.481203007518797e-01
8.696741854636589e-01	-2.586532125171817e-01
8.748988116110715e-01	-2.681704260651629e-01
8.832464128858333e-01	-2.781954887218046e-01
8.897243107769421e-01	-2.837428265981635e-01
8.997493734335840e-01	-2.898282862010349e-01
9.097744360902253e-01	-2.936929197596341e-01
2.000000000000000e-01	             28
9.146058935499620e-01	-2.731829573934837e-01
9.041457780178406e-01	-2.681704260651629e-01
8.979572454912113e-01	-2.631578947368421e-01
8.935631648255642e-01	-2.581453634085213e-01
8.880565390218973e-01	-2.481203007518797e-01
8.855762443460415e-01	-2.380952380952381e-01
8.855844937019881e-01	-2.280701754385965e-01
8.880827827818734e-01	-2.180451127819549e-01
8.936134556250991e-01	-2.080200501253133e-01
8.997493734335840e-01	-2.014133377512390e-01
9.097744360902253e-01	-1.949236273519735e-01
9.197994987468672e-01	-1.917520268592460e-01
9.298245614035086e-01	-1.911458448100265e-01
9.398566943861385e-01	-1.929824561403509e-01
9.504059715622980e-01	-1.979949874686717e-01
9.566241178342739e-01	-2.030075187969925e-01
9.610373771961505e-01	-2.080200501253133e-01
9.665682145847408e-01	-2.180451127819549e-01
9.690665567186589e-01	-2.280701754385965e-01
9.690748058962471e-01	-2.380952380952381e-01
9.665944598607490e-01	-2.481203007518797e-01
9.610876757340493e-01	-2.581453634085213e-01
9.548872180451127e-01	-2.648321627080009e-01
9.448621553884711e-01	-2.713171248472224e-01
9.348370927318295e-01	-2.744844608592234e-01
9.248120300751879e-01	-2.750872098702956e-01
9.146058935499620e-01	-2.731829573934837e-01
9.146058935499620e-01	-2.731829573934837e-01
2.000000000000000e-01	             37
5.689223057644108e-01	-3.580906839230963e-03
5.789473684210527e-01	-5.117500145113472e-03
5.889724310776940e-01	-5.036072394793341e-03
6.017893542344508e-01	-2.506265664160456e-03
6.090225563909772e-01	1.473051554845930e-04
6.190476190476191e-01	5.745083511903554e-03
6.290726817042605e-01	1.427918299220202e-02
6.357429434063205e-01	2.255639097744355e-02
6.412532054520433e-01	3.258145363408516e-02
6.446625898021451e-01	4.260651629072676e-02
6.463069865689006e-01	5.263157894736836e-02
6.463302596324201e-01	6.265664160400997e-02
6.441102756892230e-01	7.488545353223988e-02
6.413795061117555e-01	8.270676691729317e-02
6.359374879813938e-01	9.273182957393478e-02
6.276420685077106e-01	1.027568922305764e-01
6.190476190476191e-01	1.098334302373303e-01
6.090225563909772e-01	1.154322968832695e-01
5.989974937343359e-01	1.189099187585017e-01
5.889724310776940e-01	1.206157539290144e-01
5.789473684210527e-01	1.206971827842749e-01
5.689223057644108e-01	1.191602571962364e-01
5.588972431077694e-01	1.158749613898089e-01
5.488721804511276e-01	1.105167147411525e-01
5.388471177944862e-01	1.023686853773756e-01
5.309639961777313e-01	9.273182957393478e-02
5.255200944005926e-01	8.270676691729317e-02
5.221673603305151e-01	7.268170426065157e-02
5.205698801626871e-01	6.265664160400997e-02
5.205931542405967e-01	5.263157894736836e-02
5.222389527002418e-01	4.260651629072676e-02
5.256467434008728e-01	3.258145363408516e-02
5.311597262583337e-01	2.255639097744355e-02
5.395445843139774e-01	1.253132832080195e-02
5.488721804511276e-01	5.062984757538409e-03
5.588972431077694e-01	-2.950106805896676e-04
5.689223057644108e-01	-3.580906839230963e-03
2.000000000000000e-01	             30
5.715194383586493e-01	1.754385964912286e-02
5.639097744360901e-01	2.057769117345795e-02
5.588972431077694e-01	2.368089669305490e-02
5.538847117794485e-01	2.790869876982420e-02
5.465917206359746e-01	3.759398496240607e-02
5.426561880586935e-01	4.761904761904745e-02
5.414046408279172e-01	5.764411027568928e-02
5.425845753375397e-01	6.766917293233066e-02
5.464332252647410e-01	7.769423558897248e-02
5.496002649407735e-01	8.270676691729317e-02
5.539209721050776e-01	8.771929824561386e-02
5.639097744360901e-01	9.500113676099153e-02
5.739348370927317e-01	9.874234841471398e-02
5.839598997493733e-01	9.983242674597290e-02
5.939849624060149e-01	9.849205849356110e-02
6.040100250626566e-01	9.444791839653743e-02
6.129421948461833e-01	8.771929824561385e-02
6.190476190476191e-01	8.006460442532412e-02
6.227620505336707e-01	7.268170426065157e-02
6.252124759516519e-01	6.265664160400997e-02
6.251774134905129e-01	5.263157894736836e-02
6.226496708928521e-01	4.260651629072676e-02
6.170680388358921e-01	3.258145363408516e-02
6.090225563909772e-01	2.444850071357418e-02
6.040100250626566e-01	2.112985309908363e-02
5.939849624060149e-01	1.708681059384598e-02
5.839598997493733e-01	1.574725156464812e-02
5.739348370927317e-01	1.683674401913023e-02
5.715194383586493e-01	1.754385964912286e-02
5.715194383586493e-01	1.754385964912286e-02
2.000000000000000e-01	            207
1.979949874686717e-01	2.714938268079900e-02
2.080200501253131e-01	2.674717662800451e-02
2.180451127819549e-01	2.795329733587702e-02
2.280701754385963e-01	3.087045912270442e-02
2.380952380952381e-01	3.577183390913904e-02
2.481203007518795e-01	4.326844811454834e-02
2.564843035950065e-01	5.263157894736836e-02
2.624663692914487e-01	6.265664160400997e-02
2.662334951929213e-01	7.268170426065157e-02
2.681989173146829e-01	8.270676691729317e-02
2.685255019582635e-01	9.273182957393478e-02
2.672415536803195e-01	1.027568922305764e-01
2.631578947368420e-01	1.152818216662852e-01
2.581453634085213e-01	1.244806678969374e-01
2.515747150687086e-01	1.328320802005012e-01
2.431077694235588e-01	1.403931514307637e-01
2.330827067669172e-01	1.464877773730832e-01
2.230576441102756e-01	1.503454228588063e-01
2.130325814536340e-01	1.523863989041095e-01
2.030075187969924e-01	1.527845578989267e-01
1.929824561403508e-01	1.515731703242318e-01
1.779448621553885e-01	1.485008973936072e-01
1.528822055137844e-01	1.713788074786957e-01
1.177944862155389e-01	1.996290081314988e-01
7.769423558897248e-02	2.289686253951571e-01
2.721738567489031e-02	2.631578947368420e-01
-3.759398496240607e-02	3.040350720355701e-01
-8.270676691729328e-02	3.310039040468901e-01
-9.484832828156425e-02	3.784461152882206e-01
-1.031055463263504e-01	4.035087719298245e-01
-1.027568922305765e-01	4.041887535859532e-01
-5.263157894736847e-02	4.009553595291152e-01
-7.518796992481258e-03	3.999701530977894e-01
2.756892230576424e-02	4.011617304905269e-01
3.759398496240607e-02	4.019517618271367e-01
4.321725084091499e-02	3.984962406015038e-01
5.052377385334157e-02	3.884711779448620e-01
5.764411027568928e-02	3.816273098653685e-01
6.766917293233066e-02	3.748903332502595e-01
7.769423558897248e-02	3.705481104831745e-01
8.771929824561386e-02	3.680935683005243e-01
9.774436090225569e-02	3.673103088653046e-01
1.092012715036952e-01	3.684210526315788e-01
1.177944862155389e-01	3.706269724508346e-01
1.278195488721803e-01	3.750183597935096e-01
1.378446115288221e-01	3.818196998988497e-01
1.447315118244556e-01	3.884711779448620e-01
1.520347367121770e-01	3.984962406015038e-01
1.567822986346978e-01	4.085213032581452e-01
1.595741032822646e-01	4.185463659147870e-01
1.606695996289917e-01	4.285714285714284e-01
1.601570272874171e-01	4.385964912280702e-01
1.578947368421053e-01	4.489298486755662e-01
1.528822055137844e-01	4.607078964257233e-01
1.477372548205564e-01	4.686716791979948e-01
1.378446115288221e-01	4.789555791715505e-01
1.278195488721803e-01	4.857382769841865e-01
1.177944862155389e-01	4.901316346298400e-01
1.077694235588971e-01	4.926254521868828e-01
9.774436090225569e-02	4.934471566983277e-01
8.771929824561386e-02	4.926633051858381e-01
7.769423558897248e-02	4.902897870908155e-01
6.766917293233066e-02	4.861754130281369e-01
5.764411027568928e-02	4.801822327388601e-01
3.258145363408516e-02	4.939715102361052e-01
-2.506265664160456e-03	5.105957314704253e-01
-4.260651629072687e-02	5.273826096541689e-01
-8.771929824561409e-02	5.443883527767811e-01
-1.528822055137845e-01	5.664213827885876e-01
-2.130325814536341e-01	5.848240994570076e-01
-2.939618724766453e-01	6.090225563909772e-01
-3.310993328371456e-01	6.340852130325814e-01
-3.684210526315790e-01	6.568434594032185e-01
-4.090467651991658e-01	6.791979949874687e-01
-4.496414004261382e-01	6.992481203007519e-01
-4.937343358395990e-01	7.186351696015824e-01
-5.341670091295205e-01	7.343358395989974e-01
-5.789473684210527e-01	7.494532403309905e-01
-6.240601503759399e-01	7.622603852833554e-01
-6.641604010025063e-01	7.715664510682377e-01
-7.042606516290727e-01	7.788116821529576e-01
-7.393483709273183e-01	7.833224771597871e-01
-7.744360902255639e-01	7.859688173969751e-01
-8.095238095238095e-01	7.865176162513894e-01
-8.395989974937343e-01	7.850703618633755e-01
-8.696741854636592e-01	7.815081730634243e-01
-8.947368421052631e-01	7.765975649861666e-01
-9.199441425458843e-01	7.694235588972429e-01
-9.398496240601504e-01	7.617213965550003e-01
-9.598997493734336e-01	7.515293433491649e-01
-9.749373433583959e-01	7.416722268140002e-01
-9.899749373433584e-01	7.290262352423591e-01
-1.000000000000000e+00	7.182317509711653e-01
-1.000000000000000e+00	6.773654312421437e-01
-9.993198116571586e-01	6.791979949874687e-01
-9.944411154591515e-01	6.892230576441102e-01
-9.849624060150375e-01	7.024882897896700e-01
-9.749373433583961e-01	7.124026978276321e-01
-9.649122807017544e-01	7.199909572144738e-01
-9.484576423335904e-01	7.293233082706765e-01
-9.348370927318296e-01	7.351302721525479e-01
-9.147869674185464e-01	7.413989224184262e-01
-8.947368421052632e-01	7.456945228480738e-01
-8.696741854636592e-01	7.489752273892404e-01
-8.446115288220551e-01	7.504159960045008e-01
-8.145363408521303e-01	7.502100277120931e-01
-7.794486215538847e-01	7.477537148870222e-01
-7.443609022556391e-01	7.432956431046047e-01
-7.042606516290727e-01	7.360596122299299e-01
-6.641604010025063e-01	7.267905566412176e-01
-6.195014952813448e-01	7.142857142857142e-01
-5.789473684210527e-01	7.010088682055938e-01
-5.388471177944862e-01	6.861656648616808e-01
-4.977223338819414e-01	6.691729323308269e-01
-4.536340852130326e-01	6.488940271416253e-01
-4.085213032581454e-01	6.258122543356652e-01
-3.684210526315790e-01	6.031552732393018e-01
-3.283208020050126e-01	5.782084054850546e-01
-2.927974427110656e-01	5.538847117794485e-01
-2.581453634085213e-01	5.277121813628719e-01
-2.280701754385965e-01	5.025373163381663e-01
-2.024263227253774e-01	4.786967418546366e-01
-1.779448621553885e-01	4.531330629117682e-01
-1.574243000019613e-01	4.285714285714284e-01
-1.428571428571429e-01	4.084457048333693e-01
-1.305595925206661e-01	3.884711779448620e-01
-1.204774252411251e-01	3.684210526315788e-01
-1.127819548872181e-01	3.479954485196707e-01
-1.090845589972461e-01	3.333333333333333e-01
-1.070479348970457e-01	3.182957393483710e-01
-1.070733316172242e-01	3.032581453634084e-01
-1.095318151807468e-01	2.882205513784459e-01
-1.127849854301981e-01	2.781954887218046e-01
-1.177944862155389e-01	2.678384104097673e-01
-1.243314592666497e-01	2.581453634085213e-01
-1.334443232139043e-01	2.481203007518795e-01
-1.458462171035045e-01	2.380952380952381e-01
-1.578947368421053e-01	2.306861779358980e-01
-1.744490476190071e-01	2.230576441102756e-01
-1.929824561403509e-01	2.168364339498965e-01
-2.130325814536341e-01	2.121472034734407e-01
-2.380952380952381e-01	2.084926558013037e-01
-2.631578947368421e-01	2.067546438165158e-01
-2.932330827067670e-01	2.066711087287287e-01
-3.283208020050126e-01	2.088371291848039e-01
-3.634085213032582e-01	2.130497685108354e-01
-4.035087719298246e-01	2.200556365078481e-01
-4.436090225563910e-01	2.291005567364814e-01
-4.887218045112782e-01	2.415326428441961e-01
-5.288220551378446e-01	2.544637224514620e-01
-5.739348370927319e-01	2.710695331252007e-01
-6.190476190476191e-01	2.898417176039724e-01
-6.641604010025063e-01	3.108478804115973e-01
-7.076524809991479e-01	3.333333333333333e-01
-7.493734335839599e-01	3.571783247147909e-01
-7.894736842105263e-01	3.824677079317150e-01
-8.268580421036840e-01	4.085213032581452e-01
-8.596491228070176e-01	4.337584638976036e-01
-8.897243107769424e-01	4.594309574643031e-01
-9.152380943062244e-01	4.837092731829573e-01
-9.386043272006067e-01	5.087719298245612e-01
-9.551163870670539e-01	5.288220551378444e-01
-9.699248120300753e-01	5.493735587405699e-01
-9.819000112259295e-01	5.689223057644108e-01
-9.919385448591010e-01	5.889724310776940e-01
-9.994641084408098e-01	6.090225563909772e-01
-1.000000000000000e+00	6.108205741013670e-01
-1.000000000000000e+00	6.090225563909772e-01
-9.999567032859353e-01	5.388471177944862e-01
-9.849624060150375e-01	5.133709183669291e-01
-9.677543095335561e-01	4.887218045112780e-01
-9.476159003542988e-01	4.636591478696741e-01
-9.248081053457746e-01	4.385964912280702e-01
-8.992321369126094e-01	4.135338345864661e-01
-8.696741854636592e-01	3.875336306837701e-01
-8.392973239699042e-01	3.634085213032581e-01
-8.044397671801100e-01	3.383458646616542e-01
-7.657693266596843e-01	3.132832080200501e-01
-7.293233082706766e-01	2.919254113259540e-01
-6.892230576441103e-01	2.706826207618233e-01
-6.491228070175439e-01	2.515959670683972e-01
-6.053988136564845e-01	2.330827067669172e-01
-5.639097744360902e-01	2.176515651333428e-01
-5.181850046302628e-01	2.030075187969924e-01
-4.736842105263158e-01	1.911686040623544e-01
-4.335839598997494e-01	1.825887092481640e-01
-3.934837092731830e-01	1.761403530105514e-01
-3.583959899749374e-01	1.723696257084452e-01
-3.233082706766918e-01	1.705624832689923e-01
-2.932330827067670e-01	1.707631334381519e-01
-2.622469763296875e-01	1.729323308270676e-01
-2.330827067669173e-01	1.771475895355719e-01
-2.075888345773598e-01	1.829573934837092e-01
-2.030075187969925e-01	1.842491242451429e-01
-1.929824561403509e-01	1.851280951126479e-01
-1.000916073343204e-01	1.478696741854635e-01
-1.680320739079485e-02	1.177944862155389e-01
4.761904761904745e-02	9.751619466876114e-02
9.774436090225569e-02	8.443977559564686e-02
1.309440874250421e-01	7.769423558897248e-02
1.428571428571428e-01	7.592902995851658e-02
1.528822055137844e-01	5.509928987982425e-02
1.586248827694050e-01	4.761904761904745e-02
1.679197994987467e-01	3.915618170687973e-02
1.789930066575973e-01	3.258145363408516e-02
1.879699248120299e-01	2.919443635381817e-02
1.979949874686717e-01	2.714938268079900e-02
2.000000000000000e-01	             26
1.859270606385303e-01	5.263157894736836e-02
1.779448621553885e-01	5.804542696638877e-02
1.697792269516182e-01	6.766917293233066e-02
1.652578777129778e-01	7.769423558897248e-02
1.635310104485980e-01	8.771929824561386e-02
1.642471734573219e-01	9.774436090225569e-02
1.679197994987467e-01	1.085048486923163e-01
1.742213196997196e-01	1.177944862155389e-01
1.829573934837092e-01	1.252157315531443e-01
1.929824561403508e-01	1.298905113498652e-01
2.030075187969924e-01	1.317363177675377e-01
2.130325814536340e-01	1.311344148186367e-01
2.233767332746339e-01	1.278195488721803e-01
2.330827067669172e-01	1.214888977674745e-01
2.406868075792775e-01	1.127819548872180e-01
2.455078526341105e-01	1.027568922305764e-01
2.474675487759950e-01	9.273182957393478e-02
2.469739257036736e-01	8.270676691729316e-02
2.439379363668028e-01	7.268170426065157e-02
2.380952380952382e-01	6.320367978291688e-02
2.326324996445945e-01	5.764411027568928e-02
2.230576441102756e-01	5.155884745827338e-02
2.130325814536340e-01	4.839744076537023e-02
2.030075187969924e-01	4.779625820148217e-02
1.929824561403508e-01	4.964245506700689e-02
1.859270606385303e-01	5.263157894736836e-02
2.000000000000000e-01	             28
9.531579199240384e-02	3.884711779448620e-01
8.771929824561386e-02	3.895200849148812e-01
7.748127898490989e-02	3.934837092731829e-01
6.766917293233066e-02	4.009311042228351e-01
6.172264279121308e-02	4.085213032581452e-01
5.728207625775954e-02	4.185463659147870e-01
5.562031035284294e-02	4.285714285714284e-01
5.639427487268446e-02	4.385964912280702e-01
5.976064009152333e-02	4.486215538847116e-01
6.653258254338468e-02	4.586466165413534e-01
7.268170426065157e-02	4.642130699776300e-01
8.270676691729317e-02	4.696820146909147e-01
9.273182957393478e-02	4.721375739882341e-01
1.027568922305764e-01	4.721092930532838e-01
1.127819548872180e-01	4.695923708531849e-01
1.228070175438596e-01	4.640420476107708e-01
1.287263840838071e-01	4.586466165413534e-01
1.354932111034885e-01	4.486215538847116e-01
1.388600421954610e-01	4.385964912280702e-01
1.396337127952753e-01	4.285714285714284e-01
1.378446115288221e-01	4.181777158645007e-01
1.335342462269273e-01	4.085213032581452e-01
1.278195488721803e-01	4.011720058379619e-01
1.228070175438596e-01	3.967364273077630e-01
1.127819548872180e-01	3.911695464064451e-01
1.027568922305764e-01	3.886473299971192e-01
9.531579199240384e-02	3.884711779448620e-01
9.531579199240384e-02	3.884711779448620e-01
2.000000000000000e-01	             37
5.438596491228069e-01	6.781988007792861e-01
5.538847117794485e-01	6.770026195992506e-01
5.639097744360901e-01	6.774155531536069e-01
5.739348370927317e-01	6.794683636929394e-01
5.856080265737489e-01	6.842105263157894e-01
5.939849624060149e-01	6.894466787544317e-01
6.044195654048266e-01	6.992481203007519e-01
6.113637199552722e-01	7.092731829573933e-01
6.158739912718778e-01	7.192982456140351e-01
6.184669398155057e-01	7.293233082706765e-01
6.193784115954641e-01	7.393483709273183e-01
6.186849197527183e-01	7.493734335839597e-01
6.163276225265440e-01	7.593984962406015e-01
6.120988578683935e-01	7.694235588972429e-01
6.055206418962287e-01	7.794486215538846e-01
5.989974937343359e-01	7.864247793381480e-01
5.880736704349282e-01	7.944862155388470e-01
5.771768328260036e-01	7.994987468671679e-01
5.689223057644108e-01	8.018175756114448e-01
5.588972431077694e-01	8.030398112856129e-01
5.488721804511276e-01	8.026516321130489e-01
5.354447284052259e-01	7.994987468671679e-01
5.288220551378444e-01	7.967753418288078e-01
5.172096541719571e-01	7.894736842105261e-01
5.087719298245612e-01	7.814255169687060e-01
5.034639377278056e-01	7.744360902255638e-01
4.981537572622876e-01	7.644110275689222e-01
4.949039018474600e-01	7.543859649122806e-01
4.933942942247423e-01	7.443609022556390e-01
4.937343358395989e-01	7.325526039697092e-01
4.952366080586661e-01	7.243107769423558e-01
4.987468671679198e-01	7.142632400799258e-01
5.043742432801905e-01	7.042606516290726e-01
5.137844611528821e-01	6.934679212594427e-01
5.238095238095237e-01	6.859912536946672e-01
5.338345864661653e-01	6.811042553538165e-01
5.438596491228069e-01	6.781988007792861e-01
2.000000000000000e-01	             28
5.463528873197169e-01	6.992481203007519e-01
5.388471177944862e-01	7.017923781806936e-01
5.288220551378444e-01	7.082377381193093e-01
5.230829379466888e-01	7.142857142857142e-01
5.173234173132176e-01	7.243107769423558e-01
5.146552527895298e-01	7.343358395989974e-01
5.144924749638045e-01	7.443609022556390e-01
5.168053512316778e-01	7.543859649122806e-01
5.220896365025340e-01	7.644110275689222e-01
5.288220551378444e-01	7.717951346177088e-01
5.338345864661653e-01	7.755400450596799e-01
5.438596491228069e-01	7.801800791542053e-01
5.538847117794485e-01	7.819995255092560e-01
5.639097744360901e-01	7.813758019836932e-01
5.739348370927317e-01	7.781877354221398e-01
5.839598997493733e-01	7.716604885671533e-01
5.905387886913422e-01	7.644110275689222e-01
5.958219754858427e-01	7.543859649122806e-01
5.981344583439470e-01	7.443609022556390e-01
5.979716431408714e-01	7.343358395989974e-01
5.953042308660390e-01	7.243107769423558e-01
5.895471253187643e-01	7.142857142857142e-01
5.839598997493733e-01	7.083699622261347e-01
5.739348370927317e-01	7.018637331279660e-01
5.639097744360901e-01	6.986714259003585e-01
5.538847117794485e-01	6.980489880149581e-01
5.463528873197169e-01	6.992481203007519e-01
5.463528873197169e-01	6.992481203007519e-01
2.000000000000000e-01	             37
-1.428571428571429e-01	7.231130392204805e-01
-1.328320802005013e-01	7.209884858469903e-01
-1.228070175438597e-01	7.205098185627091e-01
-1.127819548872181e-01	7.216399321884173e-01
-1.027568922305765e-01	7.244654285165939e-01
-9.257424411793301e-02	7.293233082706765e-01
-8.542743268018040e-02	7.343358395989974e-01
-7.769423558897248e-02	7.416799387166431e-01
-7.182675443486042e-02	7.493734335839597e-01
-6.656812397982922e-02	7.593984962406015e-01
-6.335985161857058e-02	7.694235588972429e-01
-6.189038598880039e-02	7.794486215538847e-01
-6.203640860124260e-02	7.894736842105261e-01
-6.381039673893193e-02	7.994987468671679e-01
-6.766917293233088e-02	8.101644360092404e-01
-7.304870217851579e-02	8.195488721804511e-01
-8.270676691729330e-02	8.304720801073695e-01
-9.273182957393489e-02	8.378240881116054e-01
-1.027568922305765e-01	8.426210714549480e-01
-1.127819548872181e-01	8.454529418496993e-01
-1.228070175438597e-01	8.465821756671492e-01
-1.328320802005013e-01	8.461036042089871e-01
-1.428571428571429e-01	8.439799534171271e-01
-1.536887991110181e-01	8.395989974937343e-01
-1.629072681704261e-01	8.338069814227387e-01
-1.729323308270677e-01	8.243220155522798e-01
-1.797424985825397e-01	8.145363408521302e-01
-1.843030477199827e-01	8.045112781954886e-01
-1.869369435497907e-01	7.944862155388470e-01
-1.878874699462841e-01	7.844611528822054e-01
-1.872321449705494e-01	7.744360902255638e-01
-1.849167592198417e-01	7.644110275689222e-01
-1.807361661333167e-01	7.543859649122806e-01
-1.729323308270677e-01	7.427992165689083e-01
-1.629072681704261e-01	7.332870551849860e-01
-1.528822055137845e-01	7.270726245195351e-01
-1.428571428571429e-01	7.231130392204805e-01
2.000000000000000e-01	             30
-1.398959195690855e-01	7.443609022556390e-01
-1.478696741854637e-01	7.483936386264262e-01
-1.550676443773468e-01	7.543859649122806e-01
-1.592231171591658e-01	7.593984962406015e-01
-1.644213196056011e-01	7.694235588972429e-01
-1.666705749954653e-01	7.794486215538847e-01
-1.664500099749942e-01	7.894736842105262e-01
-1.637214788621789e-01	7.994987468671679e-01
-1.612516747798364e-01	8.045112781954886e-01
-1.578857426314796e-01	8.095238095238092e-01
-1.528822055137845e-01	8.148518068592039e-01
-1.428571428571429e-01	8.215147058096706e-01
-1.328320802005013e-01	8.248218446011769e-01
-1.228070175438597e-01	8.255431066890763e-01
-1.127819548872181e-01	8.238263937207587e-01
-1.027568922305765e-01	8.193300013629476e-01
-9.645441934930411e-02	8.145363408521302e-01
-9.178614617115950e-02	8.095238095238093e-01
-8.593414559562612e-02	7.994987468671679e-01
-8.320042309417955e-02	7.894736842105261e-01
-8.298017567142285e-02	7.794486215538847e-01
-8.523156260116013e-02	7.694235588972429e-01
-9.043531564741267e-02	7.593984962406015e-01
-9.774436090225569e-02	7.514231603531683e-01
-1.027568922305765e-01	7.477778547924328e-01
-1.127819548872181e-01	7.432662330411024e-01
-1.228070175438597e-01	7.415489678940831e-01
-1.328320802005013e-01	7.422723063914949e-01
-1.398959195690855e-01	7.443609022556390e-01
-1.398959195690855e-01	7.443609022556390e-01
2.000000000000000e-01	             37
1.278195488721803e-01	7.886696908630229e-01
1.378446115288221e-01	7.881492088093198e-01
1.489112084449059e-01	7.894736842105261e-01
1.578947368421053e-01	7.920206131685062e-01
1.679197994987467e-01	7.967612192933332e-01
1.784821236258115e-01	8.045112781954886e-01
1.879699248120299e-01	8.153659132234548e-01
1.932569910823433e-01	8.245614035087717e-01
1.969294736239718e-01	8.345864661654134e-01
1.988130009375635e-01	8.446115288220549e-01
1.990634934235151e-01	8.546365914786966e-01
1.977022296341860e-01	8.646616541353382e-01
1.946122064103457e-01	8.746867167919798e-01
1.894996236408725e-01	8.847117794486214e-01
1.816880741023395e-01	8.947368421052631e-01
1.729323308270676e-01	9.023603443246246e-01
1.629072681704260e-01	9.082672825753867e-01
1.528822055137844e-01	9.119814049521386e-01
1.428571428571428e-01	9.138972574786152e-01
1.328320802005012e-01	9.141775915808532e-01
1.228070175438596e-01	9.128451702802949e-01
1.127295442867074e-01	9.097744360902253e-01
1.027568922305764e-01	9.047335421241272e-01
9.273182957393478e-02	8.969630024710931e-01
8.617872551522787e-02	8.897243107769421e-01
7.984165392019313e-02	8.796992481203008e-01
7.579321512313136e-02	8.696741854636589e-01
7.359057912779919e-02	8.596491228070176e-01
7.304012276745259e-02	8.496240601503757e-01
7.409691118737548e-02	8.395989974937343e-01
7.769423558897248e-02	8.274771720653447e-01
8.270676691729317e-02	8.176703802769538e-01
8.876665647992543e-02	8.095238095238093e-01
9.774436090225569e-02	8.011410550143956e-01
1.085345131944714e-01	7.944862155388470e-01
1.177944862155389e-01	7.908400546769057e-01
1.278195488721803e-01	7.886696908630229e-01
2.000000000000000e-01	             28
1.310105686800658e-01	8.095238095238093e-01
1.228070175438596e-01	8.113080726640096e-01
1.127819548872180e-01	8.162243164352470e-01
1.077694235588971e-01	8.201357413886965e-01
1.000506099357863e-01	8.295739348370925e-01
9.567925438011859e-02	8.395989974937343e-01
9.407281317049496e-02	8.496240601503757e-01
9.490557936610529e-02	8.596491228070176e-01
9.833002159146013e-02	8.696741854636588e-01
1.052289688534886e-01	8.796992481203008e-01
1.127819548872180e-01	8.861659147386007e-01
1.228070175438596e-01	8.910800426422245e-01
1.328320802005012e-01	8.931122107408218e-01
1.428571428571428e-01	8.926887281604494e-01
1.529138976644886e-01	8.897243107769421e-01
1.629072681704260e-01	8.835460860995438e-01
1.709312221343357e-01	8.746867167919798e-01
1.759112944325553e-01	8.646616541353382e-01
1.779935619948231e-01	8.546365914786966e-01
1.776159623711769e-01	8.446115288220550e-01
1.747049605613904e-01	8.345864661654134e-01
1.686077850752322e-01	8.245614035087718e-01
1.629072681704260e-01	8.188290087142925e-01
1.528822055137844e-01	8.126586762183881e-01
1.428571428571428e-01	8.096961736206640e-01
1.328320802005012e-01	8.092740069147930e-01
1.310105686800658e-01	8.095238095238093e-01
1.310105686800658e-01	8.095238095238093e-01
3.000000000000000e-01	             40
-8.596491228070176e-01	-9.098151600965341e-01
-8.446115288220551e-01	-9.087710931913950e-01
-8.295739348370927e-01	-9.049079127161133e-01
-8.180512514495167e-01	-8.997493734335840e-01
-8.095238095238095e-01	-8.945019740168491e-01
-7.980003727454783e-01	-8.847117794486216e-01
-7.894736842105263e-01	-8.745780394036259e-01
-7.833913409060280e-01	-8.646616541353384e-01
-7.789584136069621e-01	-8.546365914786967e-01
-7.749865980418471e-01	-8.395989974937343e-01
-7.738447884228670e-01	-8.245614035087719e-01
-7.754160843200935e-01	-8.095238095238095e-01
-7.798625427530786e-01	-7.944862155388471e-01
-7.846677326107396e-01	-7.844611528822055e-01
-7.913176686326766e-01	-7.744360902255639e-01
-8.004135598111417e-01	-7.644110275689223e-01
-8.095238095238095e-01	-7.569930930631799e-01
-8.227911433695700e-01	-7.493734335839599e-01
-8.345864661654135e-01	-7.449557197068937e-01
-8.496240601503759e-01	-7.420613808395666e-01
-8.646616541353384e-01	-7.419203060447178e-01
-8.796992481203008e-01	-7.445175520790266e-01
-8.930654109425452e-01	-7.493734335839599e-01
-9.023715319370278e-01	-7.543859649122807e-01
-9.097744360902256e-01	-7.595369719840989e-01
-9.203663925960835e-01	-7.694235588972431e-01
-9.298245614035088e-01	-7.821790183814659e-01
-9.359911625291153e-01	-7.944862155388471e-01
-9.404400435340858e-01	-8.095238095238095e-01
-9.420109745513054e-01	-8.245614035087719e-01
-9.408689465318183e-01	-8.395989974937343e-01
-9.368944359360041e-01	-8.546365914786969e-01
-9.324612777050900e-01	-8.646616541353384e-01
-9.248120300751879e-01	-8.766736377424843e-01
-9.147869674185465e-01	-8.876736439155470e-01
-9.047619047619048e-01	-8.955760775569317e-01
-8.947368421052632e-01	-9.013419035055834e-01
-8.847117794486216e-01	-9.054514507217124e-01
-8.696741854636592e-01	-9.090079480641096e-01
-8.596491228070176e-01	-9.098151600965341e-01
3.000000000000000e-01	             38
-8.802449101145954e-01	-8.847117794486216e-01
-8.905429772064889e-01	-8.796992481203008e-01
-8.997493734335840e-01	-8.729222660309006e-01
-9.075309943860782e-01	-8.646616541353382e-01
-9.139810713094211e-01	-8.546365914786967e-01
-9.181029708969921e-01	-8.446115288220553e-01
-9.203727190752029e-01	-8.345864661654135e-01
-9.209853649786224e-01	-8.245614035087719e-01
-9.197994987468672e-01	-8.136553213249427e-01
-9.173097711787466e-01	-8.045112781954888e-01
-9.126931353815215e-01	-7.944862155388471e-01
-9.047619047619048e-01	-7.835255555326512e-01
-8.946014209759597e-01	-7.744360902255639e-01
-8.847117794486214e-01	-7.686476389962570e-01
-8.724304529775688e-01	-7.644110275689223e-01
-8.646616541353384e-01	-7.630338170620029e-01
-8.546365914786966e-01	-7.627589226246347e-01
-8.433730749238857e-01	-7.644110275689222e-01
-8.345864661654135e-01	-7.671583791720059e-01
-8.245614035087719e-01	-7.722381486496004e-01
-8.145363408521303e-01	-7.799852777149537e-01
-8.063495339344124e-01	-7.894736842105263e-01
-8.005851228362793e-01	-7.994987468671679e-01
-7.969835359342694e-01	-8.095238095238095e-01
-7.951643402561531e-01	-8.195488721804511e-01
-7.949759748517460e-01	-8.295739348370929e-01
-7.964029728296692e-01	-8.395989974937343e-01
-7.995565360169126e-01	-8.496240601503761e-01
-8.047531597832589e-01	-8.596491228070177e-01
-8.127088063244254e-01	-8.696741854636592e-01
-8.195488721804511e-01	-8.757730416614044e-01
-8.295739348370927e-01	-8.820657368910000e-01
-8.395989974937343e-01	-8.860844480110769e-01
-8.496240601503759e-01	-8.882601430141256e-01
-8.596491228070176e-01	-8.887864179575811e-01
-8.696741854636592e-01	-8.877047045864297e-01
-8.802449101145954e-01	-8.847117794486216e-01
-8.802449101145954e-01	-8.847117794486216e-01
3.000000000000000e-01	             35
9.047619047619048e-01	-3.141231340016014e-01
9.197994987468672e-01	-3.168706292054559e-01
9.348370927318295e-01	-3.168719275515951e-01
9.498746867167918e-01	-3.141271537556232e-01
9.598997493734336e-01	-3.106369073863726e-01
9.736744509888957e-01	-3.032581453634086e-01
9.805060999454012e-01	-2.982456140350878e-01
9.908350805582985e-01	-2.882205513784462e-01
1.000000000000000e+00	-2.753683401243355e-01
1.000000000000000e+00	-1.908651145617558e-01
9.948167775642189e-01	-1.829573934837093e-01
9.849624060150375e-01	-1.719004060279699e-01
9.735686550605255e-01	-1.629072681704261e-01
9.649122807017543e-01	-1.578933361063485e-01
9.523858460525156e-01	-1.528822055137845e-01
9.398496240601504e-01	-1.499642738306975e-01
9.248120300751879e-01	-1.490631823138388e-01
9.097744360902253e-01	-1.508791400166357e-01
8.947368421052631e-01	-1.556030610416109e-01
8.810826340972764e-01	-1.629072681704261e-01
8.742268503649585e-01	-1.679197994987469e-01
8.638746729939607e-01	-1.779448621553885e-01
8.546365914786966e-01	-1.908898105541208e-01
8.488120852267458e-01	-2.030075187969925e-01
8.445958603294343e-01	-2.180451127819549e-01
8.432341504182044e-01	-2.330827067669173e-01
8.446115288220550e-01	-2.482540294988859e-01
8.487859041718822e-01	-2.631578947368421e-01
8.546365914786966e-01	-2.753436145101398e-01
8.597829184431701e-01	-2.832080200501254e-01
8.696741854636589e-01	-2.943192983349556e-01
8.809768619974654e-01	-3.032581453634086e-01
8.897243107769421e-01	-3.083329856058980e-01
9.020460709732081e-01	-3.132832080200502e-01
9.047619047619048e-01	-3.141231340016014e-01
3.000000000000000e-01	             39
9.083745194077102e-01	-2.932330827067670e-01
8.967215492711080e-01	-2.882205513784462e-01
8.890280854655315e-01	-2.832080200501254e-01
8.796992481203008e-01	-2.744299880248113e-01
8.746867167919798e-01	-2.678398055818828e-01
8.694372506195864e-01	-2.581453634085213e-01
8.660699741455863e-01	-2.481203007518797e-01
8.644538195324001e-01	-2.380952380952381e-01
8.646616541353382e-01	-2.263827894184886e-01
8.660868339009578e-01	-2.180451127819549e-01
8.696741854636589e-01	-2.075765171525309e-01
8.749453577586245e-01	-1.979949874686717e-01
8.833157824759333e-01	-1.879699248120301e-01
8.897243107769421e-01	-1.824901794701620e-01
8.997493734335840e-01	-1.764054118711935e-01
9.097744360902253e-01	-1.725408315477523e-01
9.197994987468672e-01	-1.704997956619632e-01
9.298245614035086e-01	-1.700980377039016e-01
9.398496240601504e-01	-1.713061618057908e-01
9.498746867167918e-01	-1.742226727632358e-01
9.598997493734336e-01	-1.791233720715597e-01
9.713350712845685e-01	-1.879699248120301e-01
9.799498746867168e-01	-1.983743842088596e-01
9.851842030769027e-01	-2.080200501253133e-01
9.885642221979309e-01	-2.180451127819549e-01
9.901917568392086e-01	-2.280701754385965e-01
9.899749373433582e-01	-2.399650814544552e-01
9.885810820702139e-01	-2.481203007518797e-01
9.849624060150375e-01	-2.586838778557907e-01
9.797524408136501e-01	-2.681704260651629e-01
9.714044522623810e-01	-2.781954887218046e-01
9.649122807017543e-01	-2.837534210665061e-01
9.548872180451127e-01	-2.898352976025506e-01
9.448621553884711e-01	-2.936970964001632e-01
9.348370927318295e-01	-2.957358647131659e-01
9.248120300751879e-01	-2.961353118472327e-01
9.147869674185463e-01	-2.949247910662189e-01
9.083745194077102e-01	-2.932330827067670e-01
9.083745194077102e-01	-2.932330827067670e-01
3.000000000000000e-01	             41
5.588972431077694e-01	-2.263705914714521e-02
5.739348370927317e-01	-2.576101038937308e-02
5.889724310776940e-01	-2.611987696267943e-02
6.040100250626566e-01	-2.374778366343772e-02
6.140350877192982e-01	-2.053708987239514e-02
6.240601503759398e-01	-1.583652979819654e-02
6.363876458175854e-01	-7.518796992481257e-03
6.467933784118747e-01	2.506265664160345e-03
6.543216367168461e-01	1.253132832080195e-02
6.598011275379059e-01	2.255639097744355e-02
6.650789797227953e-01	3.759398496240607e-02
6.673829662063444e-01	5.263157894736836e-02
6.669585928623192e-01	6.766917293233066e-02
6.637640709426775e-01	8.270676691729317e-02
6.591478696741855e-01	9.435194547686032e-02
6.541353383458646e-01	1.033224626451713e-01
6.470472259432012e-01	1.127819548872180e-01
6.367452305656314e-01	1.228070175438596e-01
6.290726817042605e-01	1.284239808927637e-01
6.190476190476191e-01	1.339699344088401e-01
6.040100250626566e-01	1.393272078266433e-01
5.889724310776940e-01	1.416995736436422e-01
5.739348370927317e-01	1.413407248834914e-01
5.588972431077694e-01	1.382160664579940e-01
5.455621915202705e-01	1.328320802005012e-01
5.369407033963600e-01	1.278195488721803e-01
5.288220551378444e-01	1.217059822366931e-01
5.187969924812030e-01	1.115346696067786e-01
5.124013653300504e-01	1.027568922305764e-01
5.069684964231234e-01	9.273182957393478e-02
5.017503804204047e-01	7.769423558897248e-02
4.994997169956341e-01	6.265664160400997e-02
4.999764601773019e-01	4.761904761904745e-02
5.032273115941279e-01	3.258145363408516e-02
5.087719298245612e-01	1.918773663195502e-02
5.137844611528821e-01	1.073528505795609e-02
5.201022463558522e-01	2.506265664160345e-03
5.305094209193053e-01	-7.518796992481258e-03
5.388471177944862e-01	-1.349041565886531e-02
5.488721804511276e-01	-1.885823442098429e-02
5.588972431077694e-01	-2.263705914714521e-02
3.000000000000000e-01	             39
5.650684622341947e-01	-2.506265664160456e-03
5.588972431077694e-01	-2.950106805896676e-04
5.488721804511276e-01	5.062984757538410e-03
5.388471177944862e-01	1.321779645720175e-02
5.311597262583337e-01	2.255639097744355e-02
5.256467434008728e-01	3.258145363408516e-02
5.222389527002418e-01	4.260651629072676e-02
5.205931542405967e-01	5.263157894736836e-02
5.205698801626871e-01	6.265664160400997e-02
5.221673603305151e-01	7.268170426065157e-02
5.255200944005926e-01	8.270676691729317e-02
5.309639961777313e-01	9.273182957393478e-02
5.392387790768722e-01	1.027568922305764e-01
5.488721804511276e-01	1.105167147411525e-01
5.588972431077694e-01	1.158749613898089e-01
5.689223057644108e-01	1.191602571962364e-01
5.789473684210527e-01	1.206971827842749e-01
5.889724310776940e-01	1.206157539290144e-01
5.989974937343359e-01	1.189099187585017e-01
6.090225563909772e-01	1.154322968832695e-01
6.190476190476191e-01	1.098334302373303e-01
6.290726817042605e-01	1.013035600101844e-01
6.359374879813938e-01	9.273182957393478e-02
6.413795061117555e-01	8.270676691729317e-02
6.447340698915216e-01	7.268170426065157e-02
6.463302596324202e-01	6.265664160400997e-02
6.463069865689006e-01	5.263157894736836e-02
6.441102756892230e-01	4.068698557937864e-02
6.412532054520432e-01	3.258145363408516e-02
6.357429434063205e-01	2.255639097744355e-02
6.273400024209813e-01	1.253132832080195e-02
6.190476190476191e-01	5.745083511903555e-03
6.090225563909772e-01	1.473051554845937e-04
5.989974937343359e-01	-3.330680898870105e-03
5.889724310776940e-01	-5.036072394793341e-03
5.789473684210527e-01	-5.117500145113472e-03
5.689223057644108e-01	-3.580906839230963e-03
5.650684622341947e-01	-2.506265664160456e-03
5.650684622341947e-01	-2.506265664160456e-03
3.000000000000000e-01	            291
1.929824561403508e-01	6.616375967218611e-03
2.080200501253131e-01	5.711989347459530e-03
2.230576441102756e-01	7.522662804640972e-03
2.380952380952381e-01	1.223923371420096e-02
2.485820333516218e-01	1.754385964912286e-02
2.581453634085213e-01	2.418859530159244e-02
2.681704260651627e-01	3.368897099409256e-02
2.751360025805391e-01	4.260651629072676e-02
2.809664508799980e-01	5.263157894736836e-02
2.851245756932161e-01	6.265664160400997e-02
2.887468034754774e-01	7.769423558897248e-02
2.895657896925714e-01	9.273182957393478e-02
2.876676754178265e-01	1.077694235588971e-01
2.828533806708877e-01	1.228070175438596e-01
2.777496467434243e-01	1.328320802005012e-01
2.681704260651627e-01	1.458354260152132e-01
2.581453634085213e-01	1.553421457778976e-01
2.406992712043701e-01	1.679197994987467e-01
2.388000437982712e-01	1.929824561403508e-01
2.351503063605776e-01	2.180451127819549e-01
2.288547613666010e-01	2.481203007518795e-01
2.205272846330139e-01	2.781954887218046e-01
2.102057140973943e-01	3.082706766917291e-01
1.979949874686717e-01	3.376921686349281e-01
1.852011870185376e-01	3.634085213032581e-01
1.713947868136485e-01	3.884711779448620e-01
1.800124866887919e-01	4.135338345864661e-01
1.816989483702294e-01	4.285714285714284e-01
1.806701531406490e-01	4.436090225563909e-01
1.768215579084679e-01	4.586466165413534e-01
1.724906988426262e-01	4.686716791979948e-01
1.664380981947186e-01	4.786967418546366e-01
1.578947368421053e-01	4.890172038844537e-01
1.465543809683202e-01	4.987468671679198e-01
1.378446115288221e-01	5.042261334316849e-01
1.278195488721803e-01	5.090921858340315e-01
1.253178859315829e-01	5.137844611528821e-01
1.187723500096731e-01	5.388471177944862e-01
1.101771204235470e-01	5.639097744360901e-01
9.979699630087006e-02	5.889724310776940e-01
8.771929824561386e-02	6.140956580347927e-01
7.101909662440709e-02	6.441102756892230e-01
5.263157894736836e-02	6.729329019712268e-01
3.258145363408516e-02	7.004705436298848e-01
1.253132832080195e-02	7.246933755915402e-01
-9.729811761042970e-03	7.493734335839597e-01
-7.518796992481258e-03	7.502782228382393e-01
1.754385964912286e-02	7.555049156618781e-01
4.260651629072676e-02	7.627046167221260e-01
6.265664160400997e-02	7.699798349166912e-01
8.771929824561386e-02	7.810959310676832e-01
1.177944862155389e-01	7.691164772106183e-01
1.328320802005012e-01	7.671650541013268e-01
1.478696741854635e-01	7.679317751029650e-01
1.629072681704260e-01	7.714968502080299e-01
1.729323308270676e-01	7.756085719639687e-01
1.829573934837092e-01	7.813874661880880e-01
1.931987785208931e-01	7.894736842105261e-01
2.030075187969924e-01	8.002902486687223e-01
2.091232620554187e-01	8.095238095238093e-01
2.139958420840825e-01	8.195488721804511e-01
2.185239010705507e-01	8.345864661654134e-01
2.201658444283421e-01	8.496240601503757e-01
2.190942990588238e-01	8.646616541353382e-01
2.151970595284702e-01	8.796992481203008e-01
2.108247207779286e-01	8.897243107769421e-01
2.030075187969924e-01	9.020788006608689e-01
1.963959627835707e-01	9.097744360902253e-01
1.846773325826659e-01	9.197994987468672e-01
1.766841875588498e-01	9.248120300751879e-01
1.658061399684520e-01	9.298245614035086e-01
1.528822055137844e-01	9.335896298617897e-01
1.378446115288221e-01	9.352663235199676e-01
1.228070175438596e-01	9.342286635135597e-01
1.077694235588971e-01	9.303708573183881e-01
9.550722083711588e-02	9.248120300751878e-01
8.747039301021847e-02	9.197994987468672e-01
7.578358381363648e-02	9.097744360902253e-01
6.743558041921782e-02	8.997493734335840e-01
6.265664160400997e-02	8.921109251985949e-01
5.764411027568928e-02	8.885859795623963e-01
3.258145363408516e-02	8.864880120203078e-01
7.518796992481036e-03	8.823370879100541e-01
-1.754385964912286e-02	8.762460487322619e-01
-4.260651629072687e-02	8.681198306911142e-01
-6.766917293233088e-02	8.576508549765018e-01
-7.769423558897248e-02	8.535436006911417e-01
-8.911147287935177e-02	8.596491228070176e-01
-1.027568922305765e-01	8.646898476351393e-01
-1.177944862155389e-01	8.673426579175713e-01
-1.328320802005013e-01	8.672550133430703e-01
-1.478696741854637e-01	8.644177349594715e-01
-1.605261635609377e-01	8.596491228070176e-01
-1.696966528815037e-01	8.546365914786966e-01
-1.779448621553885e-01	8.487240562407431e-01
-1.879699248120301e-01	8.390686813027747e-01
-1.951885198971927e-01	8.295739348370925e-01
-2.008124895693231e-01	8.195488721804511e-01
-2.030075187969925e-01	8.145110194932130e-01
-2.080200501253133e-01	8.090521816125403e-01
-2.431077694235589e-01	8.101396250558971e-01
-2.932330827067670e-01	8.096197941878119e-01
-3.483709273182958e-01	8.070019595399367e-01
-4.135338345864662e-01	8.019980173668483e-01
-4.855495709811898e-01	7.944862155388470e-01
-5.588972431077694e-01	7.861785830045007e-01
-6.491228070175439e-01	8.074751794920181e-01
-6.892230576441103e-01	8.140038206859114e-01
-7.243107769423559e-01	8.178633361936654e-01
-7.593984962406015e-01	8.198774307644765e-01
-7.944862155388471e-01	8.198486253842223e-01
-8.245614035087718e-01	8.180036633142602e-01
-8.546365914786966e-01	8.142507832028534e-01
-8.847117794486216e-01	8.082475803159497e-01
-9.097744360902256e-01	8.011889241757957e-01
-9.348370927318296e-01	7.918127900879216e-01
-9.548872180451128e-01	7.822049241399349e-01
-9.749373433583960e-01	7.701390881832884e-01
-9.899749373433584e-01	7.589302828856292e-01
-1.000000000000000e+00	7.493734335839597e-01
-1.000000000000000e+00	7.182317509711653e-01
-9.991018017181094e-01	7.192982456140351e-01
-9.896610293865753e-01	7.293233082706765e-01
-9.749373433583959e-01	7.416722268140004e-01
-9.598997493734336e-01	7.515293433491649e-01
-9.398496240601504e-01	7.617213965550003e-01
-9.197994987468672e-01	7.694741221026422e-01
-8.947368421052632e-01	7.765975649861667e-01
-8.696741854636592e-01	7.815081730634245e-01
-8.395989974937343e-01	7.850703618633755e-01
-8.095238095238095e-01	7.865176162513894e-01
-7.744360902255638e-01	7.859688173969752e-01
-7.393483709273183e-01	7.833224771597870e-01
-7.042606516290727e-01	7.788116821529576e-01
-6.641604010025063e-01	7.715664510682377e-01
-6.240601503759399e-01	7.622603852833554e-01
-5.839598997493735e-01	7.509889915383244e-01
-5.438596491228070e-01	7.378012667522368e-01
-5.037593984962406e-01	7.227059294786948e-01
-4.605302476082460e-01	7.042606516290726e-01
-4.185463659147870e-01	6.840882742873889e-01
-3.784461152882206e-01	6.625833837112348e-01
-3.383458646616542e-01	6.386891006037829e-01
-3.010906282736062e-01	6.140350877192982e-01
-2.882205513784462e-01	6.060351508032219e-01
-2.681704260651629e-01	6.003228489314806e-01
-2.080200501253133e-01	5.833586868331658e-01
-1.297300863113027e-01	5.588972431077694e-01
-6.766917293233088e-02	5.370228871561358e-01
-2.147637443823873e-02	5.187969924812030e-01
2.302115801347315e-02	4.987468671679198e-01
5.263157894736836e-02	4.831276696492393e-01
5.764411027568928e-02	4.801822327388601e-01
7.769423558897248e-02	4.902897870908155e-01
8.771929824561386e-02	4.926633051858381e-01
9.774436090225569e-02	4.934471566983277e-01
1.077694235588971e-01	4.926254521868829e-01
1.177944862155389e-01	4.901316346298401e-01
1.278195488721803e-01	4.857382769841865e-01
1.381510739608408e-01	4.786967418546366e-01
1.478696741854635e-01	4.684935970496845e-01
1.539983240058659e-01	4.586466165413534e-01
1.579991817217948e-01	4.486215538847116e-01
1.601570272874171e-01	4.385964912280702e-01
1.606695996289917e-01	4.285714285714284e-01
1.595741032822646e-01	4.185463659147870e-01
1.567822986346978e-01	4.085213032581452e-01
1.520347367121770e-01	3.984962406015037e-01
1.447315118244555e-01	3.884711779448620e-01
1.378446115288221e-01	3.818196998988497e-01
1.278195488721803e-01	3.750183597935096e-01
1.177944862155389e-01	3.706269724508346e-01
1.077694235588971e-01	3.681313377748488e-01
9.774436090225569e-02	3.673103088653046e-01
8.607048008680782e-02	3.684210526315788e-01
7.769423558897248e-02	3.705481104831745e-01
6.766917293233066e-02	3.748903332502595e-01
5.764411027568928e-02	3.816273098653685e-01
5.052377385334157e-02	3.884711779448620e-01
4.260651629072676e-02	3.996051118297346e-01
3.759398496240607e-02	4.019517618271367e-01
7.518796992481036e-03	4.002191264708925e-01
-2.756892230576447e-02	4.001277238165256e-01
-7.268170426065168e-02	4.020198114479995e-01
-1.031055463263504e-01	4.035087719298245e-01
-1.026263325164429e-01	3.984962406015038e-01
-9.273182957393489e-02	3.719970465378541e-01
-8.664834662420362e-02	3.483709273182956e-01
-8.270676691729328e-02	3.310039040468901e-01
-2.756892230576447e-02	2.978954917867789e-01
3.759398496240607e-02	2.563060599941552e-01
8.270676691729317e-02	2.254151365341621e-01
1.228070175438596e-01	1.957708196843814e-01
1.528822055137844e-01	1.713788074786957e-01
1.779448621553885e-01	1.485008973936072e-01
1.879699248120299e-01	1.503379008240709e-01
1.979949874686717e-01	1.523832813956458e-01
2.080200501253131e-01	1.527855895544265e-01
2.180451127819549e-01	1.515784390770906e-01
2.299536723389818e-01	1.478696741854635e-01
2.395186786686203e-01	1.428571428571428e-01
2.481203007518795e-01	1.362517136660499e-01
2.557990596260204e-01	1.278195488721803e-01
2.620170686645398e-01	1.177944862155389e-01
2.659669701912685e-01	1.077694235588971e-01
2.681704260651627e-01	9.681141674541249e-02
2.685620406961539e-01	8.771929824561386e-02
2.674281298387855e-01	7.769423558897248e-02
2.645923306886840e-01	6.766917293233066e-02
2.597890347770795e-01	5.764411027568928e-02
2.524290818435745e-01	4.761904761904745e-02
2.431077694235588e-01	3.913676991868353e-02
2.320617408232235e-01	3.258145363408516e-02
2.230576441102756e-01	2.918690639458507e-02
2.130325814536340e-01	2.714626852495758e-02
2.030075187969924e-01	2.674820888813321e-02
1.929824561403508e-01	2.795856548565894e-02
1.829573934837092e-01	3.088038805059693e-02
1.729323308270676e-01	3.578745017088440e-02
1.629072681704260e-01	4.329268431821412e-02
1.545693387299075e-01	5.263157894736836e-02
1.485872920017862e-01	6.265664160400997e-02
1.428571428571428e-01	7.592902995851658e-02
1.127819548872180e-01	8.115698595081647e-02
7.769423558897248e-02	8.932758318278344e-02
2.993223864270366e-02	1.027568922305764e-01
-3.759398496240607e-02	1.249874901339053e-01
-9.774436090225569e-02	1.469920218737874e-01
-1.528822055137845e-01	1.686505384790123e-01
-1.929824561403509e-01	1.851280951126479e-01
-2.130325814536341e-01	1.815003316108971e-01
-2.380952380952381e-01	1.762563006020351e-01
-2.681704260651629e-01	1.723450096164582e-01
-2.982456140350878e-01	1.706072569395965e-01
-3.333333333333334e-01	1.708673921036948e-01
-3.684210526315790e-01	1.732539733726287e-01
-4.062209946601620e-01	1.779448621553885e-01
-4.436090225563910e-01	1.845457002777875e-01
-4.837092731829574e-01	1.936220563327642e-01
-5.238095238095238e-01	2.046829056425329e-01
-5.650423803358349e-01	2.180451127819549e-01
-6.090225563909775e-01	2.345332329759074e-01
-6.525291076911784e-01	2.531328320802004e-01
-6.942355889724311e-01	2.732076482739507e-01
-7.343358395989976e-01	2.947430380241384e-01
-7.744360902255639e-01	3.186708932928836e-01
-8.116873722193682e-01	3.433583959899749e-01
-8.458477905634045e-01	3.684210526315788e-01
-8.767114968068310e-01	3.934837092731829e-01
-9.047619047619048e-01	4.187232744231802e-01
-9.298245614035088e-01	4.438588445109704e-01
-9.518580418295092e-01	4.686716791979948e-01
-9.714634224099613e-01	4.937343358395989e-01
-9.883807277136607e-01	5.187969924812030e-01
-1.000000000000000e+00	5.389279441818928e-01
-1.000000000000000e+00	5.388471177944862e-01
-1.000000000000000e+00	4.803662034877980e-01
-9.815667285584964e-01	4.536340852130325e-01
-9.618074560552159e-01	4.285714285714284e-01
-9.395942003210372e-01	4.035087719298245e-01
-9.147869674185464e-01	3.784309783839075e-01
-8.847117794486216e-01	3.511788076230212e-01
-8.546365914786967e-01	3.266524034238559e-01
-8.195488721804511e-01	3.008506909673755e-01
-7.844611528822056e-01	2.775966499918410e-01
-7.493734335839598e-01	2.565628167953160e-01
-7.092731829573935e-01	2.349340770039053e-01
-6.691729323308271e-01	2.156502632693650e-01
-6.276962058477790e-01	1.979949874686717e-01
-5.873412809382818e-01	1.829573934837092e-01
-5.488721804511278e-01	1.705381487754080e-01
-5.087719298245614e-01	1.595592089747163e-01
-4.686716791979950e-01	1.506237605617653e-01
-4.285714285714286e-01	1.437966987387377e-01
-3.934837092731830e-01	1.396555137740921e-01
-3.583959899749374e-01	1.373385928111915e-01
-3.132832080200502e-01	1.357903342868251e-01
-2.531328320802005e-01	1.122977384440980e-01
-1.929824561403509e-01	9.102131089034686e-02
-1.348053264049052e-01	7.268170426065157e-02
-7.980630828268667e-02	5.764411027568928e-02
-3.258145363408527e-02	4.678629531565948e-02
1.253132832080195e-02	3.850331453536480e-02
4.761904761904745e-02	3.377952167937536e-02
8.270676691729317e-02	3.093051826276650e-02
1.127819548872180e-01	3.039621868720343e-02
1.378446115288221e-01	3.172298316061892e-02
1.428571428571428e-01	3.222826236724743e-02
1.679197994987467e-01	1.456096330324782e-02
1.779448621553885e-01	1.033125149796179e-02
1.929824561403508e-01	6.616375967218611e-03
3.000000000000000e-01	              7
6.079860677444354e-02	3.333333333333333e-01
3.508425304047864e-02	3.533834586466165e-01
4.761904761904745e-02	3.590320039156777e-01
5.263157894736836e-02	3.593461355679998e-01
6.237837031054154e-02	3.533834586466165e-01
6.265664160400997e-02	3.318505003291731e-01
6.079860677444354e-02	3.333333333333333e-01
3.000000000000000e-01	             19
-1.384773243955427e-01	6.441102756892230e-01
-1.917215114855600e-01	6.641604010025062e-01
-2.431077694235589e-01	6.813545724047054e-01
-2.982456140350878e-01	6.977588384947249e-01
-3.035653440454819e-01	6.992481203007519e-01
-3.095159039853885e-01	7.042606516290726e-01
-3.082706766917294e-01	7.045631734693992e-01
-2.431077694235589e-01	7.216116714290699e-01
-2.022200919324834e-01	7.343358395989974e-01
-1.979949874686717e-01	7.358350408867357e-01
-1.929824561403509e-01	7.342738469210337e-01
-1.879699248120301e-01	7.280347878918154e-01
-1.779448621553885e-01	7.183675715832940e-01
-1.679197994987469e-01	7.113474451969498e-01
-1.535287451353009e-01	7.042606516290725e-01
-1.424764823568139e-01	6.641604010025062e-01
-1.370517161758444e-01	6.491228070175437e-01
-1.378446115288221e-01	6.438570965071391e-01
-1.384773243955427e-01	6.441102756892230e-01
3.000000000000000e-01	             38
-1.463690866717756e-01	7.243107769423558e-01
-1.528822055137845e-01	7.270726245195351e-01
-1.642347974680469e-01	7.343358395989974e-01
-1.729323308270677e-01	7.427992165689083e-01
-1.779448621553885e-01	7.495558388869131e-01
-1.830874930694335e-01	7.593984962406015e-01
-1.862902667090605e-01	7.694235588972429e-01
-1.877608361237512e-01	7.794486215538846e-01
-1.876148024522062e-01	7.894736842105261e-01
-1.858399344849787e-01	7.994987468671679e-01
-1.822909939086833e-01	8.095238095238093e-01
-1.765920524808224e-01	8.195488721804511e-01
-1.679197994987469e-01	8.295946951651257e-01
-1.578947368421053e-01	8.372334283115928e-01
-1.478696741854637e-01	8.422466722094581e-01
-1.378446115288221e-01	8.452552493861782e-01
-1.278195488721805e-01	8.465433254802983e-01
-1.177944862155389e-01	8.462208557367545e-01
-1.077694235588973e-01	8.442633821398666e-01
-9.599443461358168e-02	8.395989974937343e-01
-8.771929824561410e-02	8.345429032535966e-01
-7.692926100719420e-02	8.245614035087718e-01
-6.990995418250066e-02	8.145363408521302e-01
-6.534945166203758e-02	8.045112781954886e-01
-6.265664160401008e-02	7.940717827728380e-01
-6.176369011509199e-02	7.844611528822054e-01
-6.265664160401008e-02	7.731519295355055e-01
-6.473462073205026e-02	7.644110275689222e-01
-6.891231992368498e-02	7.543859649122806e-01
-7.543148143629820e-02	7.443609022556390e-01
-8.270676691729328e-02	7.366328310336121e-01
-9.273182957393489e-02	7.291703998791390e-01
-1.032167850073793e-01	7.243107769423558e-01
-1.127819548872181e-01	7.216399321884173e-01
-1.228070175438597e-01	7.205098185627091e-01
-1.328320802005013e-01	7.209884858469902e-01
-1.428571428571429e-01	7.231130392204805e-01
-1.463690866717756e-01	7.243107769423558e-01
3.000000000000000e-01	             39
1.231796771877594e-01	7.894736842105261e-01
1.177944862155389e-01	7.908400546769057e-01
1.077694235588971e-01	7.948436783757212e-01
9.774436090225569e-02	8.011410550143956e-01
8.771929824561386e-02	8.107558582978271e-01
8.154387930218894e-02	8.195488721804511e-01
7.684515390206027e-02	8.295739348370925e-01
7.409691118737548e-02	8.395989974937343e-01
7.304012276745259e-02	8.496240601503757e-01
7.359057912779919e-02	8.596491228070176e-01
7.579321512313136e-02	8.696741854636589e-01
7.984165392019313e-02	8.796992481203008e-01
8.617872551522787e-02	8.897243107769421e-01
9.273182957393478e-02	8.969630024710931e-01
1.028045280475764e-01	9.047619047619045e-01
1.127819548872180e-01	9.097970433233482e-01
1.228070175438596e-01	9.128451702802949e-01
1.328320802005012e-01	9.141775915808532e-01
1.428571428571428e-01	9.138972574786152e-01
1.528822055137844e-01	9.119814049521386e-01
1.629072681704260e-01	9.082672825753867e-01
1.729323308270676e-01	9.023603443246246e-01
1.829573934837092e-01	8.933616494545565e-01
1.894996236408725e-01	8.847117794486214e-01
1.946122064103457e-01	8.746867167919798e-01
1.979949874686717e-01	8.630230261436217e-01
1.990634934235151e-01	8.546365914786966e-01
1.988130009375635e-01	8.446115288220550e-01
1.969294736239718e-01	8.345864661654134e-01
1.929824561403508e-01	8.240115913593143e-01
1.874019961340087e-01	8.145363408521303e-01
1.779448621553885e-01	8.040253602914208e-01
1.679197994987467e-01	7.967612192933333e-01
1.578947368421053e-01	7.920206131685062e-01
1.478696741854635e-01	7.892350540596837e-01
1.378446115288221e-01	7.881492088093199e-01
1.278195488721803e-01	7.886696908630230e-01
1.231796771877594e-01	7.894736842105261e-01
1.231796771877594e-01	7.894736842105261e-01
3.000000000000000e-01	             41
5.338345864661652e-01	6.589933933996157e-01
5.488721804511276e-01	6.562631003861537e-01
5.639097744360901e-01	6.562770232797734e-01
5.793097333953354e-01	6.591478696741855e-01
5.925318818552521e-01	6.641604010025062e-01
6.015570636726844e-01	6.691729323308269e-01
6.090225563909772e-01	6.745071419483071e-01
6.192090637862816e-01	6.842105263157895e-01
6.268323020774789e-01	6.942355889724310e-01
6.324140418704995e-01	7.042606516290726e-01
6.363653847917503e-01	7.142857142857142e-01
6.397209728019695e-01	7.293233082706765e-01
6.402929151916550e-01	7.443609022556390e-01
6.381412872684352e-01	7.593984962406015e-01
6.340852130325814e-01	7.719232554574469e-01
6.290726817042605e-01	7.821285455909439e-01
6.240601503759396e-01	7.898309607473062e-01
6.140350877192982e-01	8.011552625371361e-01
6.036418804567719e-01	8.095238095238093e-01
5.939849624060149e-01	8.152018328093880e-01
5.836222252704335e-01	8.195488721804511e-01
5.689223057644108e-01	8.231643058633857e-01
5.538847117794485e-01	8.240805803110677e-01
5.388471177944862e-01	8.222800850079988e-01
5.238095238095237e-01	8.175739163838148e-01
5.137844611528821e-01	8.125576467149694e-01
5.023702287443209e-01	8.045112781954886e-01
4.922579944620305e-01	7.944862155388470e-01
4.837092731829573e-01	7.823967024951389e-01
4.786967418546366e-01	7.723003199202986e-01
4.744855507512943e-01	7.593984962406015e-01
4.723340947581310e-01	7.443609022556390e-01
4.729060841071343e-01	7.293233082706765e-01
4.762616586842119e-01	7.142857142857142e-01
4.802126402750544e-01	7.042606516290726e-01
4.857945163770900e-01	6.942355889724310e-01
4.937343358395989e-01	6.838608319253487e-01
5.040080835988822e-01	6.741854636591478e-01
5.137844611528821e-01	6.674899602702262e-01
5.238095238095237e-01	6.624741362914315e-01
5.338345864661652e-01	6.589933933996157e-01
3.000000000000000e-01	             39
5.397515902983105e-01	6.791979949874687e-01
5.338345864661653e-01	6.811042553538164e-01
5.238095238095237e-01	6.859912536946672e-01
5.129628093347088e-01	6.942355889724310e-01
5.037593984962405e-01	7.051964227304275e-01
4.987361026756475e-01	7.142857142857142e-01
4.952366080586661e-01	7.243107769423558e-01
4.935020944442916e-01	7.343358395989974e-01
4.937343358395989e-01	7.474846863500638e-01
4.949039018474600e-01	7.543859649122805e-01
4.987468671679198e-01	7.657101185228893e-01
5.037593984962405e-01	7.748720989834931e-01
5.115926638249605e-01	7.844611528822054e-01
5.187969924812030e-01	7.907052000153603e-01
5.288220551378444e-01	7.967753418288078e-01
5.388471177944862e-01	8.006233325887475e-01
5.488721804511276e-01	8.026516321130488e-01
5.588972431077694e-01	8.030398112856127e-01
5.689223057644108e-01	8.018175756114448e-01
5.789473684210527e-01	7.988883867397358e-01
5.889724310776940e-01	7.939722211082695e-01
5.989974937343359e-01	7.864247793381480e-01
6.055206418962287e-01	7.794486215538847e-01
6.120988578683935e-01	7.694235588972429e-01
6.163276225265440e-01	7.593984962406015e-01
6.190476190476191e-01	7.460656304586990e-01
6.193784115954640e-01	7.393483709273183e-01
6.184669398155056e-01	7.293233082706765e-01
6.158739912718778e-01	7.192982456140351e-01
6.113637199552722e-01	7.092731829573933e-01
6.040100250626566e-01	6.987750178360111e-01
5.936750906343913e-01	6.892230576441100e-01
5.839598997493733e-01	6.833439952529794e-01
5.728609120293932e-01	6.791979949874687e-01
5.639097744360901e-01	6.774155531536070e-01
5.538847117794485e-01	6.770026195992506e-01
5.438596491228069e-01	6.781988007792861e-01
5.397515902983105e-01	6.791979949874687e-01
5.397515902983105e-01	6.791979949874687e-01
4.000000000000000e-01	             45
-8.696741854636592e-01	-9.301971486249085e-01
-8.546365914786967e-01	-9.308040642259147e-01
-8.395989974937343e-01	-9.292448812954092e-01
-8.245614035087719e-01	-9.254179649619330e-01
-8.095238095238095e-01	-9.190438239037104e-01
-7.947890389815450e-01	-9.097744360902256e-01
-7.844611528822055e-01	-9.009045633663699e-01
-7.744360902255639e-01	-8.895984374833042e-01
-7.649071721941259e-01	-8.746867167919801e-01
-7.593984962406015e-01	-8.622851743858635e-01
-7.555639296533234e-01	-8.496240601503759e-01
-7.531866173314691e-01	-8.345864661654135e-01
-7.529963100359168e-01	-8.195488721804511e-01
-7.549804677377858e-01	-8.045112781954887e-01
-7.593984962406015e-01	-7.891407151446255e-01
-7.661925246749306e-01	-7.744360902255639e-01
-7.744360902255639e-01	-7.619122906968065e-01
-7.844611528822055e-01	-7.505792044103267e-01
-7.944862155388471e-01	-7.419447952364280e-01
-8.060634140879079e-01	-7.343358395989975e-01
-8.195488721804511e-01	-7.278875351814618e-01
-8.345864661654134e-01	-7.232524896450776e-01
-8.496240601503759e-01	-7.209558534901365e-01
-8.646616541353385e-01	-7.208431947643451e-01
-8.796992481203008e-01	-7.229075814788378e-01
-8.947368421052631e-01	-7.272865237954498e-01
-9.098299057986468e-01	-7.343358395989975e-01
-9.244498955387497e-01	-7.443609022556391e-01
-9.348370927318296e-01	-7.540946453339293e-01
-9.432842677603891e-01	-7.644110275689223e-01
-9.498746867167920e-01	-7.748158450362390e-01
-9.565838103994468e-01	-7.894736842105262e-01
-9.608750804455999e-01	-8.045112781954887e-01
-9.628594373310279e-01	-8.195488721804511e-01
-9.626690896339609e-01	-8.345864661654135e-01
-9.598997493734336e-01	-8.511529391281896e-01
-9.555691720026394e-01	-8.646616541353382e-01
-9.498746867167920e-01	-8.766357752892373e-01
-9.413142764333434e-01	-8.897243107769424e-01
-9.325517338704270e-01	-8.997493734335840e-01
-9.210506406844845e-01	-9.097744360902256e-01
-9.097744360902256e-01	-9.171712224173066e-01
-8.947368421052632e-01	-9.241982822453473e-01
-8.796992481203008e-01	-9.285752507479916e-01
-8.696741854636592e-01	-9.301971486249085e-01
4.000000000000000e-01	             42
-8.604598438499087e-01	-9.097744360902256e-01
-8.746867167919801e-01	-9.081445411358833e-01
-8.897243107769425e-01	-9.035853590025315e-01
-8.997493734335840e-01	-8.986883216740471e-01
-9.124615073936027e-01	-8.897243107769424e-01
-9.224051769837217e-01	-8.796992481203008e-01
-9.298245614035088e-01	-8.693425688266750e-01
-9.348797739334969e-01	-8.596491228070176e-01
-9.398746474147075e-01	-8.446115288220551e-01
-9.419318055609467e-01	-8.295739348370927e-01
-9.412688583439779e-01	-8.145363408521304e-01
-9.378158428101724e-01	-7.994987468671679e-01
-9.337910191503243e-01	-7.894736842105263e-01
-9.281176227251426e-01	-7.794486215538847e-01
-9.197994987468672e-01	-7.688042993471080e-01
-9.095942957759724e-01	-7.593984962406015e-01
-8.997493734335840e-01	-7.527962094628484e-01
-8.897243107769424e-01	-7.478978596743717e-01
-8.746867167919798e-01	-7.433378538495324e-01
-8.596491228070176e-01	-7.416676562680613e-01
-8.446115288220551e-01	-7.427118996340417e-01
-8.295739348370927e-01	-7.465788874766713e-01
-8.195488721804511e-01	-7.509265074901378e-01
-8.062911098867254e-01	-7.593984962406015e-01
-7.994987468671679e-01	-7.652797838489193e-01
-7.894736842105263e-01	-7.769436929628355e-01
-7.844611528822055e-01	-7.848438050379424e-01
-7.794486215538847e-01	-7.955994434756359e-01
-7.754160843200935e-01	-8.095238095238096e-01
-7.738447884228670e-01	-8.245614035087719e-01
-7.749865980418471e-01	-8.395989974937343e-01
-7.789584136069621e-01	-8.546365914786967e-01
-7.844611528822055e-01	-8.666006285034614e-01
-7.895496522616902e-01	-8.746867167919800e-01
-7.994987468671679e-01	-8.861972360287419e-01
-8.098666873894912e-01	-8.947368421052632e-01
-8.195488721804511e-01	-9.005593564891394e-01
-8.295739348370927e-01	-9.049079127161133e-01
-8.446115288220550e-01	-9.087710931913949e-01
-8.596491228070176e-01	-9.098151600965341e-01
-8.604598438499087e-01	-9.097744360902256e-01
-8.604598438499087e-01	-9.097744360902256e-01
4.000000000000000e-01	            473
8.997493734335840e-01	-3.345479511297234e-01
9.147869674185463e-01	-3.374804215287452e-01
9.298245614035086e-01	-3.382014713815912e-01
9.448621553884711e-01	-3.367572633370811e-01
9.598997493734336e-01	-3.330558828356512e-01
9.749373433583959e-01	-3.268240328642166e-01
9.888945073745135e-01	-3.182957393483710e-01
1.000000000000000e+00	-3.090503444321511e-01
1.000000000000000e+00	-2.753683401243355e-01
9.948683148136124e-01	-2.832080200501254e-01
9.849624060150375e-01	-2.943327688514720e-01
9.736744509888957e-01	-3.032581453634086e-01
9.649122807017543e-01	-3.083401638422133e-01
9.526050732311553e-01	-3.132832080200502e-01
9.398496240601505e-01	-3.162696577802863e-01
9.248120300751879e-01	-3.171707433564372e-01
9.097744360902253e-01	-3.153547653144324e-01
8.947368421052631e-01	-3.106308307445388e-01
8.809768619974655e-01	-3.032581453634086e-01
8.741446358037592e-01	-2.982456140350878e-01
8.638158032301466e-01	-2.882205513784462e-01
8.546365914786966e-01	-2.753436145101398e-01
8.487859041718822e-01	-2.631578947368421e-01
8.445834192514413e-01	-2.481203007518797e-01
8.432341504182044e-01	-2.330827067669173e-01
8.446115288220550e-01	-2.179708596296673e-01
8.488120852267458e-01	-2.030075187969925e-01
8.546365914786966e-01	-1.908898105541208e-01
8.598344517688198e-01	-1.829573934837093e-01
8.696741854636589e-01	-1.719138695899881e-01
8.810826340972764e-01	-1.629072681704261e-01
8.897366124371413e-01	-1.578947368421053e-01
9.022651830333805e-01	-1.528822055137845e-01
9.147869674185463e-01	-1.499664536927320e-01
9.298245614035086e-01	-1.490627511450117e-01
9.448621553884711e-01	-1.508760556542021e-01
9.598997493734336e-01	-1.555969852256186e-01
9.735686550605254e-01	-1.629072681704261e-01
9.804238725527386e-01	-1.679197994987469e-01
9.907762051141692e-01	-1.779448621553885e-01
1.000000000000000e+00	-1.908651145617558e-01
1.000000000000000e+00	-1.879699248120301e-01
1.000000000000000e+00	-1.571828376546728e-01
9.887981588083948e-01	-1.478696741854637e-01
9.749373433583959e-01	-1.394100340066629e-01
9.598997493734336e-01	-1.331781917242050e-01
9.448621553884711e-01	-1.294766769257603e-01
9.298245614035086e-01	-1.280324542096264e-01
9.147869674185463e-01	-1.287535183111267e-01
8.997493734335840e-01	-1.316859115619768e-01
8.847117794486214e-01	-1.358787670879453e-01
8.793354548735590e-01	-1.328320802005013e-01
8.546365914786966e-01	-1.062799168347608e-01
8.245614035087718e-01	-7.695630754663778e-02
7.915215824809814e-01	-4.761904761904767e-02
7.543382776986830e-01	-1.754385964912286e-02
7.192982456140351e-01	8.020553828802304e-03
6.892230576441100e-01	2.775760568556532e-02
6.867900374757223e-01	3.258145363408516e-02
6.874613500716702e-01	4.260651629072676e-02
6.885641970767085e-01	5.764411027568928e-02
6.875035076317387e-01	7.268170426065157e-02
6.842105263157894e-01	8.772797567859295e-02
6.784572678645153e-01	1.027568922305764e-01
6.697497433776687e-01	1.177944862155389e-01
6.618213443552493e-01	1.278195488721803e-01
6.515426300118941e-01	1.378446115288221e-01
6.390977443609023e-01	1.469596909524074e-01
6.282102419594302e-01	1.528822055137844e-01
6.140350877192980e-01	1.583551696272811e-01
5.989974937343359e-01	1.617474131714660e-01
5.839598997493733e-01	1.629028250835191e-01
5.689223057644108e-01	1.618949014337223e-01
5.538847117794485e-01	1.586592590892089e-01
5.386646558319128e-01	1.528822055137844e-01
5.238095238095237e-01	1.443366322497828e-01
5.137844611528821e-01	1.364885471259134e-01
5.037593984962405e-01	1.263122400020839e-01
4.938695020099985e-01	1.127819548872180e-01
4.937343358395989e-01	1.125555041023709e-01
4.887218045112780e-01	1.062938707212357e-01
4.586466165413534e-01	1.118932049844767e-01
4.235588972431077e-01	1.167467518594719e-01
3.884711779448620e-01	1.200237708749406e-01
3.483709273182956e-01	1.219691654473414e-01
3.132832080200501e-01	1.218861868400164e-01
3.082706766917291e-01	1.217166320307876e-01
3.038712302714946e-01	1.278195488721803e-01
3.032581453634084e-01	1.284350299803314e-01
2.962395788140404e-01	1.428571428571428e-01
2.882205513784459e-01	1.546295576154357e-01
2.810012263847451e-01	1.629072681704260e-01
2.793156649507008e-01	1.679197994987467e-01
2.800411180163259e-01	1.929824561403508e-01
2.786679850411706e-01	2.180451127819550e-01
2.753682996592652e-01	2.431077694235588e-01
2.702795294051643e-01	2.681704260651627e-01
2.631578947368420e-01	2.940604186381737e-01
2.531328320802004e-01	3.222253520583102e-01
2.431077694235588e-01	3.450572563156099e-01
2.308161565667037e-01	3.684210526315788e-01
2.180451127819549e-01	3.888207349897043e-01
2.013820329047395e-01	4.135338345864661e-01
2.027256895671831e-01	4.285714285714284e-01
2.019049485066454e-01	4.436090225563909e-01
1.988676747893815e-01	4.586466165413534e-01
1.929824561403508e-01	4.745754913032922e-01
1.850524832274479e-01	4.887218045112780e-01
1.774633848298711e-01	4.987468671679198e-01
1.676467599609952e-01	5.087719298245612e-01
1.615750610872637e-01	5.137844611528821e-01
1.593614922067401e-01	5.288220551378444e-01
1.547057328659069e-01	5.538847117794485e-01
1.478696741854635e-01	5.792449082691776e-01
1.378446115288221e-01	6.075238083181791e-01
1.261871848802698e-01	6.340852130325814e-01
1.127819548872180e-01	6.598540379466010e-01
9.774436090225569e-02	6.846958255090744e-01
8.058666549678115e-02	7.092731829573933e-01
6.882368812686156e-02	7.243107769423558e-01
6.766917293233066e-02	7.295265113038774e-01
8.867175945009244e-02	7.393483709273183e-01
1.077694235588971e-01	7.499668124952664e-01
1.228070175438596e-01	7.469220669576411e-01
1.378446115288221e-01	7.460937223272934e-01
1.528822055137844e-01	7.474298857276193e-01
1.679197994987467e-01	7.510169741889482e-01
1.829573934837092e-01	7.571128342282323e-01
1.953645237204051e-01	7.644110275689222e-01
1.979949874686717e-01	7.662543849837331e-01
2.030075187969924e-01	7.659400119148868e-01
2.280701754385963e-01	7.535866910788809e-01
2.623159008598581e-01	7.393483709273183e-01
2.932330827067668e-01	7.285912572382824e-01
3.283208020050123e-01	7.184236432371611e-01
3.684210526315788e-01	7.092576216485710e-01
4.035087719298245e-01	7.034519814870973e-01
4.385964912280702e-01	6.998472598123824e-01
4.586466165413534e-01	6.989363629438119e-01
4.705979792292619e-01	6.791979949874687e-01
4.786967418546366e-01	6.691402210223082e-01
4.891812950433745e-01	6.591478696741855e-01
5.037593984962405e-01	6.489918184166293e-01
5.187969924812030e-01	6.418371243560888e-01
5.338345864661653e-01	6.373430418423767e-01
5.488721804511276e-01	6.351739060161246e-01
5.639097744360901e-01	6.351850233082771e-01
5.789473684210527e-01	6.373770911259169e-01
5.939849624060149e-01	6.418964788411525e-01
6.090929001255218e-01	6.491228070175435e-01
6.234429246300246e-01	6.591478696741855e-01
6.339588081946917e-01	6.691729323308269e-01
6.420287459604379e-01	6.791979949874687e-01
6.491228070175437e-01	6.907161129126773e-01
6.551542948809914e-01	7.042606516290726e-01
6.593639353228800e-01	7.192982456140351e-01
6.612736050971604e-01	7.343358395989974e-01
6.610109107057948e-01	7.493734335839597e-01
6.585589986288395e-01	7.644110275689222e-01
6.537530396968514e-01	7.794486215538847e-01
6.462093706652630e-01	7.944862155388470e-01
6.390977443609024e-01	8.047928364340776e-01
6.290726817042605e-01	8.158714150210553e-01
6.187764853282612e-01	8.245614035087718e-01
6.040100250626566e-01	8.336899787500477e-01
5.889724310776940e-01	8.399354962116694e-01
5.739348370927317e-01	8.436504296284189e-01
5.588972431077694e-01	8.451067528647416e-01
5.438596491228069e-01	8.443980775732606e-01
5.288220551378444e-01	8.414778408230814e-01
5.137844611528821e-01	8.361461600106581e-01
5.013107249312794e-01	8.295739348370925e-01
4.930168294603137e-01	8.245614035087718e-01
4.887218045112780e-01	8.256404259710717e-01
4.586466165413534e-01	8.401877964610471e-01
4.235588972431077e-01	8.542926821831804e-01
3.927299976867148e-01	8.646616541353382e-01
3.533834586466165e-01	8.754903759169024e-01
3.132832080200501e-01	8.839382392978802e-01
2.832080200501252e-01	8.885002212350203e-01
2.531328320802004e-01	8.913972886994832e-01
2.330827067669172e-01	8.922643927214484e-01
2.265213376069607e-01	9.047619047619047e-01
2.180451127819549e-01	9.169843585912855e-01
2.080200501253131e-01	9.278228897573155e-01
1.979949874686717e-01	9.361345592708441e-01
1.829573934837092e-01	9.452783314091924e-01
1.679197994987467e-01	9.513697901142197e-01
1.528822055137844e-01	9.549573529787662e-01
1.378446115288221e-01	9.562928319086643e-01
1.228070175438596e-01	9.554647774096170e-01
1.077694235588971e-01	9.524184607809965e-01
9.273182957393478e-02	9.469435448579701e-01
7.769423558897248e-02	9.385863267508424e-01
6.635079245864414e-02	9.298245614035086e-01
6.265664160400997e-02	9.263867624673359e-01
5.263157894736836e-02	9.258957450433231e-01
3.258145363408516e-02	9.256010589985385e-01
7.518796992481036e-03	9.229813133840588e-01
-1.754385964912286e-02	9.179651377101551e-01
-4.260651629072687e-02	9.104798054554715e-01
-6.265664160401008e-02	9.025164524316847e-01
-8.270676691729328e-02	8.925267348766466e-01
-9.273182957393489e-02	8.866222322069641e-01
-9.774436090225569e-02	8.852073364138053e-01
-1.127819548872181e-01	8.879676210173335e-01
-1.278195488721805e-01	8.886175590317424e-01
-1.428571428571429e-01	8.871011953851473e-01
-1.578947368421053e-01	8.833203529537197e-01
-1.729323308270677e-01	8.769988544945193e-01
-1.850489131530895e-01	8.696741854636589e-01
-1.929824561403509e-01	8.635571670254900e-01
-1.979949874686717e-01	8.623894528451947e-01
-2.280701754385965e-01	8.699755597736244e-01
-2.631578947368421e-01	8.763033079186954e-01
-2.982456140350878e-01	8.806164233403633e-01
-3.383458646616542e-01	8.835550391989530e-01
-3.834586466165414e-01	8.847740732829887e-01
-4.285714285714286e-01	8.840470045872023e-01
-4.786967418546366e-01	8.812147791016938e-01
-5.288220551378446e-01	8.763969289681812e-01
-5.789473684210527e-01	8.696637557085061e-01
-6.340852130325815e-01	8.599787554855313e-01
-6.942355889724311e-01	8.486603977989911e-01
-7.293233082706767e-01	8.511783599791063e-01
-7.644110275689223e-01	8.518003094067181e-01
-7.994987468671678e-01	8.503551185081671e-01
-8.295739348370927e-01	8.472816539022172e-01
-8.596491228070176e-01	8.423013130742808e-01
-8.897243107769424e-01	8.351197881083217e-01
-9.147869674185464e-01	8.271489426055179e-01
-9.398496240601504e-01	8.170034849773468e-01
-9.598997493734336e-01	8.069705153633715e-01
-9.804060270019218e-01	7.944862155388470e-01
-1.000000000000000e+00	7.798330132824670e-01
-1.000000000000000e+00	7.500737214696096e-01
-9.829621853460846e-01	7.644110275689222e-01
-9.649122807017545e-01	7.765253366889731e-01
-9.448621553884712e-01	7.872754717246548e-01
-9.248120300751881e-01	7.958773341764266e-01
-8.988718471858848e-01	8.045112781954886e-01
-8.746867167919800e-01	8.105233363634914e-01
-8.446115288220551e-01	8.157307546076721e-01
-8.145363408521303e-01	8.188194968709983e-01
-7.844611528822055e-01	8.200770712129137e-01
-7.493734335839599e-01	8.195039096603696e-01
-7.142857142857143e-01	8.169413012648012e-01
-6.791979949874687e-01	8.125734502505371e-01
-6.390977443609023e-01	8.055110756247646e-01
-5.989974937343359e-01	7.963412619706136e-01
-5.538847117794486e-01	7.855246954611090e-01
-4.736842105263158e-01	7.958285414149355e-01
-3.984962406015038e-01	8.033338256731342e-01
-3.383458646616542e-01	8.075968998511472e-01
-2.781954887218046e-01	8.099748000965328e-01
-2.280701754385965e-01	8.098671957293040e-01
-2.077224342237975e-01	8.095238095238092e-01
-2.029981552639145e-01	8.145363408521303e-01
-1.979949874686717e-01	8.249730218325568e-01
-1.916415557924078e-01	8.345864661654134e-01
-1.826315124839439e-01	8.446115288220550e-01
-1.696966528815037e-01	8.546365914786966e-01
-1.578947368421053e-01	8.608576999742791e-01
-1.428571428571429e-01	8.656802911238268e-01
-1.278195488721805e-01	8.675840173013907e-01
-1.127819548872181e-01	8.667697145523166e-01
-9.774436090225569e-02	8.631538302973409e-01
-8.771929824561409e-02	8.590040187908934e-01
-7.769423558897248e-02	8.535436006911415e-01
-7.268170426065168e-02	8.552414295869413e-01
-4.761904761904767e-02	8.662295697703918e-01
-2.255639097744366e-02	8.748186579166166e-01
2.506265664160345e-03	8.812792547095959e-01
2.756892230576424e-02	8.858264924315371e-01
5.263157894736836e-02	8.883409937212863e-01
5.764411027568928e-02	8.885859795623964e-01
6.265664160400997e-02	8.921109251985949e-01
6.766917293233066e-02	9.000716878633029e-01
7.769423558897248e-02	9.116793836162806e-01
8.771929824561386e-02	9.199787813366092e-01
9.774436090225569e-02	9.260271232924113e-01
1.077694235588971e-01	9.303708573183880e-01
1.228070175438596e-01	9.342286635135597e-01
1.378446115288221e-01	9.352663235199675e-01
1.528822055137844e-01	9.335896298617897e-01
1.679197994987467e-01	9.290242839250051e-01
1.779448621553885e-01	9.241226221317336e-01
1.910780510979676e-01	9.147869674185463e-01
2.008907761855467e-01	9.047619047619047e-01
2.080287260761449e-01	8.947368421052631e-01
2.132107115079282e-01	8.847117794486214e-01
2.181244675439911e-01	8.696741854636589e-01
2.201099128038154e-01	8.546365914786966e-01
2.193768267877957e-01	8.395989974937343e-01
2.158479948950441e-01	8.245614035087718e-01
2.117640929923222e-01	8.145363408521302e-01
2.060196129903011e-01	8.045112781954886e-01
1.979949874686717e-01	7.942852933330963e-01
1.872375040672353e-01	7.844611528822054e-01
1.779448621553885e-01	7.782661622982190e-01
1.679197994987467e-01	7.733628185862909e-01
1.528822055137844e-01	7.687963894320210e-01
1.378446115288221e-01	7.671202409004380e-01
1.228070175438596e-01	7.681581607611381e-01
1.077694235588971e-01	7.720185096708931e-01
9.774436090225569e-02	7.763615539845559e-01
8.771929824561386e-02	7.810959310676832e-01
4.260651629072676e-02	7.627046167221260e-01
1.754385964912286e-02	7.555049156618781e-01
-9.729811761042970e-03	7.493734335839597e-01
-5.938976858022933e-03	7.443609022556390e-01
1.287226845355204e-02	7.243107769423558e-01
3.353145747688593e-02	6.992481203007519e-01
5.263157894736836e-02	6.729329019712267e-01
7.101909662440710e-02	6.441102756892230e-01
8.510635880593742e-02	6.190476190476191e-01
9.774436090225569e-02	5.935493116049992e-01
1.101771204235470e-01	5.639097744360901e-01
1.187723500096731e-01	5.388471177944862e-01
1.280402528726639e-01	5.087719298245612e-01
1.386644302622005e-01	5.037593984962405e-01
1.478696741854635e-01	4.977999253263664e-01
1.581812635221968e-01	4.887218045112780e-01
1.679197994987467e-01	4.764865938725380e-01
1.729323308270676e-01	4.677608117239159e-01
1.784378080422419e-01	4.536340852130325e-01
1.813155627978882e-01	4.385964912280702e-01
1.814411706914831e-01	4.235588972431077e-01
1.788266089499839e-01	4.085213032581452e-01
1.754342236453924e-01	3.984962406015038e-01
1.713947868136485e-01	3.884711779448620e-01
1.735182592321070e-01	3.834586466165413e-01
1.879699248120299e-01	3.582514397215278e-01
2.021309620392626e-01	3.283208020050123e-01
2.130325814536340e-01	3.006775904554106e-01
2.235410733436893e-01	2.681704260651627e-01
2.322654986246082e-01	2.330827067669172e-01
2.367978862141933e-01	2.080200501253131e-01
2.397738927738305e-01	1.829573934837092e-01
2.406992712043701e-01	1.679197994987467e-01
2.681704260651627e-01	1.458354260152132e-01
2.745070440743218e-01	1.378446115288221e-01
2.805070207794764e-01	1.278195488721803e-01
2.848059408570061e-01	1.177944862155389e-01
2.886084301565955e-01	1.027568922305764e-01
2.895931925907127e-01	8.771929824561386e-02
2.878638758511315e-01	7.268170426065157e-02
2.832080200501252e-01	5.756899119704605e-02
2.781954887218046e-01	4.745743909407403e-02
2.714599505796093e-01	3.759398496240607e-02
2.620996537730024e-01	2.756892230576424e-02
2.531328320802004e-01	2.046213647860769e-02
2.431077694235588e-01	1.454797393847841e-02
2.330827067669172e-01	1.032224748289826e-02
2.180451127819549e-01	6.612467079591537e-03
2.030075187969924e-01	5.712763288134169e-03
1.879699248120299e-01	7.528203215154333e-03
1.729323308270676e-01	1.225009124049500e-02
1.624706036695491e-01	1.754385964912286e-02
1.528822055137844e-01	2.420953373906085e-02
1.428571428571428e-01	3.222826236724743e-02
1.177944862155389e-01	3.051663497166716e-02
8.771929824561386e-02	3.070606402507203e-02
5.263157894736836e-02	3.324133519875851e-02
1.253132832080195e-02	3.850331453536480e-02
-3.258145363408527e-02	4.678629531565948e-02
-7.769423558897248e-02	5.712083370544586e-02
-1.228070175438597e-01	6.921489869787562e-02
-1.779448621553885e-01	8.606235399287697e-02
-2.280701754385966e-01	1.031523833821334e-01
-2.935046233068789e-01	1.278195488721803e-01
-3.132832080200502e-01	1.357903342868251e-01
-3.233082706766918e-01	1.367651051979925e-01
-3.884711779448622e-01	1.392085647282357e-01
-4.235588972431077e-01	1.430940395847731e-01
-4.636591478696742e-01	1.496526815325288e-01
-5.037593984962406e-01	1.583246096505310e-01
-5.438596491228070e-01	1.690530790982772e-01
-5.873412809382818e-01	1.829573934837092e-01
-6.290726817042607e-01	1.985446756451486e-01
-6.691729323308271e-01	2.156502632693650e-01
-7.092731829573935e-01	2.349340770039053e-01
-7.493734335839599e-01	2.565628167953160e-01
-7.854087425583737e-01	2.781954887218046e-01
-8.229843197545272e-01	3.032581453634084e-01
-8.546365914786967e-01	3.266524034238559e-01
-8.872649752419975e-01	3.533834586466165e-01
-9.148026515036993e-01	3.784461152882206e-01
-9.398496240601504e-01	4.037797317817347e-01
-9.649122807017544e-01	4.323016344144321e-01
-9.852376822519391e-01	4.586466165413534e-01
-1.000000000000000e+00	4.803662034877980e-01
-1.000000000000000e+00	4.786967418546366e-01
-1.000000000000000e+00	4.274171333328400e-01
-9.799498746867168e-01	4.011516564057798e-01
-9.560519041431949e-01	3.734335839598997e-01
-9.318887715560100e-01	3.483709273182956e-01
-9.047619047619047e-01	3.229839682478882e-01
-8.746867167919800e-01	2.975973510288261e-01
-8.426498533723710e-01	2.731829573934836e-01
-8.095238095238095e-01	2.503463915367276e-01
-7.737375989289392e-01	2.280701754385963e-01
-7.343358395989975e-01	2.061013104747660e-01
-6.942355889724311e-01	1.862237638469313e-01
-6.523253436389189e-01	1.679197994987467e-01
-6.129000734798740e-01	1.528822055137844e-01
-5.739348370927319e-01	1.400288583897103e-01
-5.338345864661654e-01	1.288396637744286e-01
-4.937343358395990e-01	1.197317285205869e-01
-4.536340852130326e-01	1.127328772149623e-01
-4.135338345864662e-01	1.079413100462659e-01
-4.085213032581454e-01	1.072862759442493e-01
-2.731829573934837e-01	5.506169166032446e-02
-2.230576441102757e-01	3.897635016432184e-02
-1.729323308270677e-01	2.481876805455290e-02
-1.219656421173705e-01	1.253132832080195e-02
-7.268170426065168e-02	2.908473531809639e-03
-3.258145363408527e-02	-3.086927196602136e-03
7.518796992481036e-03	-7.193453301650851e-03
4.260651629072676e-02	-8.965872863699629e-03
7.769423558897248e-02	-8.718354779727863e-03
1.077694235588971e-01	-6.524072992972514e-03
1.351521073267717e-01	-2.506265664160456e-03
1.478696741854635e-01	1.591267589014340e-04
1.552283352380111e-01	-2.506265664160456e-03
1.679197994987467e-01	-8.387944720633058e-03
1.829573934837092e-01	-1.289593751063945e-02
1.979949874686717e-01	-1.507751744404158e-02
2.130325814536340e-01	-1.507937841866764e-02
2.295926671339903e-01	-1.253132832080206e-02
2.431077694235588e-01	-8.397859964786959e-03
2.581453634085213e-01	-1.222957660728107e-03
2.709524604891616e-01	7.518796992481036e-03
2.818848918300975e-01	1.754385964912286e-02
2.902520230043981e-01	2.756892230576424e-02
2.982456140350878e-01	4.009824363052224e-02
3.032581453634084e-01	4.064531132240276e-02
3.383458646616542e-01	3.442938570324272e-02
3.734335839598997e-01	2.994446329935753e-02
4.135338345864661e-01	2.666398985492262e-02
4.536340852130325e-01	2.543930280243451e-02
4.837092731829573e-01	2.469569622956273e-02
4.887218045112779e-01	1.224349150908370e-02
4.973585468150304e-01	-2.506265664160456e-03
5.053381475642558e-01	-1.253132832080206e-02
5.157006163796887e-01	-2.255639097744366e-02
5.288220551378444e-01	-3.201033602992716e-02
5.393003775223524e-01	-3.759398496240607e-02
5.538847117794485e-01	-4.308000196900538e-02
5.689223057644108e-01	-4.631515072560247e-02
5.839598997493733e-01	-4.732314591146303e-02
5.989974937343359e-01	-4.616766164199365e-02
6.145542114957706e-01	-4.260651629072687e-02
6.240601503759398e-01	-3.994097681842751e-02
6.290726817042605e-01	-3.978060234472742e-02
6.591478696741855e-01	-7.212742855381452e-02
6.909804978863675e-01	-1.027568922305765e-01
7.253254761780777e-01	-1.328320802005013e-01
7.631954279863762e-01	-1.629072681704261e-01
7.994987468671679e-01	-1.888087708107379e-01
8.245614035087718e-01	-2.050152134692405e-01
8.252521722729148e-01	-2.080200501253133e-01
8.226939932454168e-01	-2.230576441102757e-01
8.223293183467477e-01	-2.380952380952381e-01
8.241349383848030e-01	-2.531328320802005e-01
8.282310343598827e-01	-2.681704260651629e-01
8.349159873706564e-01	-2.832080200501254e-01
8.446115288220550e-01	-2.979751123130611e-01
8.538459299561323e-01	-3.082706766917294e-01
8.646616541353382e-01	-3.175030896438465e-01
8.746867167919798e-01	-3.240968689449926e-01
8.897243107769421e-01	-3.312717561298744e-01
8.997493734335840e-01	-3.345479511297234e-01
4.000000000000000e-01	             41
5.586548270634571e-01	-2.255639097744366e-02
5.461516378480016e-01	-1.754385964912286e-02
5.373773286859740e-01	-1.253132832080206e-02
5.288220551378444e-01	-6.123886925353540e-03
5.187969924812030e-01	4.048556013263809e-03
5.125858689048088e-01	1.253132832080195e-02
5.071021837537611e-01	2.255639097744355e-02
5.018219696657764e-01	3.759398496240607e-02
4.995171309117515e-01	5.263157894736836e-02
4.999414326213735e-01	6.766917293233066e-02
5.031364645899407e-01	8.270676691729317e-02
5.087719298245612e-01	9.639799070553906e-02
5.137844611528821e-01	1.048418578772964e-01
5.198466216920204e-01	1.127819548872180e-01
5.301476369911653e-01	1.228070175438596e-01
5.388471177944862e-01	1.290684856955835e-01
5.488721804511276e-01	1.344372216888138e-01
5.639097744360901e-01	1.395775810499887e-01
5.789473684210527e-01	1.417605049619288e-01
5.939849624060149e-01	1.412181757585567e-01
6.091779071191398e-01	1.378446115288221e-01
6.213323435223106e-01	1.328320802005012e-01
6.299761698266381e-01	1.278195488721803e-01
6.390977443609023e-01	1.208139209608506e-01
6.491228070175437e-01	1.102742924055665e-01
6.545053570075527e-01	1.027568922305764e-01
6.599344767654933e-01	9.273182957393478e-02
6.651504990798385e-01	7.769423558897248e-02
6.674003854235468e-01	6.265664160400997e-02
6.669235642592524e-01	4.761904761904745e-02
6.636728237192832e-01	3.258145363408516e-02
6.591478696741855e-01	2.122112982409530e-02
6.541353383458646e-01	1.224827388027522e-02
6.441102756892230e-01	-4.209731041246066e-04
6.340852130325814e-01	-9.332175949032007e-03
6.207555515816658e-01	-1.754385964912286e-02
6.090225563909772e-01	-2.231819478956279e-02
5.989974937343359e-01	-2.485049734285067e-02
5.839598997493733e-01	-2.629999151323859e-02
5.689223057644108e-01	-2.503597870605547e-02
5.586548270634571e-01	-2.255639097744366e-02
4.000000000000000e-01	             42
5.333290856019247e-01	6.591478696741855e-01
5.200911147146472e-01	6.641604010025062e-01
5.110697181295822e-01	6.691729323308269e-01
5.037593984962405e-01	6.743810052909265e-01
4.934202809521637e-01	6.842105263157894e-01
4.857945163770900e-01	6.942355889724310e-01
4.786967418546366e-01	7.077367541483275e-01
4.748180140199042e-01	7.192982456140351e-01
4.724148719766602e-01	7.343358395989974e-01
4.727437241997100e-01	7.493734335839597e-01
4.758391295541946e-01	7.644110275689222e-01
4.795896490884104e-01	7.744360902255638e-01
4.849314540955020e-01	7.844611528822055e-01
4.937343358395989e-01	7.961682470351517e-01
5.037593984962405e-01	8.056576468615130e-01
5.137844611528821e-01	8.125576467149696e-01
5.238095238095237e-01	8.175739163838147e-01
5.388471177944862e-01	8.222800850079988e-01
5.538847117794485e-01	8.240805803110677e-01
5.689223057644108e-01	8.231643058633857e-01
5.839598997493733e-01	8.194407676981134e-01
5.952448690311108e-01	8.145363408521302e-01
6.040100250626566e-01	8.092775008810390e-01
6.157387923566584e-01	7.994987468671679e-01
6.243259973014150e-01	7.894736842105261e-01
6.305828955139524e-01	7.794486215538847e-01
6.350952556089984e-01	7.694235588972429e-01
6.391693556311138e-01	7.543859649122806e-01
6.404021610727808e-01	7.393483709273183e-01
6.389235130973372e-01	7.243107769423558e-01
6.345787127018515e-01	7.092731829573933e-01
6.290726817042605e-01	6.979074978005166e-01
6.233164486288644e-01	6.892230576441101e-01
6.140350877192982e-01	6.788777821414764e-01
6.015570636726844e-01	6.691729323308269e-01
5.925318818552522e-01	6.641604010025062e-01
5.789473684210527e-01	6.590364556513536e-01
5.639097744360901e-01	6.562770232797734e-01
5.488721804511276e-01	6.562631003861537e-01
5.338345864661653e-01	6.589933933996157e-01
5.333290856019247e-01	6.591478696741855e-01
5.333290856019247e-01	6.591478696741855e-01
4.000000000000000e-01	              8
6.265664160400997e-02	3.318505003291730e-01
6.366726684721113e-02	3.333333333333333e-01
6.237837031054153e-02	3.533834586466165e-01
5.263157894736837e-02	3.593461355679998e-01
4.571233588594423e-02	3.583959899749374e-01
3.508425304047864e-02	3.533834586466165e-01
6.265664160400997e-02	3.318505003291730e-01
6.265664160400997e-02	3.318505003291730e-01
4.000000000000000e-01	             19
-1.378446115288221e-01	6.438570965071391e-01
-1.374376509497755e-01	6.441102756892230e-01
-1.378446115288221e-01	6.511839954390962e-01
-1.472021934207919e-01	6.791979949874687e-01
-1.535287451353009e-01	7.042606516290726e-01
-1.679197994987469e-01	7.113474451969498e-01
-1.790575291396934e-01	7.192982456140351e-01
-1.894421071464415e-01	7.293233082706765e-01
-1.933444966361551e-01	7.343358395989974e-01
-1.979949874686717e-01	7.358350408867357e-01
-2.280701754385965e-01	7.260620179752040e-01
-2.681704260651629e-01	7.146365637109082e-01
-3.095159039853885e-01	7.042606516290726e-01
-3.082706766917294e-01	7.037058056712867e-01
-3.032581453634086e-01	6.991630401261775e-01
-2.431077694235589e-01	6.813545724047054e-01
-1.917215114855600e-01	6.641604010025062e-01
-1.378446115288221e-01	6.438570965071391e-01
-1.378446115288221e-01	6.438570965071391e-01
5.000000000000000e-01	             52
-8.796992481203008e-01	-9.499853204496285e-01
-8.646616541353382e-01	-9.516985339344504e-01
-8.496240601503759e-01	-9.516047459439008e-01
-8.345864661654135e-01	-9.496998924002593e-01
-8.195488721804511e-01	-9.458964598268507e-01
-8.041819161404985e-01	-9.398496240601504e-01
-7.894736842105263e-01	-9.316794546109961e-01
-7.794486215538847e-01	-9.244883554924392e-01
-7.685984019902711e-01	-9.147869674185463e-01
-7.593984962406015e-01	-9.044924123256749e-01
-7.492238569950976e-01	-8.897243107769423e-01
-7.416782744529834e-01	-8.746867167919800e-01
-7.364355752663498e-01	-8.596491228070176e-01
-7.332106757799014e-01	-8.446115288220551e-01
-7.318490773384672e-01	-8.295739348370927e-01
-7.322896785321072e-01	-8.145363408521303e-01
-7.345510774783828e-01	-7.994987468671679e-01
-7.393483709273183e-01	-7.827931851598311e-01
-7.450640709715409e-01	-7.694235588972431e-01
-7.543859649122808e-01	-7.537157008576164e-01
-7.660355848609477e-01	-7.393483709273183e-01
-7.794486215538847e-01	-7.270036088057126e-01
-7.944862155388471e-01	-7.167270698584287e-01
-8.095238095238095e-01	-7.092613734254398e-01
-8.245614035087719e-01	-7.040977236731575e-01
-8.395989974937343e-01	-7.009435996595753e-01
-8.546365914786967e-01	-6.996472865154988e-01
-8.696741854636592e-01	-7.001525840788466e-01
-8.847117794486216e-01	-7.024818132492909e-01
-8.997493734335840e-01	-7.067421084665088e-01
-9.147869674185463e-01	-7.131504307982149e-01
-9.298245614035087e-01	-7.221102081055766e-01
-9.398496240601504e-01	-7.298331333015780e-01
-9.498746867167920e-01	-7.393919553651773e-01
-9.619328547500428e-01	-7.543859649122807e-01
-9.707913417637893e-01	-7.694235588972431e-01
-9.771161479828492e-01	-7.844611528822055e-01
-9.813040235289062e-01	-7.994987468671679e-01
-9.835661165350893e-01	-8.145363408521303e-01
-9.840066983115072e-01	-8.295739348370927e-01
-9.826449133832621e-01	-8.446115288220551e-01
-9.794212959907085e-01	-8.596491228070176e-01
-9.741794090523064e-01	-8.746867167919801e-01
-9.666261226158526e-01	-8.897243107769424e-01
-9.598997493734336e-01	-8.999814715632912e-01
-9.498746867167920e-01	-9.120723712515942e-01
-9.398496240601505e-01	-9.216420935509448e-01
-9.291688631435402e-01	-9.298245614035088e-01
-9.147869674185464e-01	-9.383314111409045e-01
-8.993924056252235e-01	-9.448621553884712e-01
-8.847117794486216e-01	-9.490013501853962e-01
-8.796992481203008e-01	-9.499853204496285e-01
5.000000000000000e-01	             46
-8.724047219497869e-01	-9.298245614035088e-01
-8.847117794486216e-01	-9.273839817638916e-01
-8.997493734335840e-01	-9.221725826114902e-01
-9.147869674185464e-01	-9.141450085635993e-01
-9.272187036556421e-01	-9.047619047619048e-01
-9.372117625335834e-01	-8.947368421052632e-01
-9.449415341513951e-01	-8.847117794486216e-01
-9.534160135181595e-01	-8.696741854636592e-01
-9.589911174770775e-01	-8.546365914786969e-01
-9.621241377886488e-01	-8.395989974937343e-01
-9.630354785416475e-01	-8.245614035087718e-01
-9.617828337587496e-01	-8.095238095238095e-01
-9.582853436959279e-01	-7.944862155388471e-01
-9.522929332603540e-01	-7.794486215538847e-01
-9.448621553884711e-01	-7.666892344741207e-01
-9.394562317190402e-01	-7.593984962406015e-01
-9.298245614035088e-01	-7.490653970152197e-01
-9.177704379043383e-01	-7.393483709273183e-01
-9.047619047619049e-01	-7.316439545282590e-01
-8.897243107769424e-01	-7.255538370578479e-01
-8.746867167919800e-01	-7.219725101357464e-01
-8.596491228070176e-01	-7.206412786116201e-01
-8.446115288220553e-01	-7.214745572869572e-01
-8.295739348370927e-01	-7.245239340163256e-01
-8.145363408521303e-01	-7.300039748375847e-01
-7.994987468671679e-01	-7.383695281450412e-01
-7.894736842105263e-01	-7.459876850642555e-01
-7.794486215538847e-01	-7.558336898494280e-01
-7.691755705544686e-01	-7.694235588972431e-01
-7.612633879077491e-01	-7.844611528822056e-01
-7.561439900274710e-01	-7.994987468671679e-01
-7.534127991951215e-01	-8.145363408521303e-01
-7.528835860127134e-01	-8.295739348370927e-01
-7.545214252097506e-01	-8.446115288220551e-01
-7.584348141638763e-01	-8.596491228070176e-01
-7.649071721941259e-01	-8.746867167919801e-01
-7.744360902255639e-01	-8.895984374833042e-01
-7.832978711061067e-01	-8.997493734335840e-01
-7.947890389815450e-01	-9.097744360902256e-01
-8.095238095238095e-01	-9.190438239037103e-01
-8.245614035087719e-01	-9.254179649619330e-01
-8.395989974937343e-01	-9.292448812954092e-01
-8.546365914786967e-01	-9.308040642259147e-01
-8.696741854636592e-01	-9.301971486249085e-01
-8.724047219497869e-01	-9.298245614035088e-01
-8.724047219497869e-01	-9.298245614035088e-01
5.000000000000000e-01	            171
9.147869674185463e-01	-3.586292467920409e-01
9.298245614035086e-01	-3.592292653654369e-01
9.448621553884711e-01	-3.580288987304673e-01
9.598997493734336e-01	-3.549739321119586e-01
9.749373433583958e-01	-3.499198726490961e-01
9.899749373433582e-01	-3.425920168186173e-01
1.000000000000000e+00	-3.362039551139319e-01
1.000000000000000e+00	-3.090503444321511e-01
9.888945073745135e-01	-3.182957393483710e-01
9.749373433583959e-01	-3.268240328642166e-01
9.598997493734336e-01	-3.330558828356512e-01
9.448621553884711e-01	-3.367572633370811e-01
9.298245614035086e-01	-3.382014713815912e-01
9.147869674185461e-01	-3.374804215287452e-01
8.997493734335840e-01	-3.345479511297234e-01
8.847117794486214e-01	-3.292027897260601e-01
8.733719461232722e-01	-3.233082706766918e-01
8.646616541353382e-01	-3.175030896438466e-01
8.538459299561323e-01	-3.082706766917294e-01
8.446115288220550e-01	-2.979751123130611e-01
8.349159873706564e-01	-2.832080200501254e-01
8.295739348370925e-01	-2.717055062018934e-01
8.252353296293861e-01	-2.581453634085213e-01
8.226874261277888e-01	-2.431077694235589e-01
8.223325909336399e-01	-2.280701754385965e-01
8.239426616535773e-01	-2.130325814536341e-01
8.252521722729148e-01	-2.080200501253133e-01
8.245614035087718e-01	-2.050152134692405e-01
7.837472582266517e-01	-1.779448621553885e-01
7.437653142409811e-01	-1.478696741854637e-01
7.077534458381303e-01	-1.177944862155389e-01
6.741854636591478e-01	-8.698110269989988e-02
6.441102756892230e-01	-5.645361653125446e-02
6.290726817042605e-01	-3.978060234472742e-02
6.240601503759398e-01	-3.994097681842751e-02
5.889724310776940e-01	-4.717919152002290e-02
5.739348370927317e-01	-4.689269711639571e-02
5.588972431077694e-01	-4.441508091295221e-02
5.438596491228069e-01	-3.957931616143172e-02
5.288220551378444e-01	-3.201033602992716e-02
5.157006163796887e-01	-2.255639097744366e-02
5.053381475642558e-01	-1.253132832080206e-02
4.973585468150304e-01	-2.506265664160456e-03
4.885664993497043e-01	1.253132832080195e-02
4.837092731829573e-01	2.469569622956273e-02
4.786967418546366e-01	2.578512843303882e-02
4.436090225563909e-01	2.555304888505710e-02
4.035087719298245e-01	2.727010223104299e-02
3.684210526315788e-01	3.048782968224597e-02
3.283208020050123e-01	3.601024130077887e-02
2.982456140350878e-01	4.009824363052224e-02
2.932330827067668e-01	3.184870384695410e-02
2.832080200501252e-01	1.897241335677150e-02
2.731829573934836e-01	9.334985658383674e-03
2.631578947368420e-01	1.863968695628976e-03
2.481203007518795e-01	-6.327463149009243e-03
2.330827067669172e-01	-1.167039092007612e-02
2.180451127819549e-01	-1.459935922943245e-02
2.030075187969924e-01	-1.531764581093259e-02
1.879699248120299e-01	-1.387061153027301e-02
1.729323308270676e-01	-1.016360635257801e-02
1.578947368421053e-01	-3.930804153560393e-03
1.528822055137844e-01	-1.207898004709191e-03
1.478696741854635e-01	1.591267589014342e-04
1.228070175438596e-01	-4.588417248973947e-03
9.273182957393478e-02	-7.882331474458944e-03
6.265664160400997e-02	-9.098308561889611e-03
2.756892230576424e-02	-8.432496951935603e-03
-7.518796992481258e-03	-5.886115584183543e-03
-4.761904761904767e-02	-1.040115831406329e-03
-9.273182957393489e-02	6.545298575513489e-03
-1.378446115288221e-01	1.612399497486549e-02
-1.832888698348101e-01	2.756892230576424e-02
-2.380952380952382e-01	4.360259058187850e-02
-2.950809305430707e-01	6.265664160400997e-02
-3.533834586466166e-01	8.457416692985087e-02
-4.135338345864662e-01	1.079413100462659e-01
-4.539622464280217e-01	1.127819548872180e-01
-4.937343358395990e-01	1.197317285205869e-01
-5.338345864661654e-01	1.288396637744286e-01
-5.739348370927319e-01	1.400288583897103e-01
-6.140350877192983e-01	1.532858307525935e-01
-6.541353383458647e-01	1.686598452423866e-01
-6.942355889724311e-01	1.862237638469313e-01
-7.343358395989975e-01	2.061013104747660e-01
-7.694235588972431e-01	2.255424771850857e-01
-8.061119224461188e-01	2.481203007518795e-01
-8.395989974937343e-01	2.709811840985712e-01
-8.696741854636592e-01	2.936090966369511e-01
-8.997493734335840e-01	3.185669992192955e-01
-9.298245614035088e-01	3.463390826559780e-01
-9.560519041431949e-01	3.734335839598997e-01
-9.799498746867168e-01	4.011516564057798e-01
-1.000000000000000e+00	4.274171333328400e-01
-1.000000000000000e+00	3.784231203750042e-01
-9.749373433583960e-01	3.484278236850601e-01
-9.498746867167920e-01	3.217464141216695e-01
-9.248120300751879e-01	2.976439789933721e-01
-8.947368421052633e-01	2.714882078964982e-01
-8.646616541353385e-01	2.478394672810347e-01
-8.295739348370927e-01	2.229416840347350e-01
-7.944862155388471e-01	2.005626291708142e-01
-7.593984962406015e-01	1.804068355644960e-01
-7.243107769423559e-01	1.622700400685801e-01
-6.842105263157894e-01	1.438327514026561e-01
-6.441102756892231e-01	1.276803056797654e-01
-6.010837488618751e-01	1.127819548872180e-01
-5.639097744360902e-01	1.018738748556046e-01
-5.238095238095238e-01	9.212686389804040e-02
-4.786967418546366e-01	8.171270562066707e-02
-4.235588972431078e-01	5.730686827536243e-02
-3.684210526315790e-01	3.529644399475403e-02
-3.182957393483710e-01	1.732892142848584e-02
-2.631578947368421e-01	-1.309409903620109e-04
-2.130325814536341e-01	-1.386480274871482e-02
-1.629072681704261e-01	-2.544095768475242e-02
-1.177944862155389e-01	-3.389076887262672e-02
-7.268170426065168e-02	-4.029689924830532e-02
-3.258145363408527e-02	-4.409645917758623e-02
7.518796992481036e-03	-4.587291815862269e-02
4.260651629072676e-02	-4.552255564875445e-02
7.769423558897248e-02	-4.308677354500702e-02
1.077694235588971e-01	-3.899941788327876e-02
1.328320802005012e-01	-3.388904612580104e-02
1.592816563574411e-01	-2.756892230576447e-02
1.749344834829055e-01	-3.258145363408527e-02
1.879699248120299e-01	-3.514238283823535e-02
2.030075187969924e-01	-3.634553295801501e-02
2.180451127819549e-01	-3.574774456588495e-02
2.361194318110774e-01	-3.258145363408527e-02
2.481203007518795e-01	-2.895930144254955e-02
2.631578947368420e-01	-2.243471405242804e-02
2.793029853748966e-01	-1.253132832080206e-02
2.832080200501252e-01	-9.601019589090338e-03
2.882205513784459e-01	-9.658837487391849e-03
3.148007371847940e-01	-1.754385964912286e-02
3.433583959899749e-01	-2.379154188350771e-02
3.734335839598996e-01	-2.822368218818432e-02
4.035087719298245e-01	-3.057413228886124e-02
4.335839598997493e-01	-3.089958599822396e-02
4.636591478696741e-01	-2.908496046611740e-02
4.887218045112780e-01	-2.592480003384343e-02
4.954691464439088e-01	-3.258145363408527e-02
5.087719298245612e-01	-4.385715021264015e-02
5.238095238095237e-01	-5.335370786613252e-02
5.388471177944862e-01	-6.019469177284582e-02
5.538847117794485e-01	-6.483198257595739e-02
5.706030221711821e-01	-6.766917293233088e-02
5.839598997493733e-01	-6.887616929108004e-02
5.889724310776940e-01	-7.294255109864883e-02
6.068472878281338e-01	-9.774436090225569e-02
6.240601503759398e-01	-1.186404295301674e-01
6.466649237108575e-01	-1.428571428571429e-01
6.691729323308269e-01	-1.642471400824195e-01
6.942355889724310e-01	-1.854384777692479e-01
7.192982456140351e-01	-2.042603066042465e-01
7.478275873121950e-01	-2.230576441102757e-01
7.744360902255638e-01	-2.381636515195010e-01
8.017601847615705e-01	-2.531328320802005e-01
8.048183087116785e-01	-2.631578947368421e-01
8.095238095238094e-01	-2.782086437915032e-01
8.164415500344953e-01	-2.932330827067670e-01
8.260308755360115e-01	-3.082706766917294e-01
8.345864661654134e-01	-3.186110849226185e-01
8.446115288220550e-01	-3.283477291715932e-01
8.596491228070176e-01	-3.395555017472706e-01
8.761124107752130e-01	-3.483709273182958e-01
8.897243107769421e-01	-3.535190046391341e-01
9.047619047619047e-01	-3.572189170731448e-01
9.147869674185463e-01	-3.586292467920409e-01
9.147869674185463e-01	-3.586292467920409e-01
5.000000000000000e-01	            356
1.000000000000000e+00	-1.571828376546728e-01
1.000000000000000e+00	-1.300300339366548e-01
9.849624060150375e-01	-1.209236970108269e-01
9.699248120300750e-01	-1.143936450088531e-01
9.548872180451127e-01	-1.100291314780510e-01
9.398496240601504e-01	-1.076032232938460e-01
9.248120300751879e-01	-1.058259453991868e-01
9.186585381396235e-01	-9.774436090225569e-02
9.000881787208639e-01	-7.268170426065168e-02
8.831199169316345e-01	-5.263157894736847e-02
8.596491228070176e-01	-2.801749066941914e-02
8.345864661654134e-01	-4.892308596912497e-03
8.095238095238093e-01	1.560808558309930e-02
7.844611528822054e-01	3.380676309577264e-02
7.593984962406015e-01	4.986232390898151e-02
7.343358395989974e-01	6.386099897438477e-02
7.082667725486561e-01	7.769423558897248e-02
7.030900992579183e-01	9.774436090225569e-02
6.969632381492993e-01	1.127819548872180e-01
6.883560664672317e-01	1.278195488721803e-01
6.765697101419863e-01	1.428571428571428e-01
6.641604010025062e-01	1.547126792121781e-01
6.491228070175437e-01	1.654743237831578e-01
6.340852130325814e-01	1.733163064717935e-01
6.190476190476191e-01	1.787985109714610e-01
6.040100250626566e-01	1.822396837833067e-01
5.889724310776940e-01	1.838059357106638e-01
5.739348370927317e-01	1.835674404198545e-01
5.588972431077694e-01	1.817035307792227e-01
5.554070633810623e-01	1.829573934837092e-01
5.388471177944862e-01	2.037703597606815e-01
5.127701926015047e-01	2.330827067669172e-01
4.837092731829573e-01	2.623679456908713e-01
4.536340852130325e-01	2.898621703177131e-01
4.185463659147870e-01	3.190876012744062e-01
3.834586466165413e-01	3.456590257317934e-01
3.483709273182956e-01	3.698538087428158e-01
3.132832080200501e-01	3.917425767717168e-01
2.832080200501252e-01	4.086772641659192e-01
2.481203007518795e-01	4.260775073286095e-01
2.280701754385963e-01	4.348194369169183e-01
2.242140000675966e-01	4.385964912280702e-01
2.141401292902290e-01	4.786967418546366e-01
2.066929168966763e-01	4.937343358395989e-01
1.964347008881232e-01	5.087719298245612e-01
1.922453800346558e-01	5.137844611528821e-01
1.904489039960718e-01	5.187969924812030e-01
1.885158716551618e-01	5.438596491228069e-01
1.844026112773917e-01	5.689223057644108e-01
1.779448621553885e-01	5.951230704031815e-01
1.701617002336137e-01	6.190476190476191e-01
1.600972227640784e-01	6.441102756892230e-01
1.478696741854635e-01	6.694544632265949e-01
1.328320802005012e-01	6.957353642473527e-01
1.177944862155389e-01	7.201142698523003e-01
1.228070175438596e-01	7.247194671614491e-01
1.328320802005012e-01	7.250982770669201e-01
1.478696741854635e-01	7.256077072020206e-01
1.629072681704260e-01	7.279410006138279e-01
1.779448621553885e-01	7.313281716309825e-01
1.879699248120299e-01	7.254167943505940e-01
2.130325814536340e-01	7.107289637160531e-01
2.380952380952381e-01	6.983527367669904e-01
2.681704260651627e-01	6.859852800674003e-01
2.982456140350878e-01	6.759277024606933e-01
3.283208020050123e-01	6.679563044760630e-01
3.583959899749374e-01	6.619783520212603e-01
3.884711779448620e-01	6.579677792984387e-01
4.185463659147870e-01	6.560279767592428e-01
4.486215538847116e-01	6.563451254857137e-01
4.586466165413534e-01	6.570100991070280e-01
4.639391782797622e-01	6.541353383458646e-01
4.744035459553586e-01	6.441102756892230e-01
4.887218045112780e-01	6.335290930096678e-01
5.037593984962405e-01	6.253605590781512e-01
5.206797308051621e-01	6.190476190476191e-01
5.338345864661653e-01	6.159071372572513e-01
5.507045368183960e-01	6.140350877192982e-01
5.639097744360901e-01	6.141161766505068e-01
5.789473684210527e-01	6.159353151900063e-01
5.939849624060149e-01	6.196449864445962e-01
6.090225563909772e-01	6.254318523032507e-01
6.247632309832413e-01	6.340852130325814e-01
6.390977443609023e-01	6.448616998544754e-01
6.491228070175437e-01	6.546088240488621e-01
6.606638360134852e-01	6.691729323308269e-01
6.694291566510584e-01	6.842105263157894e-01
6.756756504119561e-01	6.992481203007519e-01
6.797962054977338e-01	7.142857142857142e-01
6.819956547191475e-01	7.293233082706765e-01
6.823759720865585e-01	7.443609022556390e-01
6.809532488898463e-01	7.593984962406015e-01
6.776641703093730e-01	7.744360902255638e-01
6.723497553707558e-01	7.894736842105261e-01
6.641604010025062e-01	8.054223791055320e-01
6.541353383458646e-01	8.196555744728200e-01
6.441102756892230e-01	8.305801654880803e-01
6.337370433397432e-01	8.395989974937343e-01
6.187422384112982e-01	8.496240601503757e-01
6.040100250626566e-01	8.567921208795022e-01
5.889724310776940e-01	8.618583656140673e-01
5.739348370927317e-01	8.649243546530990e-01
5.588972431077694e-01	8.661348893684579e-01
5.438596491228069e-01	8.655449178447954e-01
5.288220551378444e-01	8.631280026197939e-01
5.137038652514944e-01	8.596491228070176e-01
4.887218045112780e-01	8.753146858959859e-01
4.610652648685471e-01	8.897243107769421e-01
4.335839598997493e-01	9.016475488371984e-01
4.035087719298245e-01	9.123925787102933e-01
3.734335839598997e-01	9.209992570641555e-01
3.433583959899749e-01	9.275892679579765e-01
3.132832080200501e-01	9.322138931744594e-01
2.831182531065272e-01	9.348370927318295e-01
2.531328320802004e-01	9.352436814272823e-01
2.321949996552326e-01	9.348370927318295e-01
2.257971266485382e-01	9.398496240601504e-01
2.130325814536340e-01	9.511359089492960e-01
1.979949874686717e-01	9.610893512912715e-01
1.829573934837092e-01	9.682964516861559e-01
1.679197994987467e-01	9.732465648543298e-01
1.528822055137844e-01	9.762071526320767e-01
1.378446115288221e-01	9.773181216896534e-01
1.228070175438596e-01	9.766288524214695e-01
1.077694235588971e-01	9.741094059151344e-01
9.273182957393478e-02	9.696438664252416e-01
7.769423558897248e-02	9.629936049646193e-01
6.265664160400997e-02	9.552333198734375e-01
4.260651629072676e-02	9.565111504277994e-01
2.255639097744355e-02	9.561307507242366e-01
-2.506265664160456e-03	9.534219862656624e-01
-2.756892230576447e-02	9.482513397016185e-01
-4.761904761904767e-02	9.422688844075404e-01
-6.766917293233088e-02	9.345141367196169e-01
-8.771929824561409e-02	9.247344294061456e-01
-1.077694235588973e-01	9.125235820102768e-01
-1.127819548872181e-01	9.092975345117227e-01
-1.328320802005013e-01	9.094286798374482e-01
-1.478696741854637e-01	9.075593930720279e-01
-1.629072681704261e-01	9.037956560265403e-01
-1.779448621553885e-01	8.979482061738830e-01
-1.829573934837093e-01	8.958141636277448e-01
-2.230576441102758e-01	9.100554604996826e-01
-2.531328320802005e-01	9.181420063468704e-01
-2.882205513784462e-01	9.253271553110707e-01
-3.233082706766918e-01	9.304954769353675e-01
-3.634085213032582e-01	9.343159221122778e-01
-4.035087719298246e-01	9.361751283257821e-01
-4.486215538847118e-01	9.361680594561623e-01
-4.937343358395990e-01	9.340968548494410e-01
-5.408679358748714e-01	9.298245614035086e-01
-5.839598997493735e-01	9.240570141941634e-01
-6.290726817042607e-01	9.160972735380355e-01
-6.741854636591479e-01	9.060912178490035e-01
-7.164041232564982e-01	8.947368421052631e-01
-7.593984962406015e-01	8.821540764421250e-01
-8.245614035087719e-01	8.764934812402694e-01
-8.546365914786967e-01	8.712249628497020e-01
-8.847117794486216e-01	8.639106615279781e-01
-9.136296969675298e-01	8.546365914786966e-01
-9.348370927318297e-01	8.462164518967971e-01
-9.598997493734336e-01	8.341343276422409e-01
-9.799498746867168e-01	8.224619973911782e-01
-1.000000000000000e+00	8.085582170615992e-01
-1.000000000000000e+00	7.798330132824670e-01
-9.799498746867168e-01	7.947973826678378e-01
-9.598997493734336e-01	8.069705153633715e-01
-9.398496240601504e-01	8.170034849773468e-01
-9.147869674185464e-01	8.271489426055179e-01
-8.897243107769424e-01	8.351197881083217e-01
-8.596491228070176e-01	8.423013130742808e-01
-8.295739348370927e-01	8.472816539022172e-01
-7.994987468671679e-01	8.503551185081673e-01
-7.644110275689223e-01	8.518003094067181e-01
-7.293233082706767e-01	8.511783599791063e-01
-6.816697166728785e-01	8.496240601503757e-01
-6.340852130325815e-01	8.599787554855313e-01
-5.788796314159758e-01	8.696741854636589e-01
-5.238095238095238e-01	8.769641916648894e-01
-4.736842105263158e-01	8.815867472151837e-01
-4.235588972431077e-01	8.842171742672768e-01
-3.759754275060441e-01	8.847117794486214e-01
-3.333333333333334e-01	8.832879768605136e-01
-2.932330827067670e-01	8.801141655573672e-01
-2.581453634085213e-01	8.755402736908995e-01
-2.267012371991293e-01	8.696741854636589e-01
-1.979949874686717e-01	8.623894528451947e-01
-1.916559263305595e-01	8.646616541353381e-01
-1.779448621553885e-01	8.742477684177699e-01
-1.672653198092080e-01	8.796992481203008e-01
-1.528822055137845e-01	8.848464479122705e-01
-1.378446115288221e-01	8.878504264321594e-01
-1.228070175438597e-01	8.886408323566528e-01
-1.077694235588973e-01	8.872664031468496e-01
-9.774436090225569e-02	8.852073364138053e-01
-9.273182957393489e-02	8.866222322069641e-01
-7.268170426065168e-02	8.978014326794601e-01
-5.263157894736847e-02	9.067272547546060e-01
-2.926291352110600e-02	9.147869674185463e-01
-7.518796992481258e-03	9.202725920146646e-01
1.754385964912287e-02	9.243275776089070e-01
3.759398496240607e-02	9.258270740650113e-01
6.265664160400997e-02	9.263867624673359e-01
7.268170426065157e-02	9.350274956409648e-01
8.771929824561386e-02	9.445153218728682e-01
9.995734734098685e-02	9.498746867167918e-01
1.127819548872180e-01	9.536898391125206e-01
1.278195488721803e-01	9.559815772596065e-01
1.428571428571428e-01	9.560892966049739e-01
1.578947368421053e-01	9.540200980771187e-01
1.729323308270676e-01	9.496383531874555e-01
1.879699248120299e-01	9.426036679487488e-01
1.997220461300514e-01	9.348370927318295e-01
2.110980122544780e-01	9.248120300751879e-01
2.197717889930580e-01	9.147869674185463e-01
2.293618408191292e-01	8.997493734335840e-01
2.330827067669172e-01	8.922643927214484e-01
2.631578947368420e-01	8.906405699705805e-01
2.932330827067668e-01	8.871429734329120e-01
3.283208020050123e-01	8.810684646848046e-01
3.634085213032581e-01	8.729576743222516e-01
3.984962406015038e-01	8.628269442490281e-01
4.335839598997493e-01	8.505233211098259e-01
4.636591478696742e-01	8.379267071445184e-01
4.938466184693773e-01	8.245614035087718e-01
5.087719298245612e-01	8.337690361485001e-01
5.238095238095237e-01	8.399859202792699e-01
5.388471177944862e-01	8.436766799432937e-01
5.538847117794485e-01	8.451104491396543e-01
5.689223057644108e-01	8.443794642719913e-01
5.839598997493733e-01	8.414357235007676e-01
5.989974937343359e-01	8.360775385510232e-01
6.113166175860230e-01	8.295739348370925e-01
6.240601503759398e-01	8.203858154658628e-01
6.340852130325814e-01	8.107215368089671e-01
6.429757741975607e-01	7.994987468671679e-01
6.491228070175437e-01	7.893703031143799e-01
6.556325525748343e-01	7.744360902255638e-01
6.596264681956419e-01	7.593984962406015e-01
6.613381801603845e-01	7.443609022556390e-01
6.608813287804916e-01	7.293233082706765e-01
6.582266618920953e-01	7.142857142857142e-01
6.531933741242466e-01	6.992481203007518e-01
6.453781403927320e-01	6.842105263157894e-01
6.382453100799393e-01	6.741854636591478e-01
6.290710766786277e-01	6.641604010025062e-01
6.168771089962544e-01	6.541353383458646e-01
6.040100250626566e-01	6.463613094343291e-01
5.889724310776940e-01	6.401143828551945e-01
5.739348370927317e-01	6.363984696597527e-01
5.588972431077694e-01	6.349418444967470e-01
5.438596491228069e-01	6.356508130453198e-01
5.288220551378444e-01	6.385695595554104e-01
5.133275216691250e-01	6.441102756892230e-01
4.987468671679198e-01	6.520852674329367e-01
4.887218045112780e-01	6.595282703230781e-01
4.786667488692023e-01	6.691729323308269e-01
4.686716791979948e-01	6.820274977626095e-01
4.586466165413534e-01	6.989363629438120e-01
4.285714285714284e-01	7.006442346318242e-01
3.934837092731829e-01	7.048976501429982e-01
3.583959899749374e-01	7.113334822868973e-01
3.233082706766917e-01	7.197421518935545e-01
2.882205513784459e-01	7.302197384266294e-01
2.531328320802004e-01	7.429250366555253e-01
2.230576441102756e-01	7.559175903628593e-01
2.030075187969924e-01	7.659400119148868e-01
1.979949874686717e-01	7.662543849837331e-01
1.872789817445992e-01	7.593984962406015e-01
1.729323308270676e-01	7.527508608093970e-01
1.578947368421053e-01	7.483665003633930e-01
1.428571428571428e-01	7.462972872638003e-01
1.278195488721803e-01	7.464050334175707e-01
1.127819548872180e-01	7.486962718603670e-01
1.060819450304333e-01	7.493734335839597e-01
8.771929824561386e-02	7.388449600962625e-01
6.716987417460006e-02	7.293233082706765e-01
6.766917293233066e-02	7.283872502494244e-01
6.882368812686156e-02	7.243107769423558e-01
8.788697883689277e-02	6.992481203007519e-01
1.043615437973001e-01	6.741854636591478e-01
1.186241755670632e-01	6.491228070175437e-01
1.328320802005012e-01	6.195752346466631e-01
1.429539032363580e-01	5.939849624060149e-01
1.508913371586879e-01	5.689223057644108e-01
1.568354041133768e-01	5.438596491228069e-01
1.629072681704260e-01	5.127551238949350e-01
1.729323308270676e-01	5.037134929474765e-01
1.829573934837092e-01	4.917279452835452e-01
1.909709025245309e-01	4.786967418546366e-01
1.973321461033340e-01	4.636591478696741e-01
2.011452196512351e-01	4.486215538847115e-01
2.026923434318428e-01	4.335839598997493e-01
2.020729027600144e-01	4.185463659147870e-01
2.013820329047395e-01	4.135338345864661e-01
2.033353498398682e-01	4.085213032581452e-01
2.182864733622493e-01	3.884711779448620e-01
2.330827067669172e-01	3.644285666319866e-01
2.439205977996770e-01	3.433583959899749e-01
2.546723426969521e-01	3.182957393483710e-01
2.634175063847792e-01	2.932330827067668e-01
2.714408732996834e-01	2.631578947368420e-01
2.761720636283616e-01	2.380952380952381e-01
2.790971339464265e-01	2.130325814536340e-01
2.800735148861717e-01	1.879699248120299e-01
2.793156649507008e-01	1.679197994987467e-01
2.810012263847450e-01	1.629072681704260e-01
2.895721953656158e-01	1.528822055137844e-01
2.989977676877189e-01	1.378446115288221e-01
3.038712302714946e-01	1.278195488721803e-01
3.082706766917291e-01	1.217166320307876e-01
3.433583959899749e-01	1.220678624707593e-01
3.834586466165413e-01	1.203716168109006e-01
4.235588972431077e-01	1.167467518594719e-01
4.636591478696741e-01	1.110396191283507e-01
4.887218045112780e-01	1.062938707212357e-01
4.893886718263284e-01	1.077694235588971e-01
4.971558568545966e-01	1.177944862155389e-01
5.050750630716967e-01	1.278195488721803e-01
5.153541104602452e-01	1.378446115288221e-01
5.288220551378444e-01	1.475919018975978e-01
5.388471177944862e-01	1.529712451921182e-01
5.538847117794485e-01	1.586592590892089e-01
5.689223057644108e-01	1.618949014337223e-01
5.839598997493733e-01	1.629028250835191e-01
5.989974937343359e-01	1.617474131714660e-01
6.154412825029449e-01	1.578947368421053e-01
6.290726817042605e-01	1.524852427120018e-01
6.441102756892230e-01	1.436285179492117e-01
6.541353383458646e-01	1.355700836546648e-01
6.641604010025062e-01	1.251038275507972e-01
6.730247123198694e-01	1.127819548872180e-01
6.791979949874687e-01	1.011107867090722e-01
6.842132940686617e-01	8.771929824561386e-02
6.875035076317387e-01	7.268170426065157e-02
6.885641970767085e-01	5.764411027568928e-02
6.874613500716702e-01	4.260651629072676e-02
6.867900374757223e-01	3.258145363408516e-02
6.895377637358020e-01	2.756892230576424e-02
7.271708436443065e-01	2.506265664160345e-03
7.671303530895132e-01	-2.756892230576447e-02
8.045112781954886e-01	-5.883958846107862e-02
8.359224174396239e-01	-8.771929824561409e-02
8.656443176700468e-01	-1.177944862155389e-01
8.796992481203008e-01	-1.332359922524312e-01
8.847117794486214e-01	-1.358787670879453e-01
8.958955171706943e-01	-1.328320802005013e-01
9.097744360902253e-01	-1.294791248720478e-01
9.248120300751879e-01	-1.280327988930518e-01
9.398496240601504e-01	-1.287517822035328e-01
9.548872180451127e-01	-1.316819860834347e-01
9.699248120300750e-01	-1.370245519614339e-01
9.811660410370691e-01	-1.428571428571429e-01
9.899749373433582e-01	-1.487205199323783e-01
1.000000000000000e+00	-1.571828376546728e-01
1.000000000000000e+00	-1.571828376546728e-01
6.000000000000000e-01	             54
-8.847117794486216e-01	-9.704431182053427e-01
-8.696741854636592e-01	-9.724316309797389e-01
-8.546365914786966e-01	-9.728644907570119e-01
-8.395989974937343e-01	-9.717551044112205e-01
-8.245614035087719e-01	-9.690680560979278e-01
-8.095238095238095e-01	-9.647125406355314e-01
-7.944862155388471e-01	-9.585203500178145e-01
-7.789009810523478e-01	-9.498746867167920e-01
-7.644110275689223e-01	-9.393623813014219e-01
-7.493734335839600e-01	-9.250955935393401e-01
-7.393483709273183e-01	-9.128681173388367e-01
-7.293233082706767e-01	-8.972403798242925e-01
-7.231027845062694e-01	-8.847117794486216e-01
-7.174806101239953e-01	-8.696741854636592e-01
-7.136330458702960e-01	-8.546365914786967e-01
-7.114220765876615e-01	-8.395989974937343e-01
-7.107727049917358e-01	-8.245614035087719e-01
-7.116645840305824e-01	-8.095238095238095e-01
-7.142857142857142e-01	-7.938014845471019e-01
-7.192982456140351e-01	-7.764208596803459e-01
-7.243107769423558e-01	-7.640869521141109e-01
-7.321411076073326e-01	-7.493734335839599e-01
-7.426071360500520e-01	-7.343358395989976e-01
-7.543859649122807e-01	-7.211843692588891e-01
-7.679944986003703e-01	-7.092731829573935e-01
-7.794486215538847e-01	-7.012612124833957e-01
-7.944862155388470e-01	-6.929621772426594e-01
-8.095238095238095e-01	-6.867723177599392e-01
-8.245614035087719e-01	-6.824151186976750e-01
-8.395989974937343e-01	-6.797275196647389e-01
-8.546365914786967e-01	-6.786183042711165e-01
-8.711877234587354e-01	-6.791979949874687e-01
-8.847117794486217e-01	-6.810400978973976e-01
-8.997493734335840e-01	-6.846498148805195e-01
-9.147869674185464e-01	-6.900116114680754e-01
-9.298245614035088e-01	-6.973455113392450e-01
-9.448621553884712e-01	-7.070135348886186e-01
-9.595398914627072e-01	-7.192982456140351e-01
-9.699248120300752e-01	-7.302928516338224e-01
-9.805348920222502e-01	-7.443609022556391e-01
-9.899749373433584e-01	-7.608146222981846e-01
-9.958531423183307e-01	-7.744360902255639e-01
-1.000000000000000e+00	-7.874539699926928e-01
-9.998475782455101e-01	-8.646616541353384e-01
-9.948384002120302e-01	-8.796992481203008e-01
-9.879060442070076e-01	-8.947368421052631e-01
-9.787291945434808e-01	-9.097744360902256e-01
-9.667324494804443e-01	-9.248120300751880e-01
-9.548872180451129e-01	-9.364327788233799e-01
-9.398496240601504e-01	-9.479830669021675e-01
-9.248120300751879e-01	-9.568189695426753e-01
-9.097744360902256e-01	-9.634633106707307e-01
-8.947368421052632e-01	-9.682222184661708e-01
-8.847117794486216e-01	-9.704431182053427e-01
6.000000000000000e-01	             52
-8.802674144751202e-01	-9.498746867167920e-01
-8.947368421052632e-01	-9.463863913791957e-01
-9.116408839029695e-01	-9.398496240601504e-01
-9.248120300751880e-01	-9.326775000465806e-01
-9.398496240601504e-01	-9.216420935509448e-01
-9.519826693524505e-01	-9.097744360902256e-01
-9.600704469494853e-01	-8.997493734335840e-01
-9.699248120300752e-01	-8.837424555221867e-01
-9.761645815771129e-01	-8.696741854636592e-01
-9.807100575445670e-01	-8.546365914786966e-01
-9.833011598215193e-01	-8.395989974937343e-01
-9.840594291455992e-01	-8.245614035087719e-01
-9.830176502050604e-01	-8.095238095238095e-01
-9.799498746867168e-01	-7.938270229611513e-01
-9.749373433583960e-01	-7.786615464082711e-01
-9.681448072212067e-01	-7.644110275689223e-01
-9.583095266813768e-01	-7.493734335839599e-01
-9.498338458981015e-01	-7.393483709273183e-01
-9.392453081386716e-01	-7.293233082706766e-01
-9.248120300751880e-01	-7.188000396628829e-01
-9.097744360902256e-01	-7.107561989164430e-01
-8.947368421052631e-01	-7.050958238257616e-01
-8.796992481203008e-01	-7.014981665578431e-01
-8.646616541353384e-01	-6.997842301744283e-01
-8.496240601503761e-01	-6.998780076222973e-01
-8.345864661654135e-01	-7.017836550137018e-01
-8.195488721804511e-01	-7.055867083202894e-01
-8.045112781954886e-01	-7.114780629619274e-01
-7.894736842105263e-01	-7.197984962217879e-01
-7.744360902255638e-01	-7.312052783012898e-01
-7.644110275689224e-01	-7.411129138035644e-01
-7.539168414814837e-01	-7.543859649122807e-01
-7.443609022556390e-01	-7.708883601317268e-01
-7.387380316930982e-01	-7.844611528822055e-01
-7.343358395989974e-01	-8.006142520525250e-01
-7.322896785321072e-01	-8.145363408521303e-01
-7.318490773384672e-01	-8.295739348370927e-01
-7.332106757799014e-01	-8.446115288220551e-01
-7.364355752663498e-01	-8.596491228070176e-01
-7.416782744529834e-01	-8.746867167919800e-01
-7.493734335839599e-01	-8.899724756459406e-01
-7.596125511454670e-01	-9.047619047619048e-01
-7.694235588972431e-01	-9.156073137729963e-01
-7.798614113886968e-01	-9.248120300751880e-01
-7.946175300910645e-01	-9.348370927318296e-01
-8.095238095238095e-01	-9.422175117177338e-01
-8.245614035087719e-01	-9.473834892135949e-01
-8.395989974937343e-01	-9.505394459256147e-01
-8.546365914786969e-01	-9.518355037999331e-01
-8.696741854636592e-01	-9.513301728718334e-01
-8.802674144751202e-01	-9.498746867167920e-01
-8.802674144751202e-01	-9.498746867167920e-01
6.000000000000000e-01	            161
9.047619047619047e-01	-3.785367422759222e-01
9.197994987468672e-01	-3.800842513117016e-01
9.348370927318295e-01	-3.800849907686793e-01
9.504151185353752e-01	-3.784461152882206e-01
9.649122807017543e-01	-3.753944627685596e-01
9.799498746867168e-01	-3.705430732213298e-01
9.957193817447701e-01	-3.634085213032582e-01
1.000000000000000e+00	-3.610737172843857e-01
1.000000000000000e+00	-3.362039551139319e-01
9.849624060150375e-01	-3.453101480223650e-01
9.699248120300750e-01	-3.518403390416364e-01
9.548872180451127e-01	-3.562047994335747e-01
9.398496240601504e-01	-3.586306893932306e-01
9.248120300751879e-01	-3.592289781259601e-01
9.097744360902253e-01	-3.580268682232320e-01
8.947368421052631e-01	-3.549700690455178e-01
8.796992481203008e-01	-3.499139863280953e-01
8.646616541353382e-01	-3.425837113374401e-01
8.496240601503757e-01	-3.324731825206618e-01
8.391492115219980e-01	-3.233082706766918e-01
8.295739348370925e-01	-3.128284167002885e-01
8.193046110649138e-01	-2.982456140350878e-01
8.115650697144241e-01	-2.832080200501254e-01
8.061587754903671e-01	-2.681704260651629e-01
8.017601847615705e-01	-2.531328320802005e-01
7.994987468671679e-01	-2.502011982905682e-01
7.743041979701429e-01	-2.380952380952381e-01
7.443609022556390e-01	-2.209028496643826e-01
7.175242684364149e-01	-2.030075187969925e-01
6.892230576441101e-01	-1.814020242206272e-01
6.641604010025062e-01	-1.596898309873737e-01
6.417482337106167e-01	-1.378446115288221e-01
6.233279455637935e-01	-1.177944862155389e-01
6.030044438235181e-01	-9.273182957393489e-02
5.888019626534675e-01	-7.268170426065168e-02
5.839598997493733e-01	-6.887616929108004e-02
5.538847117794485e-01	-6.483198257595739e-02
5.388471177944862e-01	-6.019469177284582e-02
5.225074762491586e-01	-5.263157894736847e-02
5.087719298245612e-01	-4.385715021264015e-02
4.987468671679198e-01	-3.566187443105138e-02
4.887218045112780e-01	-2.592480003384343e-02
4.486215538847116e-01	-3.026862987588141e-02
4.185463659147870e-01	-3.099629318883432e-02
3.884711779448620e-01	-2.964631297037032e-02
3.583959899749374e-01	-2.626777423872243e-02
3.283208020050123e-01	-2.075781744730843e-02
2.982456140350878e-01	-1.289847673426910e-02
2.882205513784459e-01	-9.658837487391847e-03
2.832080200501252e-01	-9.601019589090338e-03
2.681704260651627e-01	-1.970881670795095e-02
2.517724062807872e-01	-2.756892230576447e-02
2.361194318110774e-01	-3.258145363408527e-02
2.230576441102756e-01	-3.514602693867563e-02
2.080200501253131e-01	-3.634604853684875e-02
1.929824561403508e-01	-3.574515406443642e-02
1.749344834829055e-01	-3.258145363408527e-02
1.629072681704260e-01	-2.895000106284477e-02
1.578947368421053e-01	-2.703002341331167e-02
1.027568922305764e-01	-3.982296186955177e-02
7.268170426065157e-02	-4.357607286105567e-02
3.759398496240607e-02	-4.569254908589296e-02
2.506265664160345e-03	-4.577083916197321e-02
-3.759398496240607e-02	-4.372819276487203e-02
-7.769423558897248e-02	-3.969232402186449e-02
-1.228070175438597e-01	-3.305346073945371e-02
-1.679197994987469e-01	-2.438464210055944e-02
-2.130325814536341e-01	-1.386480274871482e-02
-2.631578947368421e-01	-1.309409903620109e-04
-3.132832080200502e-01	1.564802161008269e-02
-3.634085213032582e-01	3.340843889228419e-02
-4.185463659147870e-01	5.521361303869554e-02
-4.699866320122932e-01	7.769423558897248e-02
-4.837092731829574e-01	8.370805513946825e-02
-4.987468671679198e-01	8.710400643578702e-02
-5.388471177944862e-01	9.553921504624978e-02
-5.789473684210527e-01	1.060707189155726e-01
-6.190476190476191e-01	1.187034816695569e-01
-6.591478696741855e-01	1.334777798005155e-01
-6.992481203007519e-01	1.504737443408474e-01
-7.393483709273183e-01	1.698074326539467e-01
-7.744360902255640e-01	1.887845997502499e-01
-8.095238095238095e-01	2.098679437949391e-01
-8.446115288220551e-01	2.332840734629301e-01
-8.796992481203008e-01	2.593768152742020e-01
-9.097744360902255e-01	2.842232905320072e-01
-9.398496240601504e-01	3.118263531771484e-01
-9.657803622792183e-01	3.383458646616542e-01
-9.899749373433584e-01	3.659686515045747e-01
-1.000000000000000e+00	3.784231203750042e-01
-1.000000000000000e+00	3.325539012498998e-01
-9.737698378115942e-01	3.032581453634084e-01
-9.488010694300675e-01	2.781954887218046e-01
-9.197994987468672e-01	2.518718920545537e-01
-8.897243107769424e-01	2.272066980146267e-01
-8.546365914786966e-01	2.012908583299196e-01
-8.194193925721105e-01	1.779448621553885e-01
-7.844611528822055e-01	1.571073108276418e-01
-7.484764407897742e-01	1.378446115288221e-01
-7.092731829573935e-01	1.191800770871959e-01
-6.691729323308272e-01	1.024186444742386e-01
-6.285413164725774e-01	8.771929824561386e-02
-5.889724310776943e-01	7.553546778587567e-02
-5.438596491228070e-01	6.206184558676391e-02
-4.927938619462353e-01	3.759398496240607e-02
-4.436090225563910e-01	1.617301475035170e-02
-3.934837092731830e-01	-3.564846230983010e-03
-3.433583959899750e-01	-2.121195857872320e-02
-2.932330827067670e-01	-3.676687762982159e-02
-2.481203007518797e-01	-4.893921666188907e-02
-1.979949874686717e-01	-6.036727483884417e-02
-1.528822055137845e-01	-6.867449174579973e-02
-1.077694235588973e-01	-7.496952329248024e-02
-6.265664160401008e-02	-7.908843939941967e-02
-2.255639097744366e-02	-8.072482666033412e-02
1.754385964912286e-02	-8.021954962641378e-02
5.342529048626824e-02	-7.769423558897248e-02
8.771929824561386e-02	-7.314231376688111e-02
1.177944862155389e-01	-6.711390418459064e-02
1.478696741854635e-01	-5.877970253481736e-02
1.684224743196248e-01	-5.263157894736847e-02
1.829573934837092e-01	-5.565206760077238e-02
1.979949874686717e-01	-5.720065884197145e-02
2.130325814536340e-01	-5.720198586012349e-02
2.280701754385963e-01	-5.565609191225281e-02
2.431077694235588e-01	-5.251387746358287e-02
2.582600765525172e-01	-4.761904761904767e-02
2.731829573934836e-01	-4.218172422978399e-02
3.082706766917291e-01	-5.440439791922842e-02
3.333333333333333e-01	-6.071862455495905e-02
3.583959899749374e-01	-6.524944781629430e-02
3.884711779448620e-01	-6.850296370254622e-02
4.185463659147870e-01	-6.942805881126415e-02
4.486215538847116e-01	-6.801541577237882e-02
4.736842105263157e-01	-6.491286301574799e-02
4.937343358395989e-01	-6.106789942663978e-02
4.989032467820454e-01	-6.265664160401008e-02
5.154143737967352e-01	-7.268170426065168e-02
5.288220551378444e-01	-7.885280949980962e-02
5.438596491228069e-01	-8.394337790572143e-02
5.556649021645427e-01	-8.771929824561409e-02
5.689223057644108e-01	-1.097946499817040e-01
5.851113095027785e-01	-1.328320802005013e-01
6.040100250626566e-01	-1.561012062423096e-01
6.243130257184157e-01	-1.779448621553885e-01
6.491228070175437e-01	-2.012258455382591e-01
6.741854636591478e-01	-2.216884896948076e-01
6.992481203007519e-01	-2.395228392685618e-01
7.243107769423558e-01	-2.549966619163505e-01
7.493734335839597e-01	-2.682750037787978e-01
7.744360902255638e-01	-2.793743096972356e-01
7.894736842105261e-01	-2.854927352706510e-01
8.073315608787088e-01	-3.182957393483710e-01
8.195633574618749e-01	-3.333333333333334e-01
8.345864661654134e-01	-3.473705710088505e-01
8.446115288220550e-01	-3.548249221670298e-01
8.596491228070176e-01	-3.637905239032349e-01
8.746867167919798e-01	-3.705375394574398e-01
8.897243107769423e-01	-3.753906444273308e-01
9.047619047619047e-01	-3.785367422759222e-01
9.047619047619047e-01	-3.785367422759222e-01
6.000000000000000e-01	            317
1.000000000000000e+00	-1.300300339366548e-01
1.000000000000000e+00	-1.051602205220409e-01
9.849624060150375e-01	-9.771383760826825e-02
9.699248120300750e-01	-9.225829471024476e-02
9.548872180451128e-01	-8.717669037509364e-02
9.398496240601504e-01	-6.247345443656954e-02
9.218984763492934e-01	-3.759398496240607e-02
9.047619047619047e-01	-1.693460783086262e-02
8.815191208405719e-01	7.518796992481036e-03
8.596491228070177e-01	2.765201908319219e-02
8.345864661654133e-01	4.788805948455269e-02
8.095238095238093e-01	6.551448538797780e-02
7.844611528822054e-01	8.080986125505801e-02
7.593984962406015e-01	9.390432929275189e-02
7.343358395989974e-01	1.048379791943095e-01
7.243107769423558e-01	1.086143442180627e-01
7.192982456140351e-01	1.143297896571502e-01
7.128746208304829e-01	1.278195488721803e-01
7.035272321604586e-01	1.428571428571428e-01
6.913029275183695e-01	1.578947368421053e-01
6.791979949874687e-01	1.695309516889372e-01
6.641604010025062e-01	1.808346646705548e-01
6.491228070175437e-01	1.894792130789346e-01
6.340852130325814e-01	1.959614736439592e-01
6.190476190476191e-01	2.005780973817621e-01
6.040100250626566e-01	2.035062937495676e-01
5.939849624060149e-01	2.052728149183431e-01
5.889724310776940e-01	2.098016935587081e-01
5.734649920169074e-01	2.330827067669172e-01
5.538847117794485e-01	2.589152197522482e-01
5.288220551378444e-01	2.880072792747960e-01
5.037593984962405e-01	3.138583804980303e-01
4.773985178086635e-01	3.383458646616542e-01
4.474639789671440e-01	3.634085213032581e-01
4.139898652834879e-01	3.884711779448620e-01
3.834586466165413e-01	4.088854396016072e-01
3.483709273182956e-01	4.296655499504218e-01
3.182957393483710e-01	4.452685616073612e-01
2.882205513784459e-01	4.588348740171143e-01
2.581453634085213e-01	4.702332697690859e-01
2.380952380952381e-01	4.765694928508900e-01
2.347807935173229e-01	4.837092731829573e-01
2.279408490494379e-01	4.987468671679198e-01
2.176452094422519e-01	5.187969924812030e-01
2.168358351723970e-01	5.438596491228069e-01
2.139488841780154e-01	5.689223057644108e-01
2.090902620491975e-01	5.939849624060149e-01
2.023167415961367e-01	6.190476190476191e-01
1.978313028427984e-01	6.340852130325814e-01
2.002001112483054e-01	6.741854636591478e-01
2.030075187969924e-01	6.758786604230267e-01
2.280701754385963e-01	6.629056100169304e-01
2.531328320802004e-01	6.520039416858698e-01
2.832080200501252e-01	6.412914408779251e-01
3.132832080200501e-01	6.329144378503136e-01
3.433583959899749e-01	6.267391969560591e-01
3.734335839598996e-01	6.227030500399650e-01
4.035087719298245e-01	6.208500785526866e-01
4.335839598997493e-01	6.212994001815373e-01
4.620292344608014e-01	6.240601503759398e-01
4.640468347636383e-01	6.240601503759398e-01
4.725416368332181e-01	6.190476190476191e-01
4.837092731829573e-01	6.120274018317337e-01
5.001729399607602e-01	6.040100250626566e-01
5.142975072488523e-01	5.989974937343359e-01
5.288220551378444e-01	5.954557131227102e-01
5.438596491228069e-01	5.933923675247911e-01
5.588972431077694e-01	5.928870737720514e-01
5.743839459590995e-01	5.939849624060149e-01
5.889724310776940e-01	5.965351871889535e-01
6.040100250626566e-01	6.008105544014760e-01
6.190476190476191e-01	6.069102040379926e-01
6.340852130325814e-01	6.150986900242201e-01
6.491228070175437e-01	6.258307298483081e-01
6.634037862380433e-01	6.390977443609023e-01
6.741854636591478e-01	6.519431842331544e-01
6.824053608970304e-01	6.641604010025062e-01
6.903115731055421e-01	6.791979949874687e-01
6.961665019084408e-01	6.942355889724310e-01
7.002240287162026e-01	7.092731829573933e-01
7.026318569436876e-01	7.243107769423558e-01
7.034718600780081e-01	7.393483709273183e-01
7.027707690928737e-01	7.543859649122806e-01
7.005062105397737e-01	7.694235588972429e-01
6.966019013936691e-01	7.844611528822054e-01
6.909163251387455e-01	7.994987468671679e-01
6.832108915292748e-01	8.145363408521302e-01
6.730837091191524e-01	8.295739348370925e-01
6.598320025615171e-01	8.446115288220550e-01
6.486099657364799e-01	8.546365914786966e-01
6.340852130325814e-01	8.649531781117246e-01
6.190476190476191e-01	8.731388464925625e-01
6.025989943063761e-01	8.796992481203008e-01
5.889724310776940e-01	8.835136848471378e-01
5.739348370927317e-01	8.861251383135347e-01
5.588972431077694e-01	8.871615170602314e-01
5.438596491228069e-01	8.866561431909576e-01
5.338345864661653e-01	8.860038476740074e-01
5.037593984962405e-01	9.068201196596311e-01
4.786967418546366e-01	9.211520245608064e-01
4.536340852130325e-01	9.332002875269505e-01
4.285714285714284e-01	9.433074087676776e-01
3.984962406015038e-01	9.531641064247608e-01
3.684210526315788e-01	9.607500402959004e-01
3.383458646616542e-01	9.661620767434557e-01
3.082706766917291e-01	9.694335264508502e-01
2.781954887218046e-01	9.704877289912672e-01
2.531328320802004e-01	9.695650689545764e-01
2.280701754385963e-01	9.668252019995024e-01
1.974053589060402e-01	9.849624060150375e-01
1.829573934837092e-01	9.906891549179369e-01
1.673431424066559e-01	9.949874686716791e-01
1.528822055137844e-01	9.973916011634223e-01
1.378446115288221e-01	9.983427135041165e-01
1.228070175438596e-01	9.977523916501675e-01
1.048898038295578e-01	9.949874686716791e-01
9.273182957393478e-02	9.918193106979576e-01
7.479652013583701e-02	9.849624060150375e-01
6.766917293233066e-02	9.816924974330909e-01
4.761904761904745e-02	9.837511435575648e-01
2.255639097744355e-02	9.840506043036916e-01
-2.506265664160456e-03	9.819355924530853e-01
-2.756892230576447e-02	9.774307790630147e-01
-5.263157894736847e-02	9.704502713999870e-01
-7.268170426065168e-02	9.629291890740590e-01
-9.273182957393489e-02	9.534954006831814e-01
-1.127819548872181e-01	9.418279393107580e-01
-1.278195488721805e-01	9.313148275620703e-01
-1.708434182457927e-01	9.248120300751879e-01
-1.779448621553885e-01	9.278614451891954e-01
-2.056541732809972e-01	9.398496240601504e-01
-2.340422326077955e-01	9.498746867167918e-01
-2.631578947368421e-01	9.582174130406935e-01
-2.982456140350878e-01	9.661051924701933e-01
-3.333333333333334e-01	9.719606132381619e-01
-3.734335839598998e-01	9.764867612778139e-01
-4.135338345864662e-01	9.789389522126147e-01
-4.536340852130326e-01	9.794856716884915e-01
-4.987468671679198e-01	9.779465825770978e-01
-5.438596491228070e-01	9.742288701681396e-01
-5.889724310776943e-01	9.683404903237405e-01
-6.340852130325815e-01	9.602678404657010e-01
-6.741854636591479e-01	9.511687107382725e-01
-7.153161382113467e-01	9.398496240601504e-01
-7.543859649122807e-01	9.270493529080950e-01
-7.894736842105263e-01	9.136659320269037e-01
-8.095238095238095e-01	9.064200159248832e-01
-8.546365914786967e-01	8.983988040291784e-01
-8.847117794486216e-01	8.907355704614853e-01
-9.147869674185465e-01	8.808484556211065e-01
-9.419698056431027e-01	8.696741854636589e-01
-9.649122807017544e-01	8.583109441892519e-01
-9.899749373433584e-01	8.434193846384439e-01
-1.000000000000000e+00	8.366043003952468e-01
-1.000000000000000e+00	8.085582170615992e-01
-9.799498746867169e-01	8.224619973911782e-01
-9.590376858113224e-01	8.345864661654134e-01
-9.348370927318297e-01	8.462164518967971e-01
-9.097744360902256e-01	8.560180972896478e-01
-8.819730405870925e-01	8.646616541353382e-01
-8.546365914786967e-01	8.712249628497020e-01
-8.245614035087719e-01	8.764934812402694e-01
-7.894736842105263e-01	8.803673786719570e-01
-7.543859649122808e-01	8.829709128611184e-01
-6.491228070175439e-01	9.119081023609696e-01
-6.040100250626567e-01	9.207656064841380e-01
-5.588972431077694e-01	9.276192095926521e-01
-5.137844611528822e-01	9.325316566586812e-01
-4.686716791979950e-01	9.354982576598858e-01
-4.235588972431078e-01	9.364349493208483e-01
-3.784461152882206e-01	9.352333621054434e-01
-3.383458646616542e-01	9.321657865502790e-01
-2.982456140350878e-01	9.269866642217158e-01
-2.631578947368421e-01	9.204259750157663e-01
-2.330827067669173e-01	9.129708855061421e-01
-2.030075187969925e-01	9.034319658300307e-01
-1.829573934837093e-01	8.958141636277448e-01
-1.596395791844213e-01	9.047619047619047e-01
-1.478696741854637e-01	9.075593930720279e-01
-1.328320802005013e-01	9.094286798374481e-01
-1.177944862155389e-01	9.094869356875310e-01
-1.117225626493017e-01	9.097744360902253e-01
-9.273182957393489e-02	9.219223990073304e-01
-7.268170426065168e-02	9.322617313211339e-01
-5.263157894736847e-02	9.405086529755916e-01
-2.756892230576446e-02	9.482513397016183e-01
-7.518796992481257e-03	9.525846170816084e-01
1.754385964912286e-02	9.557872681669310e-01
4.260651629072676e-02	9.565111504277996e-01
6.265664160400997e-02	9.552333198734375e-01
7.212316930077715e-02	9.598997493734336e-01
8.270676691729317e-02	9.654755888748683e-01
9.774436090225569e-02	9.713588788514842e-01
1.127819548872180e-01	9.751581932723169e-01
1.278195488721803e-01	9.770588693886704e-01
1.428571428571428e-01	9.771485688363857e-01
1.604184816852574e-01	9.749373433583959e-01
1.729323308270676e-01	9.718275878358904e-01
1.879699248120299e-01	9.661635319590868e-01
2.030075187969924e-01	9.581084172872714e-01
2.180451127819549e-01	9.470638720961060e-01
2.330827067669172e-01	9.341606928052871e-01
2.581453634085213e-01	9.353356282749986e-01
2.882205513784459e-01	9.345412532556748e-01
3.182957393483710e-01	9.315827317987402e-01
3.483709273182956e-01	9.266280666849025e-01
3.784461152882205e-01	9.197192402989753e-01
4.114673679189881e-01	9.097744360902253e-01
4.385964912280702e-01	8.996452399378585e-01
4.686716791979948e-01	8.860242853654134e-01
4.937343358395989e-01	8.723890717293810e-01
5.139493136544142e-01	8.596491228070176e-01
5.238095238095237e-01	8.618998051138362e-01
5.388471177944862e-01	8.649461120926910e-01
5.538847117794485e-01	8.661379697433271e-01
5.689223057644108e-01	8.655294459113644e-01
5.839598997493733e-01	8.630932722334776e-01
5.989974937343359e-01	8.587179803794576e-01
6.140350877192982e-01	8.521735797963057e-01
6.290726817042605e-01	8.430526764964335e-01
6.397815976194712e-01	8.345864661654134e-01
6.499220172105328e-01	8.245614035087718e-01
6.615678317901784e-01	8.095238095238093e-01
6.700842254532744e-01	7.944862155388470e-01
6.761287936017933e-01	7.794486215538847e-01
6.800701792679296e-01	7.644110275689222e-01
6.821034827574168e-01	7.493734335839597e-01
6.823221874882899e-01	7.343358395989974e-01
6.807355585172756e-01	7.192982456140351e-01
6.772723334119033e-01	7.042606516290726e-01
6.717638127673626e-01	6.892230576441101e-01
6.639028297250240e-01	6.741854636591478e-01
6.531011063991431e-01	6.591478696741855e-01
6.437583779267890e-01	6.491228070175437e-01
6.290726817042605e-01	6.369969417030039e-01
6.140350877192982e-01	6.278733382593160e-01
5.989974937343359e-01	6.213317522340748e-01
5.839598997493733e-01	6.169554359398834e-01
5.689223057644108e-01	6.145190976140571e-01
5.507045368183960e-01	6.140350877192982e-01
5.388471177944862e-01	6.151027119355609e-01
5.238095238095237e-01	6.181480843399371e-01
5.067376138597531e-01	6.240601503759398e-01
4.937343358395990e-01	6.305111796307609e-01
4.786967418546366e-01	6.406051254623262e-01
4.686716791979948e-01	6.493103406950707e-01
4.636591478696741e-01	6.544384250618959e-01
4.586466165413534e-01	6.570100991070280e-01
4.335839598997493e-01	6.558848894928321e-01
4.035087719298245e-01	6.567340812231764e-01
3.734335839598997e-01	6.597145883416553e-01
3.433583959899749e-01	6.647131729911978e-01
3.132832080200501e-01	6.716929784565917e-01
2.832080200501252e-01	6.806832987958586e-01
2.531328320802004e-01	6.918631198874374e-01
2.256166797255986e-01	7.042606516290726e-01
2.030075187969924e-01	7.162960084812651e-01
1.779448621553885e-01	7.313281716309825e-01
1.679197994987467e-01	7.291387285721520e-01
1.528822055137844e-01	7.261794907993269e-01
1.378446115288221e-01	7.250684292240224e-01
1.220652082235954e-01	7.243107769423559e-01
1.171083371620145e-01	7.192982456140351e-01
1.337591819644148e-01	6.942355889724310e-01
1.480178358511465e-01	6.691729323308269e-01
1.600972227640784e-01	6.441102756892230e-01
1.701617002336137e-01	6.190476190476191e-01
1.782725931975854e-01	5.939849624060149e-01
1.844026112773917e-01	5.689223057644108e-01
1.885158716551618e-01	5.438596491228069e-01
1.929824561403508e-01	5.129368634629407e-01
2.036250261752796e-01	4.987468671679198e-01
2.119319826418528e-01	4.837092731829573e-01
2.180451127819549e-01	4.678886842590074e-01
2.216010738797368e-01	4.536340852130325e-01
2.242140000675966e-01	4.385964912280702e-01
2.280701754385963e-01	4.348194369169183e-01
2.536032617310249e-01	4.235588972431077e-01
2.882205513784459e-01	4.059544018137421e-01
3.188060459358260e-01	3.884711779448620e-01
3.583959899749374e-01	3.631946964328461e-01
3.934837092731829e-01	3.383383550806364e-01
4.319280492140928e-01	3.082706766917291e-01
4.636591478696741e-01	2.809685532123877e-01
4.937343358395989e-01	2.526087780579905e-01
5.220203481356411e-01	2.230576441102756e-01
5.438596491228069e-01	1.976980203459725e-01
5.554070633810623e-01	1.829573934837092e-01
5.588972431077694e-01	1.817035307792227e-01
5.789473684210527e-01	1.838464957127656e-01
5.939849624060149e-01	1.834861387369743e-01
6.090225563909772e-01	1.813065448989143e-01
6.240601503759398e-01	1.772094626206458e-01
6.390977443609023e-01	1.709831461523705e-01
6.541353383458646e-01	1.622562897665491e-01
6.691729323308269e-01	1.503060748835395e-01
6.809156312150262e-01	1.378446115288221e-01
6.915318569548552e-01	1.228070175438596e-01
6.992628110513064e-01	1.077694235588971e-01
7.046502532705002e-01	9.273182957393478e-02
7.092731829573933e-01	7.574548035041367e-02
7.343358395989974e-01	6.386099897438477e-02
7.593984962406015e-01	4.986232390898152e-02
7.862579952441607e-01	3.258145363408516e-02
8.145363408521302e-01	1.170884998236044e-02
8.395989974937343e-01	-9.292718221049661e-03
8.646616541353382e-01	-3.300779411952544e-02
8.875324922389669e-01	-5.764411027568928e-02
9.047619047619047e-01	-7.863363571215787e-02
9.248120300751879e-01	-1.058259453991868e-01
9.348370927318295e-01	-1.072037893217630e-01
9.498746867167918e-01	-1.090124022387475e-01
9.651290868959296e-01	-1.127819548872181e-01
9.799498746867168e-01	-1.184840524944064e-01
9.949874686716791e-01	-1.266690206890533e-01
1.000000000000000e+00	-1.300300339366548e-01
1.000000000000000e+00	-1.300300339366548e-01
7.000000000000001e-01	            104
-8.897243107769424e-01	-9.908907108383769e-01
-8.696741854636592e-01	-9.935133820262995e-01
-8.496240601503759e-01	-9.937189999590454e-01
-8.295739348370927e-01	-9.915163755210237e-01
-8.095238095238095e-01	-9.868066180255941e-01
-7.908385652334384e-01	-9.799498746867168e-01
-7.794486215538847e-01	-9.744894746455539e-01
-7.635117876257587e-01	-9.649122807017543e-01
-7.493734335839599e-01	-9.541941245997471e-01
-7.343358395989975e-01	-9.398041967899257e-01
-7.220297905923700e-01	-9.248120300751880e-01
-7.122488464171802e-01	-9.097744360902256e-01
-7.042606516290727e-01	-8.940743609474908e-01
-6.970264492281266e-01	-8.746867167919798e-01
-6.922464707065675e-01	-8.546365914786967e-01
-6.899779063505004e-01	-8.345864661654134e-01
-6.901188580142649e-01	-8.145363408521303e-01
-6.926754448695753e-01	-7.944862155388472e-01
-6.977632112402381e-01	-7.744360902255639e-01
-7.042606516290728e-01	-7.574272156043274e-01
-7.107497000837441e-01	-7.443609022556391e-01
-7.201315595879555e-01	-7.293233082706767e-01
-7.319901009418910e-01	-7.142857142857143e-01
-7.443609022556391e-01	-7.017046521491835e-01
-7.597076809838039e-01	-6.892230576441103e-01
-7.754207257193866e-01	-6.791979949874687e-01
-7.894736842105263e-01	-6.721235031307871e-01
-8.045112781954887e-01	-6.662688801022563e-01
-8.245614035087718e-01	-6.609024182525176e-01
-8.446115288220551e-01	-6.580867317932440e-01
-8.646616541353382e-01	-6.576935286572814e-01
-8.847117794486214e-01	-6.597052672232419e-01
-9.047619047619048e-01	-6.642112378975434e-01
-9.197994987468672e-01	-6.693533535525212e-01
-9.348370927318296e-01	-6.761782128599203e-01
-9.498746867167920e-01	-6.849213242121925e-01
-9.649122807017545e-01	-6.959821888971627e-01
-9.799498746867168e-01	-7.100072432891217e-01
-9.920735192250825e-01	-7.243107769423559e-01
-1.000000000000000e+00	-7.357564816717654e-01
-1.000000000000000e+00	-7.874539699926928e-01
-9.991783823668779e-01	-7.844611528822055e-01
-9.938826418134705e-01	-7.694235588972431e-01
-9.866257624484733e-01	-7.543859649122807e-01
-9.770504283498836e-01	-7.393483709273183e-01
-9.649122807017545e-01	-7.246997834861592e-01
-9.540088682686685e-01	-7.142857142857143e-01
-9.398496240601504e-01	-7.034962341046258e-01
-9.239535137084700e-01	-6.942355889724311e-01
-9.097744360902256e-01	-6.880191643818604e-01
-8.947368421052632e-01	-6.832601626158763e-01
-8.796992481203009e-01	-6.802011753971924e-01
-8.646616541353382e-01	-6.787356477259536e-01
-8.496240601503759e-01	-6.788159760777753e-01
-8.345864661654135e-01	-6.804448163859854e-01
-8.176832309523712e-01	-6.842105263157895e-01
-8.030252990554463e-01	-6.892230576441103e-01
-7.894736842105263e-01	-6.954761576641921e-01
-7.744360902255638e-01	-7.045609867978940e-01
-7.593984962406015e-01	-7.164471821574289e-01
-7.467663113433782e-01	-7.293233082706767e-01
-7.353227557851142e-01	-7.443609022556391e-01
-7.265757252646710e-01	-7.593984962406015e-01
-7.192982456140351e-01	-7.764208596803459e-01
-7.153079714779375e-01	-7.894736842105263e-01
-7.123078397965241e-01	-8.045112781954887e-01
-7.108983557798101e-01	-8.195488721804511e-01
-7.110341014280223e-01	-8.345864661654134e-01
-7.127193526402784e-01	-8.496240601503759e-01
-7.160094124675370e-01	-8.646616541353385e-01
-7.210198104362125e-01	-8.796992481203008e-01
-7.293233082706767e-01	-8.972403798242924e-01
-7.371285761227810e-01	-9.097744360902256e-01
-7.491138090834344e-01	-9.248120300751880e-01
-7.593984962406015e-01	-9.350462903939654e-01
-7.744360902255639e-01	-9.469157095308677e-01
-7.894736842105263e-01	-9.560070291769295e-01
-8.045112781954886e-01	-9.628614226198056e-01
-8.195488721804511e-01	-9.678071304358187e-01
-8.345864661654135e-01	-9.710380293905143e-01
-8.496240601503759e-01	-9.726667760519905e-01
-8.646616541353385e-01	-9.727471238227792e-01
-8.796992481203008e-01	-9.712815671597994e-01
-8.947368421052632e-01	-9.682222184661708e-01
-9.097744360902257e-01	-9.634633106707308e-01
-9.248120300751880e-01	-9.568189695426754e-01
-9.398496240601504e-01	-9.479830669021675e-01
-9.548872180451129e-01	-9.364327788233798e-01
-9.667324494804443e-01	-9.248120300751880e-01
-9.787291945434808e-01	-9.097744360902256e-01
-9.879060442070076e-01	-8.947368421052632e-01
-9.949874686716792e-01	-8.793055257287180e-01
-1.000000000000000e+00	-8.640702340640476e-01
-1.000000000000000e+00	-8.646616541353384e-01
-1.000000000000000e+00	-9.157316083826503e-01
-9.899749373433585e-01	-9.298989366899247e-01
-9.766412993929003e-01	-9.448621553884711e-01
-9.649122807017544e-01	-9.555054068929718e-01
-9.498746867167920e-01	-9.665589481232454e-01
-9.348370927318297e-01	-9.753076438683678e-01
-9.197994987468672e-01	-9.821271728041860e-01
-8.997493734335840e-01	-9.886404318950055e-01
-8.897243107769424e-01	-9.908907108383769e-01
-8.897243107769424e-01	-9.908907108383769e-01
7.000000000000001e-01	            152
8.997493734335840e-01	-3.990233609040626e-01
9.197994987468672e-01	-4.011312044399330e-01
9.398496240601504e-01	-4.008326484241947e-01
9.598997493734336e-01	-3.981148132942642e-01
9.799498746867168e-01	-3.928537469086583e-01
9.949874686716791e-01	-3.870860389179332e-01
1.000000000000000e+00	-3.847842228416798e-01
1.000000000000000e+00	-3.610737172843857e-01
9.849624060150375e-01	-3.685199035449608e-01
9.699248120300750e-01	-3.739755500984632e-01
9.548872180451127e-01	-3.776723994685052e-01
9.398496240601504e-01	-3.797428530607094e-01
9.248120300751879e-01	-3.802554006204981e-01
9.097744360902253e-01	-3.792263489012180e-01
8.947368421052631e-01	-3.766221171106494e-01
8.796992481203008e-01	-3.723553361555796e-01
8.646616541353382e-01	-3.662640882734033e-01
8.496240601503757e-01	-3.580893976689727e-01
8.345864661654134e-01	-3.473705710088505e-01
8.244534990607565e-01	-3.383458646616542e-01
8.110519406351437e-01	-3.233082706766918e-01
8.008080289771284e-01	-3.082706766917294e-01
7.930078740606861e-01	-2.932330827067670e-01
7.894736842105261e-01	-2.854927352706510e-01
7.243107769423558e-01	-2.549966619163505e-01
6.992481203007519e-01	-2.395228392685618e-01
6.741854636591478e-01	-2.216884896948076e-01
6.491228070175437e-01	-2.012258455382591e-01
6.290726817042605e-01	-1.826775002203184e-01
6.090225563909772e-01	-1.617638813611717e-01
5.889469697122061e-01	-1.378446115288221e-01
5.708952141013307e-01	-1.127819548872181e-01
5.584766042998422e-01	-9.273182957393489e-02
5.556649021645427e-01	-8.771929824561409e-02
5.538847117794485e-01	-8.663369274600663e-02
5.288220551378444e-01	-7.885280949980962e-02
5.137844611528821e-01	-7.183243048502674e-02
4.937343358395989e-01	-6.106789942663978e-02
4.686716791979948e-01	-6.567835466269151e-02
4.436090225563909e-01	-6.841736233278928e-02
4.135338345864661e-01	-6.943395329755059e-02
3.834586466165413e-01	-6.812653675137198e-02
3.583959899749374e-01	-6.524944781629430e-02
3.333333333333333e-01	-6.071862455495906e-02
3.082706766917291e-01	-5.440439791922843e-02
2.832080200501252e-01	-4.609637607160456e-02
2.717958170175911e-01	-4.260651629072687e-02
2.681704260651627e-01	-4.339226129261889e-02
2.531328320802004e-01	-4.947835322377291e-02
2.380952380952381e-01	-5.374364903157101e-02
2.230576441102756e-01	-5.634536370975860e-02
2.080200501253131e-01	-5.737242023510553e-02
1.929824561403508e-01	-5.685783133122312e-02
1.779448621553885e-01	-5.478488216380937e-02
1.671926646531448e-01	-5.263157894736847e-02
1.578947368421053e-01	-5.539591297584158e-02
1.328320802005012e-01	-6.326597674154025e-02
1.027568922305764e-01	-7.038561176124905e-02
7.268170426065157e-02	-7.541527031717712e-02
3.759398496240607e-02	-7.906933293011140e-02
2.506265664160345e-03	-8.067819681925417e-02
-3.759398496240607e-02	-8.034752778443800e-02
-7.769423558897248e-02	-7.797580969205124e-02
-1.177944862155389e-01	-7.375390455167272e-02
-1.629072681704261e-01	-6.699874512754057e-02
-2.109113578056988e-01	-5.764411027568928e-02
-2.581453634085213e-01	-4.638599963748771e-02
-3.082706766917294e-01	-3.232525360936388e-02
-3.583959899749374e-01	-1.613643473829535e-02
-4.094885649622953e-01	2.506265664160345e-03
-4.587794589624721e-01	2.255639097744355e-02
-5.087719298245614e-01	4.500663261304569e-02
-5.589988344182603e-01	6.766917293233066e-02
-5.989974937343359e-01	7.842517920124804e-02
-6.390977443609023e-01	9.132553476191493e-02
-6.791979949874687e-01	1.063972236604334e-01
-7.192982456140351e-01	1.237318520659060e-01
-7.593984962406015e-01	1.434676505703569e-01
-7.945701665530764e-01	1.629072681704260e-01
-8.295739348370926e-01	1.844247164835756e-01
-8.646616541353382e-01	2.084055472352751e-01
-8.971588540019817e-01	2.330827067669172e-01
-9.269822820005194e-01	2.581453634085213e-01
-9.548872180451128e-01	2.840785277001371e-01
-9.830880863512012e-01	3.132832080200501e-01
-1.000000000000000e+00	3.325539012498998e-01
-9.990665243588400e-01	2.882205513784459e-01
-9.749373433583960e-01	2.628196593154977e-01
-9.448621553884712e-01	2.342781492259329e-01
-9.140891535532950e-01	2.080200501253131e-01
-8.796992481203008e-01	1.816288622572409e-01
-8.446115288220550e-01	1.574582995372929e-01
-8.095238095238095e-01	1.357363667345198e-01
-7.744360902255639e-01	1.162061502399516e-01
-7.343358395989974e-01	9.633933402111414e-02
-6.942355889724311e-01	7.889822476575625e-02
-6.541353383458647e-01	6.374004711828235e-02
-5.989974937343359e-01	4.359159781881837e-02
-5.538847117794486e-01	2.030918873085505e-02
-5.037593984962406e-01	-3.292850832755647e-03
-4.536340852130326e-01	-2.460620942899487e-02
-4.035087719298246e-01	-4.371127152144182e-02
-3.533834586466166e-01	-6.063493357986210e-02
-3.032581453634086e-01	-7.538305551651660e-02
-2.531328320802005e-01	-8.792708818446955e-02
-2.030075187969925e-01	-9.818639890921636e-02
-1.578947368421053e-01	-1.053780458695378e-01
-1.127819548872181e-01	-1.105237227882583e-01
-7.268170426065168e-02	-1.132525539070635e-01
-3.258145363408527e-02	-1.140796858135601e-01
8.096201324797584e-03	-1.127819548872181e-01
4.260651629072676e-02	-1.097792637674498e-01
7.769423558897248e-02	-1.046918590991544e-01
1.106354373791774e-01	-9.774436090225569e-02
1.378446115288221e-01	-9.015596152624714e-02
1.629072681704260e-01	-8.139361506708633e-02
1.779448621553885e-01	-7.613882435157757e-02
1.979949874686717e-01	-7.824764177732771e-02
2.180451127819549e-01	-7.794983241672632e-02
2.380952380952381e-01	-7.523211034492348e-02
2.581453634085213e-01	-7.001181773983106e-02
2.681704260651627e-01	-7.339882839905847e-02
2.932330827067668e-01	-8.295969914682833e-02
3.182957393483710e-01	-9.036379547322035e-02
3.433583959899749e-01	-9.586323042177763e-02
3.684210526315788e-01	-9.959353596974899e-02
3.984962406015038e-01	-1.018447583203383e-01
4.235588972431077e-01	-1.018864395194427e-01
4.486215538847116e-01	-1.002271077607750e-01
4.736842105263157e-01	-9.679300916040245e-02
5.037593984962405e-01	-9.049056789099269e-02
5.288220551378444e-01	-1.034148823025972e-01
5.423015369071502e-01	-1.278195488721805e-01
5.552677145718539e-01	-1.478696741854637e-01
5.740377515479276e-01	-1.729323308270677e-01
5.939849624060149e-01	-1.958588090714292e-01
6.161783826403736e-01	-2.180451127819549e-01
6.391603872397178e-01	-2.380952380952381e-01
6.657014823307595e-01	-2.581453634085213e-01
6.892230576441102e-01	-2.735187950654655e-01
7.154021473346299e-01	-2.882205513784462e-01
7.393483709273183e-01	-2.995845454637500e-01
7.644110275689222e-01	-3.094246011846428e-01
7.794486215538847e-01	-3.144069001549785e-01
8.048460814189878e-01	-3.483709273182958e-01
8.195488721804511e-01	-3.622205808198120e-01
8.346076147502107e-01	-3.734335839598998e-01
8.519742641356003e-01	-3.834586466165414e-01
8.646616541353382e-01	-3.891882906823589e-01
8.847117794486214e-01	-3.958102557028597e-01
8.997493734335840e-01	-3.990233609040626e-01
8.997493734335840e-01	-3.990233609040626e-01
7.000000000000001e-01	            280
1.000000000000000e+00	-1.051602205220409e-01
1.000000000000000e+00	-8.144959870182157e-02
9.823276476940042e-01	-7.268170426065168e-02
9.699248120300750e-01	-4.992474651524053e-02
9.548872180451128e-01	-2.655285392377505e-02
9.368162909300205e-01	-2.506265664160456e-03
9.195583545200564e-01	1.754385964912286e-02
8.997493734335840e-01	3.784682844182653e-02
8.746867167919798e-01	6.023240033238391e-02
8.496240601503757e-01	7.958994133769917e-02
8.245614035087718e-01	9.633651739819929e-02
7.994987468671679e-01	1.107300731487324e-01
7.744360902255639e-01	1.229435851502069e-01
7.493734335839598e-01	1.330333478464563e-01
7.343358395989974e-01	1.380823433435374e-01
7.285297822338672e-01	1.428571428571428e-01
7.185920471061773e-01	1.578947368421053e-01
7.060264818870313e-01	1.729323308270676e-01
6.942355889724311e-01	1.843199655942425e-01
6.791979949874687e-01	1.960498491777920e-01
6.641604010025062e-01	2.053359191559678e-01
6.481159072531384e-01	2.130325814536340e-01
6.290726817042605e-01	2.196651512250879e-01
6.212691465308728e-01	2.230576441102756e-01
6.069546254353703e-01	2.481203007518795e-01
5.889724310776940e-01	2.751924286052310e-01
5.674846336768584e-01	3.032581453634084e-01
5.438596491228069e-01	3.303686413883283e-01
5.187969924812030e-01	3.558941807329491e-01
4.937343358395989e-01	3.787798920484739e-01
4.634278449468168e-01	4.035087719298245e-01
4.335839598997493e-01	4.251366229781595e-01
4.035087719298245e-01	4.445090229208239e-01
3.734335839598997e-01	4.616088533135278e-01
3.433583959899749e-01	4.765482471951415e-01
3.132832080200501e-01	4.893653905161108e-01
2.832080200501252e-01	5.000178151429043e-01
2.517416700770798e-01	5.087719298245612e-01
2.481203007518795e-01	5.096114685269033e-01
2.438849083933644e-01	5.137844611528821e-01
2.435390111445463e-01	5.238095238095237e-01
2.430822566711230e-01	5.488721804511276e-01
2.406635901152469e-01	5.739348370927317e-01
2.395198809601485e-01	5.889724310776940e-01
2.433170649437625e-01	6.140350877192982e-01
2.482479714387398e-01	6.190476190476191e-01
2.781954887218046e-01	6.085783436611633e-01
3.082706766917291e-01	6.004540751615871e-01
3.383458646616542e-01	5.945745146550937e-01
3.684210526315788e-01	5.908999888719877e-01
3.984962406015038e-01	5.894294909026775e-01
4.285714285714284e-01	5.902757081391943e-01
4.536340852130324e-01	5.928716547565235e-01
4.686716791979948e-01	5.953308548706386e-01
4.786967418546366e-01	5.908270398083717e-01
4.937343358395989e-01	5.839177340071466e-01
5.137844611528821e-01	5.773086865731517e-01
5.338345864661653e-01	5.733506864288725e-01
5.538847117794485e-01	5.718590835716088e-01
5.739348370927317e-01	5.727673709235506e-01
5.939849624060149e-01	5.761158186594635e-01
6.140350877192982e-01	5.820592196594055e-01
6.302403331818570e-01	5.889724310776940e-01
6.441102756892230e-01	5.965828194082703e-01
6.591478696741855e-01	6.069518977457342e-01
6.741854636591478e-01	6.200675805356153e-01
6.869269375147088e-01	6.340852130325814e-01
6.978085168492556e-01	6.491228070175437e-01
7.064096738102430e-01	6.641604010025062e-01
7.142857142857142e-01	6.823608715219702e-01
7.194781206596816e-01	6.992481203007519e-01
7.232140819024100e-01	7.192982456140351e-01
7.244948987138470e-01	7.393483709273183e-01
7.233764480570954e-01	7.593984962406015e-01
7.198097955567991e-01	7.794486215538847e-01
7.142857142857142e-01	7.976878771503755e-01
7.092731829573933e-01	8.099330437447828e-01
7.017003338180465e-01	8.245614035087718e-01
6.918425312798944e-01	8.395989974937343e-01
6.791979949874687e-01	8.548472487486715e-01
6.634324381535892e-01	8.696741854636589e-01
6.491228070175437e-01	8.802780136842632e-01
6.329412524754567e-01	8.897243107769421e-01
6.190476190476191e-01	8.960665885486772e-01
5.989974937343359e-01	9.026991929792034e-01
5.789473684210527e-01	9.066767507247913e-01
5.588972431077694e-01	9.081871999756543e-01
5.538847117794485e-01	9.082983526381867e-01
5.488721804511276e-01	9.114826902861771e-01
5.288220551378444e-01	9.268415368857403e-01
5.087719298245612e-01	9.401001165643932e-01
4.824896870564548e-01	9.548872180451127e-01
4.586466165413534e-01	9.661780519345921e-01
4.335839598997493e-01	9.761442784439386e-01
4.035087719298245e-01	9.857937253096711e-01
3.734335839598997e-01	9.931063049396814e-01
3.433583959899749e-01	9.981984082839650e-01
3.233082706766917e-01	1.000000000000000e+00
2.481203007518795e-01	9.995292614228446e-01
2.230576441102756e-01	9.957616555681374e-01
2.130325814536340e-01	1.000000000000000e+00
-4.761904761904767e-02	9.996355150705780e-01
-7.268170426065168e-02	9.913163780812264e-01
-9.273182957393489e-02	9.827034896475364e-01
-1.127819548872181e-01	9.721159816834033e-01
-1.328320802005013e-01	9.592113589949709e-01
-1.428571428571429e-01	9.517216829962724e-01
-1.528822055137845e-01	9.493718141263268e-01
-1.578947368421053e-01	9.499563515007617e-01
-1.829573934837093e-01	9.630153982351350e-01
-2.102562114136986e-01	9.749373433583959e-01
-2.380952380952381e-01	9.850965724389802e-01
-2.713446834768158e-01	9.949874686716791e-01
-2.932330827067670e-01	1.000000000000000e+00
-6.390977443609023e-01	9.990927257161000e-01
-6.791979949874687e-01	9.898050386579971e-01
-7.192982456140351e-01	9.784740416922878e-01
-7.594831920265700e-01	9.649122807017543e-01
-7.973155774630609e-01	9.498746867167918e-01
-8.300963413062190e-01	9.348370927318294e-01
-8.496240601503759e-01	9.261760359852870e-01
-8.847117794486214e-01	9.170876729553528e-01
-9.147869674185465e-01	9.071059519306141e-01
-9.448621553884712e-01	8.947197012522731e-01
-9.699248120300752e-01	8.822419585805279e-01
-9.949874686716792e-01	8.674231356193427e-01
-1.000000000000000e+00	8.641365648913958e-01
-1.000000000000000e+00	8.366043003952468e-01
-9.799498746867168e-01	8.497211325711653e-01
-9.548872180451128e-01	8.635211017124089e-01
-9.298245614035088e-01	8.749579515562378e-01
-9.038696218666897e-01	8.847117794486214e-01
-8.746867167919800e-01	8.935215968533907e-01
-8.446115288220550e-01	9.005097072270447e-01
-7.988048922766179e-01	9.097744360902252e-01
-7.606203567743693e-01	9.248120300751879e-01
-7.243107769423559e-01	9.370825573698451e-01
-6.842105263157894e-01	9.486010177901831e-01
-6.441102756892232e-01	9.581611181652685e-01
-6.040100250626567e-01	9.658968874367899e-01
-5.588972431077694e-01	9.725030563132930e-01
-5.137844611528822e-01	9.769466003699874e-01
-4.686716791979950e-01	9.792203456550187e-01
-4.285714285714286e-01	9.793614920010212e-01
-3.884711779448622e-01	9.776368805401526e-01
-3.483709273182958e-01	9.739172871143463e-01
-3.082706766917294e-01	9.679712045104746e-01
-2.731829573934837e-01	9.606991363533053e-01
-2.431077694235589e-01	9.526645133204106e-01
-2.130325814536341e-01	9.426596652710626e-01
-1.879699248120301e-01	9.324881691064144e-01
-1.679197994987469e-01	9.242538854733567e-01
-1.528822055137845e-01	9.280058638192070e-01
-1.378446115288221e-01	9.301288559231956e-01
-1.278195488721805e-01	9.313148275620703e-01
-1.077694235588973e-01	9.449840404960228e-01
-8.771929824561409e-02	9.560493026371849e-01
-6.766917293233088e-02	9.649862926165566e-01
-4.260651629072687e-02	9.735493346681976e-01
-1.754385964912286e-02	9.795284347020015e-01
7.518796992481036e-03	9.830663291936508e-01
3.258145363408516e-02	9.842257876384679e-01
5.263157894736836e-02	9.833920622979507e-01
6.766917293233066e-02	9.816924974330909e-01
8.771929824561386e-02	9.901763610680959e-01
1.048898038295578e-01	9.949874686716791e-01
1.177944862155389e-01	9.972112553242285e-01
1.328320802005012e-01	9.983171299536548e-01
1.478696741854635e-01	9.978807621167356e-01
1.673431424066559e-01	9.949874686716791e-01
1.779448621553885e-01	9.922735123577047e-01
1.929824561403508e-01	9.869073219744823e-01
2.080200501253131e-01	9.795737794398480e-01
2.280701754385963e-01	9.668252019995024e-01
2.531328320802004e-01	9.695650689545765e-01
2.781954887218046e-01	9.704877289912671e-01
3.082706766917291e-01	9.694335264508502e-01
3.383458646616542e-01	9.661620767434557e-01
3.684210526315788e-01	9.607500402959004e-01
3.984962406015038e-01	9.531641064247608e-01
4.285714285714283e-01	9.433074087676775e-01
4.536340852130325e-01	9.332002875269504e-01
4.812487264560236e-01	9.197994987468672e-01
5.037593984962405e-01	9.068201196596311e-01
5.238095238095237e-01	8.933478398041241e-01
5.338345864661653e-01	8.860038476740074e-01
5.739348370927317e-01	8.861251383135347e-01
5.889724310776940e-01	8.835136848471378e-01
6.040100250626566e-01	8.792394362485294e-01
6.190476190476191e-01	8.731388464925626e-01
6.345445072662889e-01	8.646616541353382e-01
6.491228070175435e-01	8.542245646329076e-01
6.641604010025062e-01	8.401432400107246e-01
6.741854636591478e-01	8.281087801316048e-01
6.842105263157894e-01	8.127845384890970e-01
6.909163251387455e-01	7.994987468671679e-01
6.966019013936691e-01	7.844611528822054e-01
7.005062105397738e-01	7.694235588972429e-01
7.027707690928737e-01	7.543859649122806e-01
7.034718600780081e-01	7.393483709273183e-01
7.026318569436876e-01	7.243107769423558e-01
6.992481203007519e-01	7.050594410658364e-01
6.961665019084408e-01	6.942355889724310e-01
6.892230576441101e-01	6.768895050614903e-01
6.824053608970304e-01	6.641604010025062e-01
6.720312601448475e-01	6.491228070175437e-01
6.591478696741855e-01	6.347642894607193e-01
6.468921571576837e-01	6.240601503759398e-01
6.323302434748383e-01	6.140350877192982e-01
6.190476190476191e-01	6.069102040379926e-01
6.040100250626566e-01	6.008105544014760e-01
5.889724310776940e-01	5.965351871889535e-01
5.739348370927317e-01	5.939232231492984e-01
5.588972431077694e-01	5.928870737720513e-01
5.438596491228069e-01	5.933923675247911e-01
5.288220551378444e-01	5.954557131227102e-01
5.137844611528821e-01	5.991439976771136e-01
4.987468671679198e-01	6.045927007137910e-01
4.837092731829573e-01	6.120274018317337e-01
4.620292344608014e-01	6.240601503759398e-01
4.385964912280702e-01	6.216130311690459e-01
4.135338345864661e-01	6.207342208504184e-01
3.834586466165413e-01	6.218410639959177e-01
3.533834586466165e-01	6.251525593023657e-01
3.233082706766917e-01	6.306169454839655e-01
2.932330827067668e-01	6.382445683307174e-01
2.681704260651627e-01	6.463420598887886e-01
2.431077694235588e-01	6.561364629522599e-01
2.154295863550940e-01	6.691729323308269e-01
2.030075187969924e-01	6.758786604230267e-01
2.002001112483054e-01	6.741854636591478e-01
1.979949874686717e-01	6.334918829700731e-01
2.102133569792001e-01	5.889724310776940e-01
2.146843803774832e-01	5.639097744360901e-01
2.171695818078224e-01	5.388471177944862e-01
2.188641343852126e-01	5.137844611528821e-01
2.280701754385963e-01	4.984937783724597e-01
2.347807935173229e-01	4.837092731829573e-01
2.380952380952381e-01	4.765694928508900e-01
2.681704260651627e-01	4.666735991522578e-01
3.003138007803585e-01	4.536340852130325e-01
3.333333333333333e-01	4.377250493984770e-01
3.677381824021556e-01	4.185463659147870e-01
3.994103225889234e-01	3.984962406015038e-01
4.335839598997493e-01	3.741565766981864e-01
4.636591478696741e-01	3.501812890159977e-01
4.887218045112780e-01	3.281369323894274e-01
5.143614082480086e-01	3.032581453634084e-01
5.388471177944862e-01	2.768098594917715e-01
5.623577354595779e-01	2.481203007518795e-01
5.803819658761988e-01	2.230576441102756e-01
5.900632125590864e-01	2.080200501253131e-01
5.939849624060149e-01	2.052728149183431e-01
6.090225563909772e-01	2.027106593374672e-01
6.281156076267279e-01	1.979949874686717e-01
6.415336288989151e-01	1.929824561403508e-01
6.541353383458647e-01	1.868580979787595e-01
6.691729323308269e-01	1.774008257728170e-01
6.842105263157894e-01	1.650302477779850e-01
6.957500814724586e-01	1.528822055137844e-01
7.069224101611221e-01	1.378446115288221e-01
7.154649896532960e-01	1.228070175438596e-01
7.202660055113372e-01	1.127819548872180e-01
7.243107769423558e-01	1.086143442180627e-01
7.493734335839597e-01	9.854073864268183e-02
7.744360902255637e-01	8.630812297266620e-02
7.994987468671679e-01	7.191096727508318e-02
8.245614035087718e-01	5.522584634601638e-02
8.496240601503757e-01	3.607083791564554e-02
8.746867167919798e-01	1.407981153364620e-02
8.962049479391405e-01	-7.518796992481258e-03
9.147869674185463e-01	-2.869918905183361e-02
9.330810102386025e-01	-5.263157894736847e-02
9.463778935957213e-01	-7.268170426065168e-02
9.553090046718922e-01	-8.771929824561409e-02
9.649122807017543e-01	-9.083944264399696e-02
9.799498746867168e-01	-9.569082248891181e-02
9.955913763315607e-01	-1.027568922305765e-01
1.000000000000000e+00	-1.051602205220409e-01
1.000000000000000e+00	-1.051602205220409e-01
8.000000000000000e-01	             91
-9.398496240601504e-01	-9.962896100369927e-01
-9.298245614035088e-01	-1.000000000000000e+00
-7.842274034640064e-01	-1.000000000000000e+00
-7.644110275689223e-01	-9.902195978137430e-01
-7.483115395440642e-01	-9.799498746867168e-01
-7.343358395989975e-01	-9.689968628116556e-01
-7.192982456140351e-01	-9.545032486097429e-01
-7.070113054465074e-01	-9.398496240601504e-01
-6.967384089384442e-01	-9.248120300751880e-01
-6.884093169379786e-01	-9.097744360902256e-01
-6.798700101279447e-01	-8.897243107769424e-01
-6.738936566630163e-01	-8.696741854636592e-01
-6.702358231957930e-01	-8.496240601503759e-01
-6.687611058348920e-01	-8.295739348370927e-01
-6.694186270251803e-01	-8.095238095238095e-01
-6.722313751249924e-01	-7.894736842105263e-01
-6.772997049104849e-01	-7.694235588972431e-01
-6.848202669065911e-01	-7.493734335839599e-01
-6.942355889724311e-01	-7.308754401871114e-01
-7.042606516290728e-01	-7.153678982713255e-01
-7.142857142857143e-01	-7.026052920267875e-01
-7.293233082706767e-01	-6.869726882443352e-01
-7.446643542011773e-01	-6.741854636591479e-01
-7.594900530457459e-01	-6.641604010025063e-01
-7.794486215538847e-01	-6.535805842799483e-01
-7.994987468671679e-01	-6.457851359424870e-01
-8.195488721804511e-01	-6.404697017493612e-01
-8.395989974937343e-01	-6.374258174418517e-01
-8.596491228070176e-01	-6.365436318295798e-01
-8.796992481203009e-01	-6.377927286000629e-01
-8.997493734335840e-01	-6.412165484240288e-01
-9.197994987468672e-01	-6.469398244596992e-01
-9.398496240601504e-01	-6.551928967656155e-01
-9.563482894095519e-01	-6.641604010025062e-01
-9.711822465063842e-01	-6.741854636591479e-01
-9.849624060150377e-01	-6.855316659040243e-01
-1.000000000000000e+00	-7.007965024859780e-01
-1.000000000000000e+00	-7.357564816717654e-01
-9.990992354970001e-01	-7.343358395989975e-01
-9.881313353465233e-01	-7.192982456140351e-01
-9.742303108760223e-01	-7.042606516290727e-01
-9.598997493734336e-01	-6.920069533589754e-01
-9.448621553884712e-01	-6.817754483879362e-01
-9.298245614035088e-01	-6.737022104489516e-01
-9.147869674185465e-01	-6.674636575367338e-01
-8.947368421052632e-01	-6.616370475109647e-01
-8.746867167919800e-01	-6.583958017246037e-01
-8.546365914786966e-01	-6.575908594679988e-01
-8.345864661654135e-01	-6.591862638793946e-01
-8.145363408521303e-01	-6.632533404180871e-01
-7.965563607647876e-01	-6.691729323308271e-01
-7.844611528822055e-01	-6.744541592039477e-01
-7.670982089617586e-01	-6.842105263157895e-01
-7.531006093209198e-01	-6.942355889724312e-01
-7.393483709273183e-01	-7.064885334128600e-01
-7.277237178181428e-01	-7.192982456140351e-01
-7.167591673644726e-01	-7.343358395989975e-01
-7.080864694552079e-01	-7.493734335839599e-01
-7.013290036092348e-01	-7.644110275689223e-01
-6.948904505202624e-01	-7.844611528822055e-01
-6.910907573320971e-01	-8.045112781954886e-01
-6.897492684013689e-01	-8.245614035087718e-01
-6.908073036487534e-01	-8.446115288220550e-01
-6.943105477452955e-01	-8.646616541353384e-01
-7.004243269595147e-01	-8.847117794486214e-01
-7.069078579119539e-01	-8.997493734335840e-01
-7.152562008028668e-01	-9.147869674185464e-01
-7.258291193419402e-01	-9.298245614035089e-01
-7.393483709273183e-01	-9.450058019560088e-01
-7.543859649122807e-01	-9.582646038364295e-01
-7.694235588972431e-01	-9.687489426333384e-01
-7.844611528822055e-01	-9.770256307094956e-01
-8.037860095013392e-01	-9.849624060150375e-01
-8.195488721804511e-01	-9.894862408774320e-01
-8.395989974937343e-01	-9.929221960509853e-01
-8.596491228070176e-01	-9.939153462873024e-01
-8.796992481203008e-01	-9.925087280508775e-01
-8.997493734335840e-01	-9.886404318950055e-01
-9.197994987468672e-01	-9.821271728041860e-01
-9.355400543704706e-01	-9.749373433583960e-01
-9.523344825716127e-01	-9.649122807017544e-01
-9.656541729314732e-01	-9.548872180451127e-01
-9.799498746867168e-01	-9.414703916889582e-01
-9.900339971072157e-01	-9.298245614035088e-01
-1.000000000000000e+00	-9.157316083826503e-01
-1.000000000000000e+00	-9.506908462982806e-01
-9.849624060150376e-01	-9.659524818773393e-01
-9.675378216897635e-01	-9.799498746867168e-01
-9.518512290377357e-01	-9.899749373433584e-01
-9.398496240601504e-01	-9.962896100369927e-01
-9.398496240601504e-01	-9.962896100369927e-01
8.000000000000000e-01	            144
8.897243107769421e-01	-4.185486409843884e-01
9.097744360902253e-01	-4.215066270680005e-01
9.298245614035086e-01	-4.223060552030241e-01
9.498746867167918e-01	-4.209738359139963e-01
9.699248120300750e-01	-4.174640274932630e-01
9.899749373433582e-01	-4.116475167276837e-01
1.000000000000000e+00	-4.078073115217954e-01
1.000000000000000e+00	-3.847842228416798e-01
9.849624060150374e-01	-3.911128223051179e-01
9.649122807017543e-01	-3.970450357221273e-01
9.448621553884711e-01	-4.003827446037421e-01
9.248120300751879e-01	-4.012809302384382e-01
9.047619047619047e-01	-3.997790079370952e-01
8.847117794486214e-01	-3.958102557028597e-01
8.696741854636589e-01	-3.911075484517526e-01
8.519742641356003e-01	-3.834586466165414e-01
8.395989974937343e-01	-3.766017883553238e-01
8.245614035087718e-01	-3.662434540188900e-01
8.095238095238093e-01	-3.531487705667242e-01
7.961381504721006e-01	-3.383458646616542e-01
7.853752762441524e-01	-3.233082706766918e-01
7.794486215538847e-01	-3.144069001549785e-01
7.480897724387312e-01	-3.032581453634086e-01
7.243107769423559e-01	-2.926773585724921e-01
6.970988138324974e-01	-2.781954887218046e-01
6.730191476795668e-01	-2.631578947368421e-01
6.491228070175437e-01	-2.459737122627005e-01
6.272866562787753e-01	-2.280701754385965e-01
6.040100250626566e-01	-2.062663164026111e-01
5.824217909889302e-01	-1.829573934837093e-01
5.639097744360901e-01	-1.599023060156739e-01
5.485566725940171e-01	-1.378446115288221e-01
5.336972063851441e-01	-1.127819548872181e-01
5.284932799408061e-01	-1.027568922305765e-01
5.238095238095237e-01	-9.948732933459066e-02
5.037593984962405e-01	-9.049056789099269e-02
4.436090225563909e-01	-1.006974333201599e-01
4.185463659147870e-01	-1.020128211342555e-01
3.934837092731829e-01	-1.016355404393351e-01
3.634085213032581e-01	-9.898623847286439e-02
3.383458646616542e-01	-9.490810033386005e-02
3.132832080200501e-01	-8.904254289306260e-02
2.882205513784459e-01	-8.122399243141190e-02
2.581453634085213e-01	-7.001181773983106e-02
2.380952380952381e-01	-7.523211034492348e-02
2.180451127819549e-01	-7.794983241672632e-02
1.979949874686717e-01	-7.824764177732771e-02
1.720749943031152e-01	-7.769423558897248e-02
1.453384272812911e-01	-8.771929824561409e-02
1.177944862155389e-01	-9.592745170748042e-02
8.771929824561386e-02	-1.028205837299907e-01
5.263157894736836e-02	-1.085497660254155e-01
1.754385964912286e-02	-1.121432275838163e-01
-1.754385964912286e-02	-1.138639700595252e-01
-5.764411027568928e-02	-1.137934156380719e-01
-9.774436090225569e-02	-1.117593144819966e-01
-1.428571428571429e-01	-1.073322023042578e-01
-1.879699248120301e-01	-1.008009003428100e-01
-2.330827067669173e-01	-9.230883204741690e-02
-2.832080200501254e-01	-8.066685927177109e-02
-3.333333333333334e-01	-6.679900833628256e-02
-3.834586466165414e-01	-5.074042491737354e-02
-4.335839598997494e-01	-3.251587194742271e-02
-4.837092731829575e-01	-1.208963489596206e-02
-5.338345864661654e-01	1.058899479714825e-02
-5.789473684210525e-01	3.299488451083225e-02
-6.140350877192983e-01	5.066339692490867e-02
-6.691729323308271e-01	6.916452917674401e-02
-7.092731829573935e-01	8.516557073585017e-02
-7.493734335839599e-01	1.034943851815294e-01
-7.894736842105262e-01	1.243202844191131e-01
-8.245614035087719e-01	1.447652100196800e-01
-8.602621206823746e-01	1.679197994987467e-01
-8.949578314849038e-01	1.929824561403508e-01
-9.262127967205642e-01	2.180451127819549e-01
-9.548872180451128e-01	2.434469918154342e-01
-9.802174110269224e-01	2.681704260651627e-01
-1.000000000000000e+00	2.892521275350416e-01
-1.000000000000000e+00	2.882205513784459e-01
-1.000000000000000e+00	2.481123161587837e-01
-9.699248120300752e-01	2.183691039749466e-01
-9.398496240601504e-01	1.916399821199779e-01
-9.097744360902256e-01	1.674360195868887e-01
-8.746867167919800e-01	1.419451277796321e-01
-8.375743403094456e-01	1.177944862155389e-01
-8.032524861675111e-01	9.774436090225569e-02
-7.644110275689223e-01	7.745559854521078e-02
-7.243107769423559e-01	5.898081837510307e-02
-6.835762379905054e-01	4.260651629072676e-02
-6.584758793558250e-01	3.258145363408516e-02
-6.138605861224375e-01	7.518796992481036e-03
-5.639097744360902e-01	-1.806528252345553e-02
-5.137844611528822e-01	-4.127214874796081e-02
-4.686716791979950e-01	-6.014458614113839e-02
-4.185463659147870e-01	-7.894933486169534e-02
-3.684210526315790e-01	-9.551123248566085e-02
-3.182957393483710e-01	-1.098447593424566e-01
-2.681704260651629e-01	-1.219290437937195e-01
-2.230576441102757e-01	-1.308312126902733e-01
-1.776539402522505e-01	-1.378446115288221e-01
-1.315248746964980e-01	-1.428571428571429e-01
-8.771929824561409e-02	-1.455233952480708e-01
-4.761904761904767e-02	-1.460394604975361e-01
-7.518796992481258e-03	-1.445427524614791e-01
2.756892230576424e-02	-1.414111952169747e-01
6.265664160400997e-02	-1.363771123727875e-01
9.774436090225569e-02	-1.291832306800635e-01
1.278195488721803e-01	-1.210339571928011e-01
1.578947368421053e-01	-1.107359380209899e-01
1.879699248120299e-01	-9.868299771709338e-02
2.080200501253131e-01	-9.942280228128950e-02
2.280701754385963e-01	-9.809137401668674e-02
2.481203007518795e-01	-9.523335083323314e-02
2.781954887218046e-01	-1.081724251866832e-01
3.032581453634084e-01	-1.165564650582113e-01
3.283208020050123e-01	-1.229735301406612e-01
3.551273136563752e-01	-1.278195488721805e-01
3.834586466165413e-01	-1.308183493766336e-01
4.135338345864661e-01	-1.316710526142399e-01
4.385964912280702e-01	-1.305377300571964e-01
4.736842105263157e-01	-1.283255902309521e-01
5.187969924812030e-01	-1.495971561488483e-01
5.293656696550660e-01	-1.629072681704261e-01
5.471025831830341e-01	-1.879699248120301e-01
5.639097744360901e-01	-2.085866465237037e-01
5.839598997493733e-01	-2.301608571495274e-01
6.040100250626566e-01	-2.491420115121858e-01
6.290726817042605e-01	-2.698694744844199e-01
6.547955588912320e-01	-2.882205513784462e-01
6.792561419499977e-01	-3.032581453634086e-01
7.042606516290726e-01	-3.164098987865140e-01
7.313781295011961e-01	-3.283208020050126e-01
7.543859649122806e-01	-3.365654775940313e-01
7.729506913001939e-01	-3.433583959899750e-01
7.744360902255638e-01	-3.445647372052650e-01
7.855438675297676e-01	-3.583959899749374e-01
8.004085083092189e-01	-3.734335839598998e-01
8.145363408521302e-01	-3.850230444211596e-01
8.295739348370925e-01	-3.951105656024118e-01
8.450842089501451e-01	-4.035087719298246e-01
8.646616541353382e-01	-4.116424424499240e-01
8.847117794486214e-01	-4.174606859307093e-01
8.897243107769421e-01	-4.185486409843884e-01
8.897243107769421e-01	-4.185486409843884e-01
8.000000000000000e-01	            168
9.949874686716791e-01	-7.914796305997832e-02
1.000000000000000e+00	-8.144959870182157e-02
9.992098786595369e-01	-4.260651629072687e-02
9.846980690806922e-01	-1.754385964912286e-02
9.675288245119793e-01	7.518796992481036e-03
9.498746867167918e-01	2.975186572131247e-02
9.289904739235662e-01	5.263157894736836e-02
9.080309814887400e-01	7.268170426065157e-02
8.840501897342889e-01	9.273182957393478e-02
8.596491228070176e-01	1.104362635518604e-01
8.345864661654134e-01	1.261584138442965e-01
8.095238095238093e-01	1.396123728413937e-01
7.844611528822054e-01	1.509493739765073e-01
7.593984962406015e-01	1.602549760482282e-01
7.376597456241137e-01	1.679197994987467e-01
7.158095124285896e-01	1.929824561403508e-01
7.042606516290726e-01	2.034017688252736e-01
6.892230576441101e-01	2.146627974670497e-01
6.741854636591478e-01	2.238172985273499e-01
6.482167706018946e-01	2.380952380952381e-01
6.340852130325814e-01	2.651619765910036e-01
6.168046547186072e-01	2.932330827067668e-01
5.989974937343359e-01	3.183954406815658e-01
5.739348370927317e-01	3.496856839161284e-01
5.613188167604239e-01	3.634085213032581e-01
5.187969924812030e-01	4.046488217844025e-01
4.861748217507292e-01	4.335839598997493e-01
4.586466165413534e-01	4.852985395660427e-01
4.222024252326548e-01	5.488721804511276e-01
4.161834691257379e-01	5.588972431077694e-01
4.235588972431077e-01	5.610160825035562e-01
4.736842105263157e-01	5.684236387762702e-01
4.786967418546366e-01	5.674741951434427e-01
4.987468671679198e-01	5.597897398548076e-01
5.187969924812030e-01	5.545757841383632e-01
5.388471177944862e-01	5.513359456272693e-01
5.588972431077694e-01	5.501835042017537e-01
5.789473684210527e-01	5.511767576868979e-01
5.939849624060149e-01	5.546072132525138e-01
6.140350877192982e-01	5.598393504712542e-01
6.340852130325814e-01	5.675439136162965e-01
6.491228070175437e-01	5.751483764720722e-01
6.641604010025062e-01	5.845671593692731e-01
6.791979949874687e-01	5.961648223861167e-01
6.942355889724310e-01	6.105119517044382e-01
7.058095758290506e-01	6.240601503759398e-01
7.163474528499921e-01	6.390977443609023e-01
7.248997361841827e-01	6.541353383458646e-01
7.336934913286073e-01	6.741854636591478e-01
7.398945823125455e-01	6.942355889724310e-01
7.437601189017914e-01	7.142857142857142e-01
7.454335605546316e-01	7.343358395989974e-01
7.449732118285890e-01	7.543859649122806e-01
7.423629228030180e-01	7.744360902255638e-01
7.375100013496007e-01	7.944862155388470e-01
7.302276953970475e-01	8.145363408521302e-01
7.229823729450424e-01	8.295739348370925e-01
7.139834931454112e-01	8.446115288220550e-01
7.028967599839951e-01	8.596491228070176e-01
6.892224552934754e-01	8.746867167919798e-01
6.720061574100815e-01	8.897243107769421e-01
6.577185607631428e-01	8.997493734335840e-01
6.390977443609023e-01	9.101571727055037e-01
6.190476190476191e-01	9.185254427798811e-01
5.989974937343359e-01	9.243520666759505e-01
5.789473684210527e-01	9.278709918248977e-01
5.699170213501801e-01	9.298245614035086e-01
5.689223057644108e-01	9.304155539185532e-01
5.488721804511276e-01	9.469697292562453e-01
5.288220551378444e-01	9.612811415625975e-01
5.037593984962405e-01	9.766122581470776e-01
4.778289228027615e-01	9.899749373433582e-01
4.547926711261780e-01	1.000000000000000e+00
3.275538349365761e-01	1.000000000000000e+00
3.333333333333332e-01	9.994131793027060e-01
3.637755464405039e-01	9.949874686716791e-01
3.934837092731829e-01	9.884818712018988e-01
4.235588972431077e-01	9.796338862596756e-01
4.536340852130325e-01	9.683190813143010e-01
4.786967418546366e-01	9.568106985240948e-01
5.037593984962405e-01	9.431265808614475e-01
5.288220551378444e-01	9.268415368857403e-01
5.538847117794485e-01	9.082983526381867e-01
5.739348370927317e-01	9.072811608973317e-01
5.939849624060149e-01	9.039331820342068e-01
6.140350877192982e-01	8.979894115165127e-01
6.329412524754567e-01	8.897243107769421e-01
6.441102756892230e-01	8.834672151368668e-01
6.591478696741855e-01	8.730975090133355e-01
6.745274869828410e-01	8.596491228070176e-01
6.880144892858224e-01	8.446115288220550e-01
6.992481203007519e-01	8.286377833936540e-01
7.070854387379950e-01	8.145363408521302e-01
7.142857142857142e-01	7.976878771503754e-01
7.198097955567991e-01	7.794486215538847e-01
7.233764480570954e-01	7.593984962406015e-01
7.244948987138470e-01	7.393483709273183e-01
7.232140819024100e-01	7.192982456140351e-01
7.194781206596816e-01	6.992481203007519e-01
7.142857142857142e-01	6.823608715219702e-01
7.088427294095672e-01	6.691729323308269e-01
6.992481203007519e-01	6.514205633245511e-01
6.892230576441101e-01	6.369870500599488e-01
6.781154226524325e-01	6.240601503759398e-01
6.641604010025062e-01	6.109816180798744e-01
6.491228070175438e-01	5.997714695714710e-01
6.340852130325814e-01	5.909078366534496e-01
6.189962042643443e-01	5.839598997493733e-01
5.989974937343359e-01	5.773492582722559e-01
5.789473684210527e-01	5.733716552351118e-01
5.588972431077694e-01	5.718613934089767e-01
5.388471177944862e-01	5.727511174943962e-01
5.187969924812030e-01	5.760802718730960e-01
4.987468671679198e-01	5.820026991967358e-01
4.823887828484972e-01	5.889724310776940e-01
4.686716791979948e-01	5.953308548706386e-01
4.436090225563909e-01	5.916180601316573e-01
4.185463659147870e-01	5.897270365148624e-01
3.884711779448620e-01	5.896690198024894e-01
3.583959899749374e-01	5.918829649566416e-01
3.283208020050123e-01	5.962930000199781e-01
2.982456140350878e-01	6.029070396808445e-01
2.681704260651627e-01	6.118155794709772e-01
2.477707807779539e-01	6.190476190476191e-01
2.431077694235588e-01	6.123932079283241e-01
2.394126166961402e-01	5.839598997493733e-01
2.435048765263281e-01	5.388471177944862e-01
2.438849083933644e-01	5.137844611528821e-01
2.481203007518795e-01	5.096114685269033e-01
2.731829573934836e-01	5.030821994745133e-01
3.032581453634084e-01	4.931602800793800e-01
3.333333333333333e-01	4.810546252257207e-01
3.634085213032581e-01	4.668267278462865e-01
3.934837092731829e-01	4.504516606148178e-01
4.235588972431077e-01	4.318532985645102e-01
4.536340852130325e-01	4.108796673705358e-01
4.822808543946586e-01	3.884711779448619e-01
5.087719298245612e-01	3.653354630082397e-01
5.338345864661653e-01	3.409327550453388e-01
5.588972431077694e-01	3.135175054667918e-01
5.793665740548755e-01	2.882205513784459e-01
5.989974937343359e-01	2.606012053847956e-01
6.158143827103379e-01	2.330827067669172e-01
6.212691465308728e-01	2.230576441102756e-01
6.240601503759398e-01	2.212522887529114e-01
6.491228070175438e-01	2.126195364707391e-01
6.641604010025062e-01	2.053359191559678e-01
6.791979949874687e-01	1.960498491777920e-01
6.957692176215404e-01	1.829573934837092e-01
7.092731829573933e-01	1.693743888012428e-01
7.192982456140351e-01	1.569267730717044e-01
7.293233082706765e-01	1.414715752866876e-01
7.350928389189311e-01	1.378446115288221e-01
7.593984962406015e-01	1.292403708496681e-01
7.855463768538639e-01	1.177944862155389e-01
8.095238095238093e-01	1.052414610726898e-01
8.345864661654134e-01	8.993024323668125e-02
8.596491228070174e-01	7.218658764711257e-02
8.847117794486214e-01	5.167487218738835e-02
9.051294422235493e-01	3.258145363408516e-02
9.248120300751879e-01	1.169827753893853e-02
9.448621553884711e-01	-1.275498830249283e-02
9.622804546318853e-01	-3.759398496240607e-02
9.771265425250300e-01	-6.265664160401008e-02
9.823276476940042e-01	-7.268170426065168e-02
9.849624060150375e-01	-7.473720131651077e-02
9.949874686716791e-01	-7.914796305997832e-02
9.949874686716791e-01	-7.914796305997832e-02
8.000000000000000e-01	             25
-9.992039604996109e-01	8.646616541353382e-01
-9.745424007829844e-01	8.796992481203009e-01
-9.498746867167920e-01	8.923912070356255e-01
-9.209734912338516e-01	9.047619047619047e-01
-8.947368421052631e-01	9.140069708992395e-01
-8.646616541353382e-01	9.225653287295335e-01
-8.446115288220550e-01	9.277894450190393e-01
-7.644110275689223e-01	9.630788219650144e-01
-7.293233082706767e-01	9.753094137702204e-01
-6.892230576441103e-01	9.871639845221241e-01
-6.491228070175439e-01	9.969510404957875e-01
-6.346797965745675e-01	1.000000000000000e+00
-6.390977443609023e-01	1.000000000000000e+00
-7.644110275689223e-01	9.997682253804313e-01
-8.010250463767431e-01	9.849624060150375e-01
-8.345864661654134e-01	9.693223272501404e-01
-8.646616541353384e-01	9.533692216441320e-01
-8.847117794486216e-01	9.430519180302883e-01
-9.147869674185464e-01	9.330449555344005e-01
-9.448621553884712e-01	9.208023508088012e-01
-9.699248120300752e-01	9.086348640724379e-01
-9.949874686716792e-01	8.943796076256300e-01
-1.000000000000000e+00	8.912443862138368e-01
-1.000000000000000e+00	8.641365648913958e-01
-9.992039604996109e-01	8.646616541353382e-01
8.000000000000000e-01	             23
-1.528822055137845e-01	9.493718141263268e-01
-1.428571428571429e-01	9.517216829962724e-01
-1.228070175438597e-01	9.659824162833817e-01
-1.027568922305765e-01	9.776746047981368e-01
-8.270676691729328e-02	9.872402076322085e-01
-6.257016692072634e-02	9.949874686716790e-01
-4.628510898080877e-02	1.000000000000000e+00
-4.761904761904767e-02	1.000000000000000e+00
-1.139422692612228e-01	1.000000000000000e+00
-1.278195488721805e-01	9.923069683654505e-01
-1.328320802005013e-01	9.910387316643431e-01
-1.779448621553885e-01	9.929435787517579e-01
-1.879699248120301e-01	9.969567627562409e-01
-1.946024424566292e-01	1.000000000000000e+00
-2.916729916675397e-01	1.000000000000000e+00
-2.882205513784462e-01	9.992027861192274e-01
-2.531328320802005e-01	9.898500319970123e-01
-2.230576441102757e-01	9.798448015422206e-01
-1.929824561403509e-01	9.676475841080747e-01
-1.668678198169216e-01	9.548872180451127e-01
-1.574036080324741e-01	9.498746867167918e-01
-1.528822055137845e-01	9.493718141263268e-01
-1.528822055137845e-01	9.493718141263268e-01
8.000000000000000e-01	              8
2.180451127819549e-01	9.980511274217732e-01
2.230576441102756e-01	9.957616555681374e-01
2.481203007518795e-01	9.995292614228446e-01
2.525691118789493e-01	1.000000000000000e+00
2.431077694235588e-01	1.000000000000000e+00
2.144348840129953e-01	1.000000000000000e+00
2.180451127819549e-01	9.980511274217732e-01
2.180451127819549e-01	9.980511274217732e-01
9.000000000000000e-01	             12
-9.799498746867168e-01	-9.969273601414952e-01
-9.749373433583960e-01	-1.000000000000000e+00
-9.316017329606940e-01	-1.000000000000000e+00
-9.498746867167920e-01	-9.911001747795685e-01
-9.675378216897635e-01	-9.799498746867168e-01
-9.804376325818748e-01	-9.699248120300752e-01
-9.961957259722868e-01	-9.548872180451128e-01
-1.000000000000000e+00	-9.506908462982806e-01
-1.000000000000000e+00	-9.806932660268223e-01
-9.826183353899007e-01	-9.949874686716791e-01
-9.799498746867168e-01	-9.969273601414952e-01
-9.799498746867168e-01	-9.969273601414952e-01
9.000000000000000e-01	             74
-7.794486215538847e-01	-1.000000000000000e+00
-7.393483709273183e-01	-9.993327650466486e-01
-7.206624674687681e-01	-9.849624060150375e-01
-7.092731829573935e-01	-9.743904542935257e-01
-6.942355889724311e-01	-9.576392914070055e-01
-6.813677249780820e-01	-9.398496240601504e-01
-6.725100425139553e-01	-9.248120300751880e-01
-6.631172551975608e-01	-9.047619047619048e-01
-6.561408267975999e-01	-8.847117794486214e-01
-6.513340802812709e-01	-8.646616541353384e-01
-6.485480930062112e-01	-8.446115288220550e-01
-6.477027517132936e-01	-8.245614035087718e-01
-6.487741978040014e-01	-8.045112781954887e-01
-6.517927362955702e-01	-7.844611528822055e-01
-6.568456769398030e-01	-7.644110275689223e-01
-6.641604010025063e-01	-7.441969834259916e-01
-6.741854636591479e-01	-7.236022243365422e-01
-6.863575892935299e-01	-7.042606516290727e-01
-6.992481203007519e-01	-6.878504846603710e-01
-7.142857142857142e-01	-6.722482245470305e-01
-7.297035717355316e-01	-6.591478696741855e-01
-7.443609022556391e-01	-6.488285934872391e-01
-7.644110275689223e-01	-6.374609957687978e-01
-7.844611528822054e-01	-6.287681374985519e-01
-8.045112781954886e-01	-6.224133164163840e-01
-8.245614035087719e-01	-6.181779470602972e-01
-8.446115288220550e-01	-6.159351817724742e-01
-8.646616541353384e-01	-6.156208415357955e-01
-8.847117794486216e-01	-6.172263464483378e-01
-9.047619047619049e-01	-6.207968037959475e-01
-9.248120300751880e-01	-6.264379268912531e-01
-9.448621553884712e-01	-6.343302534305405e-01
-9.649122807017543e-01	-6.447729519020028e-01
-9.799498746867168e-01	-6.545515140122345e-01
-9.982100955246616e-01	-6.691729323308271e-01
-1.000000000000000e+00	-6.707930663807616e-01
-1.000000000000000e+00	-7.007965024859780e-01
-9.889214177451138e-01	-6.892230576441103e-01
-9.749373433583961e-01	-6.770632161751007e-01
-9.598997493734336e-01	-6.663717259788897e-01
-9.448621553884712e-01	-6.576934630417117e-01
-9.248120300751880e-01	-6.487525323613367e-01
-9.047619047619047e-01	-6.424247549465503e-01
-8.847117794486216e-01	-6.384413055728997e-01
-8.646616541353384e-01	-6.366556864923336e-01
-8.446115288220551e-01	-6.370050674605112e-01
-8.245614035087719e-01	-6.395012927874707e-01
-8.045112781954886e-01	-6.442327886135746e-01
-7.844611528822055e-01	-6.513841295464873e-01
-7.682513137777196e-01	-6.591478696741855e-01
-7.517168406033959e-01	-6.691729323308271e-01
-7.382564794736159e-01	-6.791979949874687e-01
-7.243107769423559e-01	-6.917932835936019e-01
-7.128792230879964e-01	-7.042606516290728e-01
-7.015097260677836e-01	-7.192982456140351e-01
-6.922704316469105e-01	-7.343358395989975e-01
-6.826954260991075e-01	-7.543859649122807e-01
-6.758122189407342e-01	-7.744360902255638e-01
-6.713221395535918e-01	-7.944862155388472e-01
-6.690543715861529e-01	-8.145363408521303e-01
-6.689291502100554e-01	-8.345864661654135e-01
-6.709420767975740e-01	-8.546365914786969e-01
-6.751634268396189e-01	-8.746867167919801e-01
-6.817531032189161e-01	-8.947368421052632e-01
-6.909896710748133e-01	-9.147869674185465e-01
-6.999261414206481e-01	-9.298245614035088e-01
-7.109354296618597e-01	-9.448621553884711e-01
-7.245119882430873e-01	-9.598997493734336e-01
-7.415858820300701e-01	-9.749373433583960e-01
-7.557324288162527e-01	-9.849624060150377e-01
-7.744360902255639e-01	-9.955277881148932e-01
-7.842274034640064e-01	-1.000000000000000e+00
-7.794486215538847e-01	-1.000000000000000e+00
-7.794486215538847e-01	-1.000000000000000e+00
9.000000000000000e-01	            138
8.847117794486214e-01	-4.389809853389881e-01
9.047619047619047e-01	-4.421308878967775e-01
9.248120300751879e-01	-4.433303796212318e-01
9.448621553884711e-01	-4.426126349367845e-01
9.649122807017543e-01	-4.399576665599103e-01
9.849624060150375e-01	-4.352890851790161e-01
1.000000000000000e+00	-4.303825954703504e-01
1.000000000000000e+00	-4.078073115217954e-01
9.799498746867168e-01	-4.148559600382761e-01
9.598997493734336e-01	-4.194971272965383e-01
9.398496240601504e-01	-4.219075372952151e-01
9.197994987468672e-01	-4.221728002125100e-01
8.997493734335840e-01	-4.203018828038972e-01
8.796992481203008e-01	-4.162292242413888e-01
8.596491228070176e-01	-4.098032928116274e-01
8.446115288220550e-01	-4.032843637067358e-01
8.269424536608713e-01	-3.934837092731830e-01
8.124677740995677e-01	-3.834586466165414e-01
7.994987468671679e-01	-3.726070136496110e-01
7.844611528822054e-01	-3.571566381769531e-01
7.729506913001939e-01	-3.433583959899750e-01
7.694235588972429e-01	-3.410451267077460e-01
7.443609022556390e-01	-3.331868053650553e-01
7.192740790634781e-01	-3.233082706766918e-01
6.942355889724310e-01	-3.113912285593439e-01
6.691729323308269e-01	-2.973240175681942e-01
6.441102756892230e-01	-2.809265466779632e-01
6.190476190476191e-01	-2.619428694027895e-01
5.973667625396811e-01	-2.431077694235589e-01
5.770621660504500e-01	-2.230576441102757e-01
5.588972431077696e-01	-2.027113211195519e-01
5.396667611658663e-01	-1.779448621553885e-01
5.187969924812030e-01	-1.495971561488483e-01
4.686716791979948e-01	-1.272359407568982e-01
4.085213032581452e-01	-1.316955459730944e-01
3.784461152882206e-01	-1.304436743632679e-01
3.533834586466165e-01	-1.275707476279568e-01
3.275802933640148e-01	-1.228070175438597e-01
3.032581453634084e-01	-1.165564650582113e-01
2.771457193556441e-01	-1.077694235588973e-01
2.531328320802004e-01	-9.756414505445853e-02
2.481203007518795e-01	-9.523335083323313e-02
2.306728067359030e-01	-9.774436090225569e-02
2.130325814536340e-01	-9.929027384465772e-02
1.929824561403508e-01	-9.902287842800853e-02
1.879699248120299e-01	-9.868299771709339e-02
1.772920340571796e-01	-1.027568922305765e-01
1.524316178812395e-01	-1.127819548872181e-01
1.218538551870403e-01	-1.228070175438597e-01
9.273182957393478e-02	-1.303546653665540e-01
5.764411027568928e-02	-1.372229872135190e-01
2.255639097744356e-02	-1.419708875861329e-01
-1.253132832080206e-02	-1.448465336945208e-01
-5.263157894736847e-02	-1.460812525690865e-01
-9.273182957393489e-02	-1.453261408693386e-01
-1.378446115288221e-01	-1.423006173023033e-01
-1.829573934837093e-01	-1.371277822891233e-01
-2.280701754385965e-01	-1.299358289062596e-01
-2.731829573934837e-01	-1.208213587362526e-01
-3.233082706766918e-01	-1.085146547599175e-01
-3.684210526315790e-01	-9.551123248566085e-02
-4.185463659147870e-01	-7.894933486169534e-02
-4.636591478696742e-01	-6.212996785474931e-02
-5.137844611528822e-01	-4.127214874796081e-02
-5.639097744360902e-01	-1.806528252345553e-02
-6.090225563909775e-01	4.933537422784776e-03
-6.541353383458647e-01	3.005020531594406e-02
-6.641604010025063e-01	3.532886224746042e-02
-7.545399206308464e-01	7.268170426065157e-02
-7.944862155388471e-01	9.294797833465698e-02
-8.295739348370927e-01	1.129291685169110e-01
-8.646616541353384e-01	1.351525463943973e-01
-8.997493734335841e-01	1.598704251700260e-01
-9.298245614035088e-01	1.833089465525625e-01
-9.598997493734336e-01	2.091532115211912e-01
-9.902422025129169e-01	2.380952380952381e-01
-1.000000000000000e+00	2.481123161587837e-01
-9.991820234477828e-01	2.080200501253131e-01
-9.699248120300752e-01	1.805600747128497e-01
-9.398496240601504e-01	1.550145885630371e-01
-9.097744360902257e-01	1.318013478494427e-01
-8.746867167919800e-01	1.072930309679873e-01
-8.395989974937343e-01	8.524617275321025e-02
-8.045112781954887e-01	6.540972375602082e-02
-7.694235588972432e-01	4.759785526701794e-02
-7.293233082706767e-01	2.955301864402592e-02
-7.092731829573935e-01	2.094581690341290e-02
-6.641604010025063e-01	-6.270315450146619e-03
-6.190476190476191e-01	-3.115966675059753e-02
-5.739348370927319e-01	-5.388716198241403e-02
-5.238095238095238e-01	-7.675091852893057e-02
-4.786967418546366e-01	-9.527094107877648e-02
-4.285714285714286e-01	-1.136437363542485e-01
-3.784461152882206e-01	-1.297328825235072e-01
-3.283208020050126e-01	-1.435623037661525e-01
-2.781954887218046e-01	-1.551090143686571e-01
-2.330827067669173e-01	-1.635208143284470e-01
-1.879699248120301e-01	-1.699880175139620e-01
-1.428571428571429e-01	-1.744352762997000e-01
-9.774436090225569e-02	-1.767439548986280e-01
-5.764411027568928e-02	-1.768761308778072e-01
-1.754385964912286e-02	-1.750515887245135e-01
2.255639097744355e-02	-1.710855398030758e-01
5.764411027568928e-02	-1.656641580539462e-01
9.393892631748159e-02	-1.578947368421053e-01
1.228070175438596e-01	-1.499418510443529e-01
1.528822055137844e-01	-1.397248050733217e-01
1.829573934837092e-01	-1.272100266920229e-01
1.979949874686717e-01	-1.204594772088514e-01
2.230576441102756e-01	-1.197297563154657e-01
2.330827067669172e-01	-1.186550800745202e-01
2.380952380952381e-01	-1.197513076750516e-01
2.631578947368420e-01	-1.312684731139642e-01
2.882205513784459e-01	-1.405310777198439e-01
3.135669940565824e-01	-1.478696741854637e-01
3.383458646616542e-01	-1.532314472488129e-01
3.684210526315788e-01	-1.574832976246016e-01
3.884711779448620e-01	-1.601550062468216e-01
4.235588972431077e-01	-1.797875516388932e-01
4.636591478696741e-01	-2.005314618410386e-01
5.037593984962405e-01	-2.192887514289346e-01
5.559904604440814e-01	-2.431077694235589e-01
5.939849624060149e-01	-2.789483035619969e-01
6.190476190476191e-01	-2.986515453229547e-01
6.441102756892230e-01	-3.156844970252061e-01
6.691729323308269e-01	-3.303679732914663e-01
6.952286843729785e-01	-3.433583959899750e-01
7.192982456140351e-01	-3.534247105877534e-01
7.443609022556390e-01	-3.620012031277843e-01
7.656031739757205e-01	-3.684210526315790e-01
7.754258401311096e-01	-3.784461152882206e-01
7.914026341868866e-01	-3.934837092731830e-01
8.045112781954886e-01	-4.037402001989344e-01
8.245614035087718e-01	-4.165129312197704e-01
8.446115288220550e-01	-4.263873299542384e-01
8.646616541353384e-01	-4.337887160783407e-01
8.847117794486214e-01	-4.389809853389881e-01
8.847117794486214e-01	-4.389809853389881e-01
9.000000000000000e-01	            126
1.000000000000000e+00	-4.410878735059510e-02
1.000000000000000e+00	1.041045006448067e-02
9.842990240929222e-01	3.258145363408516e-02
9.637883185009619e-01	5.764411027568928e-02
9.448621553884711e-01	7.780625184221383e-02
9.236064258148621e-01	9.774436090225569e-02
8.991361724988293e-01	1.177944862155389e-01
8.746867167919798e-01	1.351726919905502e-01
8.496240601503757e-01	1.505833554137602e-01
8.245614035087718e-01	1.637901464426687e-01
7.994987468671679e-01	1.749383368786246e-01
7.744360902255639e-01	1.841354466674531e-01
7.443609022556390e-01	1.930800013817999e-01
7.293233082706766e-01	2.091664703043105e-01
7.133739722214567e-01	2.230576441102756e-01
6.992481203007519e-01	2.332508578718506e-01
6.827859249931052e-01	2.431077694235588e-01
6.842105263157894e-01	2.592388237655047e-01
6.876243531195947e-01	3.032581453634084e-01
6.891109035925925e-01	3.483709273182956e-01
6.886560888119018e-01	3.934837092731829e-01
6.863363490696067e-01	4.385964912280702e-01
6.821372823858189e-01	4.837092731829573e-01
6.759135002427226e-01	5.288220551378444e-01
6.711070869584466e-01	5.639097744360901e-01
6.851849715287570e-01	5.739348370927317e-01
7.025201267188927e-01	5.889724310776940e-01
7.166054387797440e-01	6.040100250626566e-01
7.293233082706765e-01	6.206093204090732e-01
7.407279406248571e-01	6.390977443609023e-01
7.503609745319831e-01	6.591478696741855e-01
7.575488539574823e-01	6.791979949874687e-01
7.625489984185919e-01	6.992481203007519e-01
7.655176796268350e-01	7.192982456140351e-01
7.665408590446816e-01	7.393483709273183e-01
7.656472063872604e-01	7.593984962406015e-01
7.628117527094583e-01	7.794486215538847e-01
7.579527133256515e-01	7.994987468671679e-01
7.509184356455932e-01	8.195488721804511e-01
7.414607608564634e-01	8.395989974937343e-01
7.325471436112128e-01	8.546365914786966e-01
7.192982456140351e-01	8.727963224277265e-01
7.088276098244926e-01	8.847117794486214e-01
6.929925865252153e-01	8.997493734335840e-01
6.791979949874687e-01	9.105946343591736e-01
6.641604010025062e-01	9.204800541992832e-01
6.441102756892230e-01	9.310398170680394e-01
6.240601503759398e-01	9.390369350106201e-01
6.035960002460444e-01	9.448621553884711e-01
5.889724310776940e-01	9.481252886810685e-01
5.839598997493733e-01	9.520226896924151e-01
5.627566747543462e-01	9.699248120300750e-01
5.388471177944862e-01	9.871845585773864e-01
5.182730060425291e-01	1.000000000000000e+00
4.547926711261780e-01	1.000000000000000e+00
4.786967418546366e-01	9.895680618930782e-01
5.067041624761369e-01	9.749373433583959e-01
5.288220551378444e-01	9.612811415625975e-01
5.515886207364933e-01	9.448621553884711e-01
5.739348370927317e-01	9.284074239854114e-01
5.939849624060149e-01	9.254414280379217e-01
6.140350877192982e-01	9.202097712500340e-01
6.340852130325814e-01	9.125040475745445e-01
6.493693926898818e-01	9.047619047619047e-01
6.652172034108379e-01	8.947368421052631e-01
6.791979949874687e-01	8.838877187730353e-01
6.942355889724310e-01	8.695461817469706e-01
7.068474723633134e-01	8.546365914786966e-01
7.171921394272420e-01	8.395989974937343e-01
7.255804466803971e-01	8.245614035087718e-01
7.343358395989975e-01	8.040953586734289e-01
7.402263283530065e-01	7.844611528822054e-01
7.439408279251082e-01	7.644110275689222e-01
7.454693913158552e-01	7.443609022556390e-01
7.448654279837672e-01	7.243107769423558e-01
7.421077371104692e-01	7.042606516290726e-01
7.370980132746723e-01	6.842105263157894e-01
7.293233082706765e-01	6.634486745676877e-01
7.194058890006328e-01	6.441102756892230e-01
7.092731829573933e-01	6.286650405757823e-01
6.974620334767114e-01	6.140350877192982e-01
6.824364215294801e-01	5.989974937343359e-01
6.691729323308269e-01	5.881680468956443e-01
6.541353383458646e-01	5.780715479379770e-01
6.370469486274182e-01	5.689223057644108e-01
6.190476190476191e-01	5.615235929159068e-01
5.989974937343359e-01	5.556970375588333e-01
5.739348370927317e-01	5.506388573108167e-01
5.538847117794485e-01	5.503015862751851e-01
5.338345864661653e-01	5.519266352775937e-01
5.137844611528821e-01	5.556612121176224e-01
4.937343358395989e-01	5.614692054799753e-01
4.736842105263157e-01	5.684236387762702e-01
4.480993874052219e-01	5.639097744360901e-01
4.161834691257379e-01	5.588972431077694e-01
4.455135056112705e-01	5.087719298245612e-01
4.736842105263157e-01	4.575040001128943e-01
4.861748217507292e-01	4.335839598997493e-01
5.037593984962405e-01	4.175212203106736e-01
5.310918436683507e-01	3.934837092731829e-01
5.564431278466218e-01	3.684210526315788e-01
5.790769056029207e-01	3.433583959899749e-01
6.040100250626566e-01	3.116259886623503e-01
6.232887872084940e-01	2.832080200501252e-01
6.379815021260219e-01	2.581453634085213e-01
6.491228070175437e-01	2.369787239246701e-01
6.546484165883277e-01	2.330827067669172e-01
6.741854636591478e-01	2.238172985273499e-01
6.915899722658935e-01	2.130325814536340e-01
7.047321458223863e-01	2.030075187969924e-01
7.207434956907282e-01	1.879699248120299e-01
7.343358395989974e-01	1.719374561949197e-01
7.393483709273183e-01	1.662615490759814e-01
7.662998913393131e-01	1.578947368421053e-01
7.917428337436476e-01	1.478696741854635e-01
8.145363408521302e-01	1.370984747141764e-01
8.402651404926302e-01	1.228070175438596e-01
8.646616541353381e-01	1.070055550527308e-01
8.903707436810342e-01	8.771929824561386e-02
9.147869674185463e-01	6.650101258056228e-02
9.348370927318295e-01	4.654775708998037e-02
9.558574536863840e-01	2.255639097744355e-02
9.749373433583959e-01	-2.798009514111880e-03
9.908063976149852e-01	-2.756892230576447e-02
1.000000000000000e+00	-4.410878735059510e-02
1.000000000000000e+00	-4.410878735059510e-02
9.000000000000000e-01	             21
-9.949874686716793e-01	8.943796076256300e-01
-9.699248120300752e-01	9.086348640724379e-01
-9.448621553884712e-01	9.208023508088012e-01
-9.147869674185465e-01	9.330449555344006e-01
-8.847117794486217e-01	9.430519180302884e-01
-8.792894128032798e-01	9.448621553884711e-01
-8.496240601503759e-01	9.615905036943642e-01
-8.145363408521304e-01	9.789207360504031e-01
-7.794486215538847e-01	9.939544734946312e-01
-7.637874718438138e-01	1.000000000000000e+00
-7.644110275689223e-01	1.000000000000000e+00
-8.446115288220551e-01	9.991122711793865e-01
-8.794072485922733e-01	9.799498746867168e-01
-9.047619047619048e-01	9.641618821374509e-01
-9.147869674185463e-01	9.587026315138403e-01
-9.448621553884713e-01	9.466278686077951e-01
-9.749373433583961e-01	9.321634175884932e-01
-1.000000000000000e+00	9.179909495441556e-01
-1.000000000000000e+00	8.912443862138368e-01
-9.949874686716793e-01	8.943796076256300e-01
-9.949874686716793e-01	8.943796076256300e-01
9.000000000000000e-01	             10
-1.829573934837093e-01	9.945715201347810e-01
-1.779448621553885e-01	9.929435787517580e-01
-1.629072681704261e-01	9.921979044097553e-01
-1.328320802005013e-01	9.910387316643431e-01
-1.278195488721805e-01	9.923069683654505e-01
-1.139422692612228e-01	1.000000000000000e+00
-1.946024424566292e-01	1.000000000000000e+00
-1.929824561403509e-01	9.992735209689868e-01
-1.829573934837093e-01	9.945715201347810e-01
-1.829573934837093e-01	9.945715201347810e-01
1.000000000000000e+00	              7
-9.949874686716792e-01	-1.000000000000000e+00
-9.755211684980818e-01	-1.000000000000000e+00
-9.899749373433584e-01	-9.893214566458488e-01
-1.000000000000000e+00	-9.806932660268223e-01
-1.000000000000000e+00	-1.000000000000000e+00
-9.949874686716792e-01	-1.000000000000000e+00
-9.949874686716792e-01	-1.000000000000000e+00
1.000000000000000e+00	            206
-7.393483709273183e-01	-1.000000000000000e+00
-7.059149611171220e-01	-1.000000000000000e+00
-6.902260497477350e-01	-9.849624060150376e-01
-6.771353403809682e-01	-9.699248120300752e-01
-6.641604010025063e-01	-9.519438309170368e-01
-6.540279738472351e-01	-9.348370927318296e-01
-6.441102756892231e-01	-9.138084032642100e-01
-6.372102700284372e-01	-8.947368421052633e-01
-6.319162935736719e-01	-8.746867167919800e-01
-6.284890320939306e-01	-8.546365914786967e-01
-6.268458330162263e-01	-8.345864661654135e-01
-6.269482511254565e-01	-8.145363408521304e-01
-6.290726817042607e-01	-7.926247251133784e-01
-6.324402947025849e-01	-7.744360902255639e-01
-6.379616464812398e-01	-7.543859649122807e-01
-6.455099355947684e-01	-7.343358395989975e-01
-6.553106831218054e-01	-7.142857142857143e-01
-6.677129661772950e-01	-6.942355889724310e-01
-6.791979949874688e-01	-6.790027537010078e-01
-6.942355889724312e-01	-6.624039029493488e-01
-7.092731829573935e-01	-6.486030762996510e-01
-7.285339381000664e-01	-6.340852130325815e-01
-7.447893644183183e-01	-6.240601503759399e-01
-7.648915610738611e-01	-6.140350877192983e-01
-7.771586809804294e-01	-6.090225563909775e-01
-7.770852165474162e-01	-5.989974937343359e-01
-7.720655658916595e-01	-5.388471177944862e-01
-7.683141854204377e-01	-4.686716791979950e-01
-7.663328557406661e-01	-3.934837092731830e-01
-7.661426041365338e-01	-3.132832080200502e-01
-7.680104361657891e-01	-2.230576441102757e-01
-7.718978185207895e-01	-1.328320802005013e-01
-7.776977177336797e-01	-4.260651629072687e-02
-7.826254484453959e-01	1.754385964912286e-02
-7.794486215538847e-01	1.933367484397970e-02
-7.719727216687824e-01	1.754385964912286e-02
-7.442883662590977e-01	2.506265664160345e-03
-6.992481203007519e-01	-2.585878082923876e-02
-6.541353383458647e-01	-5.181270215037848e-02
-6.090225563909775e-01	-7.549036605721229e-02
-5.623610489785332e-01	-9.774436090225569e-02
-5.137844611528822e-01	-1.186148694398147e-01
-4.635246347789874e-01	-1.378446115288221e-01
-4.135338345864662e-01	-1.546458704482756e-01
-3.634085213032582e-01	-1.692095265741921e-01
-3.132832080200502e-01	-1.814887930613949e-01
-2.681704260651629e-01	-1.905693548915954e-01
-2.212461992689808e-01	-1.979949874686717e-01
-1.774413788379731e-01	-2.030075187969925e-01
-1.328320802005013e-01	-2.061208705164322e-01
-8.771929824561409e-02	-2.071200044479232e-01
-4.761904761904767e-02	-2.060645701869327e-01
-7.211594768906230e-03	-2.030075187969925e-01
3.258145363408516e-02	-1.978550429569873e-01
6.766917293233066e-02	-1.913606818994853e-01
1.027568922305764e-01	-1.828248216470499e-01
1.350006936709546e-01	-1.729323308270677e-01
1.629072681704260e-01	-1.625811644645991e-01
1.929824561403508e-01	-1.492460388681255e-01
2.080200501253131e-01	-1.417926317174326e-01
2.230576441102756e-01	-1.410440336316968e-01
2.431077694235588e-01	-1.506254887497173e-01
2.681704260651627e-01	-1.611088412042592e-01
2.932330827067668e-01	-1.695452397410468e-01
3.182957393483710e-01	-1.761219632152961e-01
3.283208020050123e-01	-1.784208512552909e-01
3.368018954118143e-01	-1.829573934837093e-01
3.684210526315788e-01	-2.037061230900471e-01
4.035087719298245e-01	-2.245079626837144e-01
4.436090225563909e-01	-2.457919041663058e-01
4.837092731829573e-01	-2.646920182756947e-01
5.238095238095237e-01	-2.813782357585994e-01
5.639097744360901e-01	-2.959500262155442e-01
5.739348370927317e-01	-2.992721791023967e-01
5.839598997493733e-01	-3.065100077881488e-01
6.090225563909772e-01	-3.253753535737826e-01
6.340852130325814e-01	-3.417281199640565e-01
6.591478696741855e-01	-3.558380042196213e-01
6.854050201842151e-01	-3.684210526315790e-01
7.142857142857142e-01	-3.798250631887214e-01
7.419960123855766e-01	-3.884711779448622e-01
7.602804791757518e-01	-3.934837092731830e-01
7.894736842105261e-01	-4.187877101564138e-01
8.095238095238093e-01	-4.321108101684460e-01
8.295739348370925e-01	-4.426905899032275e-01
8.496240601503757e-01	-4.509217787689074e-01
8.696741854636589e-01	-4.570659342938360e-01
8.897243107769421e-01	-4.612904523726276e-01
9.097744360902253e-01	-4.637012562219770e-01
9.298245614035087e-01	-4.643547464474725e-01
9.498746867167918e-01	-4.632662093366751e-01
9.699248120300750e-01	-4.604103091615226e-01
9.899749373433582e-01	-4.557192141041994e-01
1.000000000000000e+00	-4.526509738938701e-01
1.000000000000000e+00	-4.303825954703504e-01
9.799498746867168e-01	-4.366514807581191e-01
9.598997493734336e-01	-4.408060809280230e-01
9.398496240601504e-01	-4.429719966023175e-01
9.197994987468672e-01	-4.432106443470630e-01
8.997493734335840e-01	-4.415286926359365e-01
8.796992481203008e-01	-4.378792048752903e-01
8.596491228070177e-01	-4.321530580580397e-01
8.383089706634158e-01	-4.235588972431078e-01
8.194122873469345e-01	-4.135338345864662e-01
8.041928294231794e-01	-4.035087719298246e-01
7.894736842105261e-01	-3.918320148148093e-01
7.744360902255638e-01	-3.774035181391818e-01
7.644110275689222e-01	-3.675016196722850e-01
7.393483709273183e-01	-3.604361400467685e-01
7.142857142857142e-01	-3.514713966646096e-01
6.892230576441101e-01	-3.405589126803089e-01
6.641604010025062e-01	-3.276124778492251e-01
6.390977443609023e-01	-3.124769320537230e-01
6.140350877192982e-01	-2.949316727567459e-01
5.930970242656890e-01	-2.781954887218046e-01
5.689223057644108e-01	-2.561098144567161e-01
5.538847117794485e-01	-2.408346416936605e-01
5.438596491228069e-01	-2.361775268286694e-01
4.987468671679198e-01	-2.170500177562666e-01
4.536340852130325e-01	-1.955388317104822e-01
4.135338345864661e-01	-1.742685864805065e-01
3.884711779448620e-01	-1.601550062468216e-01
3.784461152882206e-01	-1.584231275470555e-01
3.483709273182956e-01	-1.549140241533127e-01
3.233082706766917e-01	-1.501804180489044e-01
2.955758655731356e-01	-1.428571428571429e-01
2.731829573934836e-01	-1.352269669040516e-01
2.481203007518795e-01	-1.246495630287162e-01
2.380952380952381e-01	-1.197513076750516e-01
2.330827067669172e-01	-1.186550800745202e-01
2.130325814536340e-01	-1.203280250496242e-01
1.979949874686717e-01	-1.204594772088514e-01
1.779448621553885e-01	-1.294728078524922e-01
1.478696741854635e-01	-1.415771404123762e-01
1.177944862155389e-01	-1.514464307938596e-01
8.771929824561386e-02	-1.593972967090274e-01
5.263157894736836e-02	-1.665588117978726e-01
1.754385964912286e-02	-1.717068897074090e-01
-2.255639097744366e-02	-1.753922611639758e-01
-6.265664160401008e-02	-1.769634248822614e-01
-1.027568922305765e-01	-1.765972785482885e-01
-1.478696741854637e-01	-1.740450505885875e-01
-1.929824561403509e-01	-1.693679674913314e-01
-2.380952380952381e-01	-1.626821857553132e-01
-2.832080200501254e-01	-1.540589541912130e-01
-3.310917881544399e-01	-1.428571428571429e-01
-3.784461152882206e-01	-1.297328825235072e-01
-4.235588972431078e-01	-1.153528820258063e-01
-4.736842105263158e-01	-9.721459733314883e-02
-5.238095238095238e-01	-7.675091852893057e-02
-5.739348370927319e-01	-5.388716198241403e-02
-6.190476190476191e-01	-3.115966675059753e-02
-6.641604010025064e-01	-6.270315450146620e-03
-7.243107769423558e-01	2.745910917380671e-02
-7.593984962406014e-01	4.286220154922762e-02
-7.994987468671679e-01	6.274206289106370e-02
-8.353117988988698e-01	8.270676691729317e-02
-8.696741854636592e-01	1.040005195410591e-01
-9.047619047619048e-01	1.281369827883693e-01
-9.398496240601504e-01	1.550145885630371e-01
-9.699248120300752e-01	1.805600747128497e-01
-1.000000000000000e+00	2.088277281596045e-01
-1.000000000000000e+00	2.080200501253131e-01
-9.995773041667594e-01	-4.586466165413534e-01
-9.848695181056457e-01	-5.388471177944862e-01
-9.695425702608440e-01	-6.090225563909775e-01
-9.671023432645833e-01	-6.190476190476191e-01
-9.749373433583960e-01	-6.262812447545808e-01
-9.949874686716792e-01	-6.394856924517068e-01
-1.000000000000000e+00	-6.441102756892231e-01
-1.000000000000000e+00	-6.707930663807616e-01
-9.849624060150375e-01	-6.582395090176415e-01
-9.699248120300752e-01	-6.478331739378704e-01
-9.498746867167920e-01	-6.366895951346920e-01
-9.298245614035088e-01	-6.281902776716548e-01
-9.097744360902256e-01	-6.220073445855443e-01
-8.897243107769424e-01	-6.179316615292287e-01
-8.696741854636593e-01	-6.158414129369513e-01
-8.496240601503759e-01	-6.156770379846802e-01
-8.295739348370927e-01	-6.174340476891755e-01
-8.095238095238095e-01	-6.211620317392850e-01
-7.894736842105263e-01	-6.269717477139483e-01
-7.694235588972431e-01	-6.350524384539965e-01
-7.493734335839599e-01	-6.457123412657926e-01
-7.343358395989976e-01	-6.556851259449404e-01
-7.176451358352103e-01	-6.691729323308271e-01
-7.024852304039144e-01	-6.842105263157895e-01
-6.892230576441103e-01	-7.003143373522215e-01
-6.766429067707795e-01	-7.192982456140351e-01
-6.662740168961911e-01	-7.393483709273183e-01
-6.584427462623053e-01	-7.593984962406015e-01
-6.528602149105714e-01	-7.794486215538847e-01
-6.491228070175439e-01	-8.014401163442828e-01
-6.477906736314891e-01	-8.195488721804511e-01
-6.481567013688756e-01	-8.395989974937343e-01
-6.504522556644530e-01	-8.596491228070176e-01
-6.547423279647017e-01	-8.796992481203008e-01
-6.611588130400767e-01	-8.997493734335840e-01
-6.699161074767053e-01	-9.197994987468672e-01
-6.813677249780818e-01	-9.398496240601504e-01
-6.942355889724310e-01	-9.576392914070055e-01
-7.049385291012173e-01	-9.699248120300752e-01
-7.206624674687681e-01	-9.849624060150375e-01
-7.343358395989975e-01	-9.957997471281392e-01
-7.403388552173392e-01	-1.000000000000000e+00
-7.393483709273183e-01	-1.000000000000000e+00
1.000000000000000e+00	            103
1.000000000000000e+00	1.041045006448067e-02
9.993309420601469e-01	5.764411027568928e-02
9.781917351692957e-01	8.270676691729317e-02
9.588407939259154e-01	1.027568922305764e-01
9.348370927318294e-01	1.245529926636695e-01
9.097744360902253e-01	1.443008014587180e-01
8.847117794486214e-01	1.614226210140194e-01
8.596491228070176e-01	1.762264651157360e-01
8.345864661654134e-01	1.889255356948002e-01
8.095238095238093e-01	1.996579720793057e-01
7.844611528822054e-01	2.085264967330910e-01
7.593984962406015e-01	2.155753032968293e-01
7.493734335839597e-01	2.188638840110632e-01
7.313559059907668e-01	2.380952380952381e-01
7.366531283641889e-01	2.731829573934836e-01
7.405992036335804e-01	3.132832080200501e-01
7.424808431327838e-01	3.533834586466165e-01
7.424200246010688e-01	3.934837092731829e-01
7.404592216690014e-01	4.335839598997493e-01
7.365629203997415e-01	4.736842105263157e-01
7.306543630040627e-01	5.137844611528821e-01
7.236923428224439e-01	5.488721804511276e-01
7.178656712723682e-01	5.739348370927317e-01
7.269540811720873e-01	5.839598997493733e-01
7.395843030445070e-01	5.989974937343358e-01
7.533939370733141e-01	6.190476190476191e-01
7.644110275689222e-01	6.391664734179309e-01
7.729595678537191e-01	6.591478696741855e-01
7.794486215538847e-01	6.793002765066602e-01
7.844611528822054e-01	7.023409728633853e-01
7.866340171184008e-01	7.192982456140351e-01
7.875638022605556e-01	7.393483709273183e-01
7.867516824186960e-01	7.593984962406015e-01
7.841793427790213e-01	7.794486215538847e-01
7.794486215538847e-01	8.007168476153430e-01
7.734598311706256e-01	8.195488721804511e-01
7.644110275689222e-01	8.408645455788953e-01
7.542196407214835e-01	8.596491228070176e-01
7.406131263041631e-01	8.796992481203009e-01
7.281831991099041e-01	8.947368421052631e-01
7.133484377377004e-01	9.097744360902253e-01
6.953383865663330e-01	9.248120300751879e-01
6.791979949874687e-01	9.359206208591528e-01
6.591478696741855e-01	9.471499115499404e-01
6.390977443609023e-01	9.559488115319361e-01
6.190476190476191e-01	9.626026617048506e-01
6.090225563909772e-01	9.652089788509310e-01
6.017553774387832e-01	9.699248120300750e-01
5.839598997493733e-01	9.857497907617413e-01
5.658186547727465e-01	1.000000000000000e+00
5.182730060425291e-01	1.000000000000000e+00
5.187969924812030e-01	9.996968560461005e-01
5.438596491228069e-01	9.837935131267251e-01
5.639097744360901e-01	9.690242481415356e-01
5.889724310776940e-01	9.481252886810684e-01
6.290726817042605e-01	9.372585463384865e-01
6.491228070175437e-01	9.286550080767255e-01
6.691729323308269e-01	9.173853355043228e-01
6.869032356545904e-01	9.047619047619047e-01
6.992481203007520e-01	8.941817938516111e-01
7.142857142857142e-01	8.787273593366269e-01
7.256057079216037e-01	8.646616541353382e-01
7.357084426325798e-01	8.496240601503757e-01
7.465127322299623e-01	8.295739348370925e-01
7.547212844747764e-01	8.095238095238093e-01
7.606428933697191e-01	7.894736842105261e-01
7.644761206486445e-01	7.694235588972429e-01
7.663339308585428e-01	7.493734335839597e-01
7.662693838975642e-01	7.293233082706765e-01
7.642806957570949e-01	7.092731829573933e-01
7.603110936196944e-01	6.892230576441101e-01
7.542427870659004e-01	6.691729323308269e-01
7.458707158405842e-01	6.491228070175437e-01
7.348774228837223e-01	6.290726817042605e-01
7.243107769423558e-01	6.136448044731345e-01
7.092731829573933e-01	5.958152913621811e-01
6.942355889724310e-01	5.813712350977476e-01
6.784526844155560e-01	5.689223057644108e-01
6.711070869584466e-01	5.639097744360901e-01
6.705147036608898e-01	5.588972431077694e-01
6.782334747297365e-01	5.137844611528821e-01
6.832472846545503e-01	4.736842105263157e-01
6.870095590753906e-01	4.285714285714284e-01
6.889208302554672e-01	3.834586466165413e-01
6.889512590274536e-01	3.383458646616542e-01
6.870215569975324e-01	2.932330827067668e-01
6.842105263157894e-01	2.423551541144356e-01
6.942355889724310e-01	2.364543894056783e-01
7.133739722214567e-01	2.230576441102756e-01
7.252023481752392e-01	2.130325814536340e-01
7.400933601569137e-01	1.979949874686717e-01
7.446116371226575e-01	1.929824561403508e-01
8.095238095238093e-01	1.707166571930725e-01
8.362488952361072e-01	1.578947368421053e-01
8.626596245639798e-01	1.428571428571428e-01
8.854602697340059e-01	1.278195488721803e-01
9.097744360902253e-01	1.094252267260471e-01
9.298245614035086e-01	9.217677991070726e-02
9.499006567991296e-01	7.268170426065157e-02
9.699248120300750e-01	5.053517908252267e-02
9.880347913010841e-01	2.756892230576424e-02
1.000000000000000e+00	1.041045006448067e-02
1.000000000000000e+00	1.041045006448067e-02
1.000000000000000e+00	             17
-9.969893586953550e-01	9.197994987468672e-01
-9.749373433583959e-01	9.321634175884932e-01
-9.448621553884712e-01	9.466278686077951e-01
-9.147869674185463e-01	9.587026315138403e-01
-9.097744360902256e-01	9.608349856434969e-01
-8.794072485922733e-01	9.799498746867168e-01
-8.496240601503759e-01	9.965132130098092e-01
-8.428681229768351e-01	1.000000000000000e+00
-8.446115288220551e-01	1.000000000000000e+00
-9.021152048412713e-01	1.000000000000000e+00
-9.318621016814661e-01	9.799498746867168e-01
-9.398496240601504e-01	9.743448390035367e-01
-9.713762941224813e-01	9.598997493734336e-01
-1.000000000000000e+00	9.444198329275774e-01
-1.000000000000000e+00	9.179909495441556e-01
-9.969893586953550e-01	9.197994987468672e-01
-9.969893586953550e-01	9.197994987468672e-01
1.100000000000000e+00	            173
-7.042606516290727e-01	-1.000000000000000e+00
-6.755167430247702e-01	-1.000000000000000e+00
-6.622532588692907e-01	-9.849624060150377e-01
-6.475186397119419e-01	-9.649122807017543e-01
-6.355513652120204e-01	-9.448621553884712e-01
-6.259228422586035e-01	-9.248120300751881e-01
-6.183496991677425e-01	-9.047619047619048e-01
-6.126434376391661e-01	-8.847117794486216e-01
-6.086741697723241e-01	-8.646616541353384e-01
-6.063605541800663e-01	-8.446115288220551e-01
-6.057297726153497e-01	-8.195488721804511e-01
-6.070225305151461e-01	-7.994987468671679e-01
-6.099377854723305e-01	-7.794486215538847e-01
-6.145337609013222e-01	-7.593984962406015e-01
-6.209093376340300e-01	-7.393483709273183e-01
-6.292097782221726e-01	-7.192982456140351e-01
-6.396595833967570e-01	-6.992481203007519e-01
-6.525855634730701e-01	-6.791979949874687e-01
-6.641915836937023e-01	-6.641604010025063e-01
-6.791979949874687e-01	-6.477095856817939e-01
-6.942355889724311e-01	-6.337870138100459e-01
-7.128814868317466e-01	-6.190476190476191e-01
-6.933489049683312e-01	-4.987468671679198e-01
-6.871155856054748e-01	-4.385964912280702e-01
-6.825198148278024e-01	-3.734335839598998e-01
-6.799057351503974e-01	-3.082706766917294e-01
-6.791053836513066e-01	-2.380952380952381e-01
-6.802660231548323e-01	-1.679197994987469e-01
-6.835649881491394e-01	-9.273182957393489e-02
-6.842105263157896e-01	-7.671202360302552e-02
-6.791979949874687e-01	-7.606032607186007e-02
-6.340852130325815e-01	-1.002681414137422e-01
-5.878573832359613e-01	-1.228070175438597e-01
-5.388471177944862e-01	-1.443292590844962e-01
-4.887218045112782e-01	-1.639310327724258e-01
-4.385964912280702e-01	-1.811719591825370e-01
-3.934837092731830e-01	-1.947136491573812e-01
-3.433583959899750e-01	-2.075861524074932e-01
-2.982456140350878e-01	-2.172063794415370e-01
-2.531328320802005e-01	-2.249443047621873e-01
-2.080200501253133e-01	-2.307595726629351e-01
-1.629072681704261e-01	-2.345881176611302e-01
-1.177944862155389e-01	-2.363397545947277e-01
-7.268170426065168e-02	-2.358962766836024e-01
-3.258145363408527e-02	-2.335350756588831e-01
7.518796992481036e-03	-2.291698192956566e-01
4.761904761904745e-02	-2.226206830335772e-01
8.270676691729317e-02	-2.149084361148239e-01
1.177944862155389e-01	-2.051317905212928e-01
1.478696741854635e-01	-1.949021657548571e-01
1.779448621553885e-01	-1.827288715886067e-01
2.080200501253131e-01	-1.684375758314168e-01
2.230576441102756e-01	-1.687242393213582e-01
2.631578947368420e-01	-1.861279395373635e-01
2.882205513784459e-01	-1.957051967663717e-01
3.248475289326812e-01	-2.230576441102757e-01
3.583959899749374e-01	-2.453200320982212e-01
3.934837092731829e-01	-2.661596579895728e-01
4.285714285714284e-01	-2.847990337220859e-01
4.686716791979948e-01	-3.036696880626880e-01
5.087719298245612e-01	-3.201206898510142e-01
5.488721804511276e-01	-3.342893977495755e-01
5.889724310776940e-01	-3.462148852031971e-01
5.951002357960128e-01	-3.483709273182958e-01
6.591478696741855e-01	-3.850366104425156e-01
6.842105263157894e-01	-3.959934874937446e-01
7.092731829573933e-01	-4.051437454517719e-01
7.393483709273183e-01	-4.138307458221513e-01
7.560854998307187e-01	-4.185463659147870e-01
7.809805599089517e-01	-4.385964912280702e-01
7.994987468671679e-01	-4.506049314260188e-01
8.195488721804511e-01	-4.612074828036733e-01
8.395989974937343e-01	-4.696456599224417e-01
8.596491228070176e-01	-4.761430749160418e-01
8.796992481203008e-01	-4.808542368861243e-01
8.997493734335840e-01	-4.838793687205352e-01
9.248120300751879e-01	-4.853785722721402e-01
9.498746867167916e-01	-4.843812657859651e-01
9.699248120300750e-01	-4.817680585835268e-01
9.899749373433582e-01	-4.774875869422925e-01
1.000000000000000e+00	-4.746957817909110e-01
1.000000000000000e+00	-4.526509738938701e-01
9.783981745458681e-01	-4.586466165413534e-01
9.598997493734336e-01	-4.620623027803287e-01
9.398496240601504e-01	-4.640288508304974e-01
9.197994987468672e-01	-4.642457459890285e-01
8.997493734335839e-01	-4.627180494468494e-01
8.762531260562891e-01	-4.586466165413534e-01
8.577269366414764e-01	-4.536340852130326e-01
8.395989974937343e-01	-4.470806029301889e-01
8.195488721804511e-01	-4.377154757305802e-01
7.994987468671679e-01	-4.258228936123410e-01
7.826762305391194e-01	-4.135338345864662e-01
7.656951226948852e-01	-3.984962406015038e-01
7.593984962406015e-01	-3.927834092341750e-01
7.343358395989974e-01	-3.863029146232315e-01
7.092731829573933e-01	-3.780258633570691e-01
6.842105263157894e-01	-3.678978026911585e-01
6.591478696741855e-01	-3.558380042196213e-01
6.340852130325814e-01	-3.417281199640565e-01
6.090225563909772e-01	-3.253753535737826e-01
5.839598997493733e-01	-3.065100077881488e-01
5.739348370927317e-01	-2.992721791023967e-01
5.338345864661653e-01	-2.852169230156194e-01
4.937343358395989e-01	-2.690691331461300e-01
4.585943902468764e-01	-2.531328320802005e-01
4.185463659147870e-01	-2.327913870449499e-01
3.784461152882206e-01	-2.098697660499440e-01
3.433583959899749e-01	-1.874346632975490e-01
3.333333333333333e-01	-1.805534680192814e-01
3.233082706766917e-01	-1.772281273398734e-01
2.982456140350878e-01	-1.710042424500533e-01
2.730487710227544e-01	-1.629072681704261e-01
2.480776613252677e-01	-1.528822055137845e-01
2.230576441102756e-01	-1.410440336316968e-01
2.080200501253131e-01	-1.417926317174326e-01
1.428571428571428e-01	-1.702018316161319e-01
1.127819548872180e-01	-1.799717562376449e-01
7.769423558897248e-02	-1.891411520519888e-01
4.260651629072676e-02	-1.961933460316323e-01
7.518796992481036e-03	-2.013573713763682e-01
-3.258145363408527e-02	-2.051692211307165e-01
-7.268170426065168e-02	-2.069458628621071e-01
-1.127819548872181e-01	-2.068406295873982e-01
-1.578947368421053e-01	-2.046231119944838e-01
-2.030075187969925e-01	-2.003091834215523e-01
-2.481203007518797e-01	-1.939984937407283e-01
-2.932330827067670e-01	-1.857565457404114e-01
-3.383458646616542e-01	-1.756344742905980e-01
-3.860761841069397e-01	-1.629072681704261e-01
-4.345280548039716e-01	-1.478696741854637e-01
-4.837092731829574e-01	-1.304028347399783e-01
-5.288220551378446e-01	-1.123992405105624e-01
-5.789473684210527e-01	-9.008580668844543e-02
-6.243969302839594e-01	-6.766917293233088e-02
-6.706104895935480e-01	-4.260651629072687e-02
-7.142857142857143e-01	-1.667273681214203e-02
-7.644110275689223e-01	1.406240566432973e-02
-7.744360902255639e-01	1.869458419559959e-02
-7.794486215538847e-01	1.933367484397970e-02
-7.826254484453959e-01	1.754385964912286e-02
-7.752067898774971e-01	-7.769423558897248e-02
-7.701449851345934e-01	-1.679197994987469e-01
-7.671602137697602e-01	-2.531328320802005e-01
-7.659968610978023e-01	-3.433583959899750e-01
-7.669030713262226e-01	-4.235588972431078e-01
-7.696586208273100e-01	-4.987468671679198e-01
-7.744360902255640e-01	-5.704081914752992e-01
-7.771586809804294e-01	-6.090225563909775e-01
-7.593984962406015e-01	-6.165334235021491e-01
-7.393483709273183e-01	-6.272104907444359e-01
-7.214093671192989e-01	-6.390977443609023e-01
-7.042606516290727e-01	-6.529364872258527e-01
-6.892230576441103e-01	-6.675865311600201e-01
-6.750486527808854e-01	-6.842105263157895e-01
-6.641604010025063e-01	-6.995257585570620e-01
-6.526332067573338e-01	-7.192982456140351e-01
-6.434214896050213e-01	-7.393483709273183e-01
-6.363985117704094e-01	-7.593984962406015e-01
-6.313580561943412e-01	-7.794486215538847e-01
-6.281705456119140e-01	-7.994987468671679e-01
-6.267595326897846e-01	-8.195488721804511e-01
-6.270922193680937e-01	-8.395989974937343e-01
-6.291760233242605e-01	-8.596491228070176e-01
-6.330601686503218e-01	-8.796992481203008e-01
-6.390977443609023e-01	-9.004923330992207e-01
-6.466716548242697e-01	-9.197994987468672e-01
-6.567937256792196e-01	-9.398496240601504e-01
-6.695716591146568e-01	-9.598997493734336e-01
-6.842105263157895e-01	-9.783728658392391e-01
-6.992481203007519e-01	-9.939553670983216e-01
-7.059149611171220e-01	-1.000000000000000e+00
-7.042606516290727e-01	-1.000000000000000e+00
1.100000000000000e+00	             12
-9.949874686716793e-01	-6.394856924517068e-01
-9.795720136110005e-01	-6.290726817042607e-01
-9.710583673279714e-01	-6.240601503759399e-01
-9.699248120300752e-01	-6.217773564846341e-01
-9.671023432645833e-01	-6.190476190476191e-01
-9.807439978735526e-01	-5.588972431077694e-01
-9.949874686716792e-01	-4.852406295396731e-01
-1.000000000000000e+00	-4.561523010172879e-01
-1.000000000000000e+00	-4.586466165413534e-01
-1.000000000000000e+00	-6.432821478341926e-01
-9.949874686716793e-01	-6.394856924517068e-01
-9.949874686716793e-01	-6.394856924517068e-01
1.100000000000000e+00	             89
1.000000000000000e+00	5.678662278713403e-02
1.000000000000000e+00	9.798996806432397e-02
9.799498746867167e-01	1.192143735370242e-01
9.598997493734336e-01	1.380253578581616e-01
9.348370927318295e-01	1.586943027652805e-01
9.078579812454104e-01	1.779448621553885e-01
8.835265357050932e-01	1.929824561403508e-01
8.646616541353382e-01	2.047671220461666e-01
8.626746573722415e-01	2.080200501253131e-01
8.391774337596350e-01	2.731829573934836e-01
8.077161855914294e-01	3.533834586466165e-01
7.844611528822054e-01	4.120660707678677e-01
7.818868941562863e-01	4.486215538847116e-01
7.769826064596423e-01	4.887218045112780e-01
7.708099046054195e-01	5.238095238095237e-01
7.627333250158095e-01	5.588972431077694e-01
7.556876165095566e-01	5.839598997493733e-01
7.620138865507912e-01	5.939849624060149e-01
7.748734826277570e-01	6.140350877192982e-01
7.852644999552298e-01	6.340852130325814e-01
7.944862155388470e-01	6.568951309900593e-01
7.998445635431988e-01	6.741854636591478e-01
8.045112781954886e-01	6.948873543238727e-01
8.072710651695032e-01	7.142857142857142e-01
8.085867290269499e-01	7.393483709273183e-01
8.074060503903524e-01	7.644110275689222e-01
8.045112781954886e-01	7.851595695320390e-01
7.994987468671679e-01	8.070865119561925e-01
7.940012492018337e-01	8.245614035087718e-01
7.844611528822054e-01	8.476625016067489e-01
7.744360902255638e-01	8.667531975686888e-01
7.629679575297847e-01	8.847117794486214e-01
7.473663171220610e-01	9.047619047619047e-01
7.332908787271621e-01	9.197994987468672e-01
7.165835742659279e-01	9.348370927318295e-01
6.992481203007519e-01	9.478944445612915e-01
6.791979949874687e-01	9.603448896288095e-01
6.591478696741855e-01	9.703870244843988e-01
6.390977443609023e-01	9.783274877375263e-01
6.214920642945159e-01	9.849624060150375e-01
6.054486382887661e-01	1.000000000000000e+00
5.658186547727465e-01	1.000000000000000e+00
5.889724310776940e-01	9.814917428250092e-01
6.090225563909772e-01	9.652089788509310e-01
6.340852130325814e-01	9.578040602800610e-01
6.541353383458646e-01	9.495661357264065e-01
6.741854636591478e-01	9.389775806821784e-01
6.942355889724310e-01	9.256406674056672e-01
7.092731829573933e-01	9.134553583301411e-01
7.243107769423558e-01	8.989338592763756e-01
7.393483709273183e-01	8.813464028047375e-01
7.510981249242656e-01	8.646616541353382e-01
7.625596312362708e-01	8.446115288220550e-01
7.715571252266511e-01	8.245614035087718e-01
7.783906466026124e-01	8.045112781954886e-01
7.832547997889380e-01	7.844611528822054e-01
7.862751977104752e-01	7.644110275689222e-01
7.875241203482461e-01	7.443609022556390e-01
7.870302430420222e-01	7.243107769423558e-01
7.844611528822054e-01	7.023409728633853e-01
7.807276414822325e-01	6.842105263157894e-01
7.744360902255638e-01	6.632366056958234e-01
7.667335238317856e-01	6.441102756892230e-01
7.563834054093755e-01	6.240601503759398e-01
7.443609022556390e-01	6.054437556844592e-01
7.314074629179982e-01	5.889724310776940e-01
7.178656712723682e-01	5.739348370927317e-01
7.352850050112636e-01	4.837092731829573e-01
7.396756700167635e-01	4.436090225563909e-01
7.421066067803295e-01	4.035087719298245e-01
7.426458316907690e-01	3.634085213032581e-01
7.412546568212179e-01	3.233082706766917e-01
7.378432427517734e-01	2.832080200501252e-01
7.322259747143144e-01	2.431077694235588e-01
7.313559059907668e-01	2.380952380952381e-01
7.343358395989974e-01	2.330340698715287e-01
7.511705734538749e-01	2.180451127819549e-01
7.593984962406015e-01	2.155753032968293e-01
7.860338586428786e-01	2.080200501253131e-01
8.137195083741789e-01	1.979949874686717e-01
8.395989974937343e-01	1.865456795266144e-01
8.655620334850663e-01	1.729323308270676e-01
8.901832899259099e-01	1.578947368421053e-01
9.147869674185463e-01	1.405722251485522e-01
9.398496240601504e-01	1.202510036770735e-01
9.598997493734336e-01	1.017221598033026e-01
9.826735484404896e-01	7.769423558897248e-02
1.000000000000000e+00	5.678662278713403e-02
1.000000000000000e+00	5.678662278713403e-02
1.100000000000000e+00	             10
-9.992360842543755e-01	9.448621553884711e-01
-9.699248120300752e-01	9.606271850507665e-01
-9.318621016814661e-01	9.799498746867168e-01
-9.047619047619049e-01	9.983191153747002e-01
-9.021152048412713e-01	1.000000000000000e+00
-9.506180248546388e-01	1.000000000000000e+00
-9.699248120300753e-01	9.862654726214461e-01
-1.000000000000000e+00	9.705624090205246e-01
-1.000000000000000e+00	9.444198329275774e-01
-9.992360842543755e-01	9.448621553884711e-01
1.200000000000000e+00	            161
-6.741854636591479e-01	-1.000000000000000e+00
-6.473978794634684e-01	-1.000000000000000e+00
-6.322973084774769e-01	-9.799498746867167e-01
-6.190476190476191e-01	-9.584951946232847e-01
-6.090225563909775e-01	-9.385838885277661e-01
-6.013278630306653e-01	-9.197994987468672e-01
-5.939849624060151e-01	-8.965927529416433e-01
-5.889724310776943e-01	-8.742411561014521e-01
-5.856765056476640e-01	-8.496240601503759e-01
-5.846334540274883e-01	-8.245614035087719e-01
-5.858938679357628e-01	-7.994987468671679e-01
-5.894899584886528e-01	-7.744360902255639e-01
-5.955183718853162e-01	-7.493734335839599e-01
-6.040100250626567e-01	-7.246695994769503e-01
-6.106924239261615e-01	-7.092731829573935e-01
-6.211739088230664e-01	-6.892230576441103e-01
-6.340852130325815e-01	-6.689454401379713e-01
-6.493694676601740e-01	-6.491228070175439e-01
-6.658095970196973e-01	-6.290726817042607e-01
-6.541798845060141e-01	-5.839598997493735e-01
-6.441102756892231e-01	-5.366240726921072e-01
-6.357946330797769e-01	-4.887218045112782e-01
-6.282339150692979e-01	-4.335839598997494e-01
-6.221681651597655e-01	-3.734335839598998e-01
-6.181355985463558e-01	-3.132832080200502e-01
-6.158866121657259e-01	-2.481203007518797e-01
-6.156952860252459e-01	-1.829573934837093e-01
-6.164151140161873e-01	-1.478696741854637e-01
-6.140350877192983e-01	-1.463394841058424e-01
-5.288220551378446e-01	-1.830128173446569e-01
-4.786967418546366e-01	-2.014121308115567e-01
-4.335839598997494e-01	-2.159697836862176e-01
-3.884711779448622e-01	-2.286634138369390e-01
-3.383458646616542e-01	-2.405896028867065e-01
-2.932330827067670e-01	-2.493638105683701e-01
-2.481203007518797e-01	-2.562540532729761e-01
-2.030075187969925e-01	-2.612206683893471e-01
-1.578947368421053e-01	-2.642016812495647e-01
-1.127819548872181e-01	-2.651085464531265e-01
-6.766917293233088e-02	-2.638305502496379e-01
-2.756892230576447e-02	-2.607356906283448e-01
1.253132832080195e-02	-2.556603690944353e-01
5.263157894736837e-02	-2.484312173612123e-01
8.771929824561386e-02	-2.401609994558700e-01
1.228070175438596e-01	-2.298786067252661e-01
1.578947368421053e-01	-2.173332444774386e-01
1.879699248120299e-01	-2.049374726689917e-01
2.130325814536340e-01	-2.051844154513361e-01
2.431077694235588e-01	-2.051555398796311e-01
2.493719938114251e-01	-2.080200501253133e-01
2.790153473429069e-01	-2.330827067669173e-01
3.082706766917291e-01	-2.552266146573109e-01
3.421485702791629e-01	-2.781954887218046e-01
3.752424094469220e-01	-2.982456140350878e-01
4.124186173464245e-01	-3.182957393483710e-01
4.486215538847116e-01	-3.355383480805804e-01
4.837092731829573e-01	-3.502669139505573e-01
5.238095238095237e-01	-3.648335603391858e-01
5.639097744360901e-01	-3.770625048996118e-01
5.989974937343359e-01	-3.858690603334347e-01
6.140350877192982e-01	-3.902114759806695e-01
6.390977443609023e-01	-4.035432306534772e-01
6.691729323308269e-01	-4.170649393560995e-01
6.992481203007519e-01	-4.280742175648135e-01
7.293233082706765e-01	-4.366805126463470e-01
7.493734335839597e-01	-4.411206373631685e-01
7.944862155388470e-01	-4.719550004675328e-01
8.145363408521302e-01	-4.820524683004346e-01
8.345864661654134e-01	-4.901969279898838e-01
8.546365914786966e-01	-4.965692719900884e-01
8.796992481203008e-01	-5.022318318563682e-01
9.047619047619047e-01	-5.054808412089782e-01
9.298245614035086e-01	-5.064025125681522e-01
9.548872180451126e-01	-5.050205166743419e-01
9.799498746867168e-01	-5.012991432877449e-01
1.000000000000000e+00	-4.965732592588765e-01
1.000000000000000e+00	-4.746957817909110e-01
9.799498746867168e-01	-4.798409474571580e-01
9.563199293490428e-01	-4.837092731829574e-01
9.348370927318295e-01	-4.852792306633020e-01
9.097744360902253e-01	-4.847797868760764e-01
8.897243107769421e-01	-4.825729466366087e-01
8.695980961787890e-01	-4.786967418546366e-01
8.496240601503757e-01	-4.731262990734632e-01
8.295739348370925e-01	-4.656808475628957e-01
8.095238095238093e-01	-4.561945836580633e-01
7.882852941048459e-01	-4.436090225563910e-01
7.694235588972429e-01	-4.298587818701312e-01
7.543859649122806e-01	-4.172497598320207e-01
7.243107769423558e-01	-4.097951323280127e-01
6.992481203007519e-01	-4.016956375593654e-01
6.741854636591478e-01	-3.918328171697925e-01
6.458341247259325e-01	-3.784461152882206e-01
6.190476190476191e-01	-3.634766427462394e-01
5.889724310776940e-01	-3.462148852031971e-01
5.488721804511276e-01	-3.342893977495755e-01
5.137844611528821e-01	-3.220164653292621e-01
4.736842105263157e-01	-3.058492245094379e-01
4.354592287375043e-01	-2.882205513784462e-01
3.984962406015038e-01	-2.689548982137236e-01
3.628807575877249e-01	-2.481203007518797e-01
3.283208020050123e-01	-2.254795126532964e-01
2.975755830708816e-01	-2.030075187969925e-01
2.831478699355834e-01	-1.929824561403509e-01
2.549534588416915e-01	-1.829573934837093e-01
2.320073436975981e-01	-1.729323308270677e-01
2.230576441102756e-01	-1.687242393213582e-01
2.080200501253131e-01	-1.684375758314168e-01
1.679197994987467e-01	-1.870192072161180e-01
1.378446115288221e-01	-1.985163508944055e-01
1.027568922305764e-01	-2.095906880016024e-01
6.766917293233066e-02	-2.184538018789303e-01
3.258145363408516e-02	-2.253454173733075e-01
-7.518796992481258e-03	-2.310509137944433e-01
-4.761904761904767e-02	-2.346458402730419e-01
-8.771929824561409e-02	-2.362969353863428e-01
-1.328320802005013e-01	-2.359929176289768e-01
-1.779448621553885e-01	-2.335396008511167e-01
-2.230576441102757e-01	-2.290396233345858e-01
-2.681704260651629e-01	-2.225779605605629e-01
-3.132832080200502e-01	-2.142063375862176e-01
-3.622348157850319e-01	-2.030075187969925e-01
-4.085213032581454e-01	-1.904059558713500e-01
-4.536340852130326e-01	-1.762436852624819e-01
-5.037593984962406e-01	-1.583027418941094e-01
-5.488721804511278e-01	-1.401188526077742e-01
-5.939849624060151e-01	-1.199452900856436e-01
-6.390977443609023e-01	-9.769229239401361e-02
-6.791979949874687e-01	-7.606032607186007e-02
-6.844743555820665e-01	-7.769423558897248e-02
-6.809431019346567e-01	-1.478696741854637e-01
-6.791912864927280e-01	-2.230576441102757e-01
-6.795623393652773e-01	-2.932330827067670e-01
-6.819958871947238e-01	-3.634085213032582e-01
-6.862697473866211e-01	-4.285714285714286e-01
-6.921687699601813e-01	-4.887218045112782e-01
-6.994751807024421e-01	-5.438596491228069e-01
-7.089817985604462e-01	-5.989974937343359e-01
-7.128814868317466e-01	-6.190476190476191e-01
-7.042606516290727e-01	-6.256749805473278e-01
-6.882099318386140e-01	-6.390977443609023e-01
-6.730183472670133e-01	-6.541353383458647e-01
-6.591478696741855e-01	-6.704165286714876e-01
-6.457879948572198e-01	-6.892230576441103e-01
-6.340852130325815e-01	-7.093961411608192e-01
-6.240601503759399e-01	-7.311735265355201e-01
-6.174914424797772e-01	-7.493734335839599e-01
-6.120209116131159e-01	-7.694235588972431e-01
-6.082744723785790e-01	-7.894736842105263e-01
-6.061756200239637e-01	-8.095238095238095e-01
-6.058088726267958e-01	-8.345864661654137e-01
-6.073141721400617e-01	-8.546365914786966e-01
-6.104477834980500e-01	-8.746867167919800e-01
-6.152727493522864e-01	-8.947368421052633e-01
-6.218932279468877e-01	-9.147869674185463e-01
-6.304648805371387e-01	-9.348370927318295e-01
-6.412207451716285e-01	-9.548872180451128e-01
-6.545017175010198e-01	-9.749373433583961e-01
-6.691729323308271e-01	-9.931047671585316e-01
-6.755167430247702e-01	-1.000000000000000e+00
-6.741854636591479e-01	-1.000000000000000e+00
1.200000000000000e+00	             77
1.000000000000000e+00	9.798996806432397e-02
1.000000000000000e+00	1.355553035103093e-01
9.763403046924857e-01	1.578947368421053e-01
9.584450879459270e-01	1.729323308270676e-01
9.546663179292015e-01	1.829573934837092e-01
9.378467861344602e-01	2.380952380952381e-01
9.188788309412150e-01	2.932330827067668e-01
8.977166962750426e-01	3.483709273182956e-01
8.746867167919798e-01	4.026241888983427e-01
8.508430113245464e-01	4.536340852130324e-01
8.278008814729928e-01	4.987468671679198e-01
8.020602117617749e-01	5.488721804511276e-01
7.921778142596192e-01	5.839598997493733e-01
7.894736842105261e-01	5.954204600063876e-01
7.904110697628646e-01	5.989974937343359e-01
8.013741740613707e-01	6.190476190476191e-01
8.102911184373419e-01	6.390977443609023e-01
8.173684754352313e-01	6.591478696741855e-01
8.238502872257532e-01	6.842105263157894e-01
8.278747933208155e-01	7.092731829573933e-01
8.295512721553648e-01	7.343358395989974e-01
8.289228627133811e-01	7.593984962406015e-01
8.259734175681765e-01	7.844611528822053e-01
8.206254087219408e-01	8.095238095238093e-01
8.145228987415810e-01	8.295739348370925e-01
8.066695303940961e-01	8.496240601503757e-01
7.968976517013258e-01	8.696741854636589e-01
7.844611528822054e-01	8.904824467474071e-01
7.694235588972429e-01	9.111159751882806e-01
7.529466691902486e-01	9.298245614035086e-01
7.343358395989974e-01	9.473805585206603e-01
7.142857142857142e-01	9.630356055903219e-01
6.942355889724310e-01	9.759643370617277e-01
6.741854636591478e-01	9.865935933340084e-01
6.541353383458646e-01	9.952144001407229e-01
6.390977443609023e-01	1.000000000000000e+00
6.054486382887661e-01	1.000000000000000e+00
6.240601503759398e-01	9.832291413139647e-01
6.541353383458646e-01	9.725585592633295e-01
6.741854636591478e-01	9.630650015955845e-01
6.942355889724310e-01	9.512546178086527e-01
7.102925289481932e-01	9.398496240601504e-01
7.293233082706765e-01	9.236208311517236e-01
7.443609022556390e-01	9.081830704455569e-01
7.593984962406015e-01	8.896859076820058e-01
7.727196983827995e-01	8.696741854636589e-01
7.835345551834738e-01	8.496240601503757e-01
7.921573309003332e-01	8.295739348370925e-01
7.994987468671679e-01	8.070865119561925e-01
8.045112781954886e-01	7.851595695320390e-01
8.068685586931337e-01	7.694235588972429e-01
8.085503562699086e-01	7.443609022556390e-01
8.077347215529027e-01	7.192982456140351e-01
8.045112781954886e-01	6.948873543238727e-01
8.011442170361939e-01	6.791979949874687e-01
7.944862155388470e-01	6.568951309900593e-01
7.875171095314208e-01	6.390977443609023e-01
7.776854899505343e-01	6.190476190476191e-01
7.644110275689222e-01	5.974269800535472e-01
7.556876165095566e-01	5.839598997493733e-01
7.652486226725261e-01	5.488721804511276e-01
7.727599041910445e-01	5.137844611528821e-01
7.784220605858735e-01	4.786967418546366e-01
7.827699616966890e-01	4.385964912280702e-01
7.848895884540834e-01	4.085213032581452e-01
7.909189735634692e-01	3.934837092731829e-01
8.198561583723549e-01	3.233082706766917e-01
8.502521759110351e-01	2.431077694235588e-01
8.654923883335314e-01	2.030075187969924e-01
8.696741854636589e-01	2.013352792886420e-01
8.847117794486214e-01	1.922993450022742e-01
9.097744360902252e-01	1.766720258056191e-01
9.358732196730168e-01	1.578947368421053e-01
9.601037324111799e-01	1.378446115288221e-01
9.813706873926274e-01	1.177944862155389e-01
1.000000000000000e+00	9.798996806432397e-02
1.000000000000000e+00	9.798996806432397e-02
1.200000000000000e+00	              8
-9.949874686716791e-01	9.733525721113245e-01
-9.571979590028865e-01	9.949874686716791e-01
-9.506180248546388e-01	1.000000000000000e+00
-9.949874686716792e-01	9.991466412620560e-01
-1.000000000000000e+00	9.964461390799636e-01
-1.000000000000000e+00	9.705624090205246e-01
-9.949874686716791e-01	9.733525721113245e-01
-9.949874686716791e-01	9.733525721113245e-01
1.300000000000000e+00	            151
-6.441102756892231e-01	-1.000000000000000e+00
-6.207441639914055e-01	-1.000000000000000e+00
-6.072441557292297e-01	-9.799498746867169e-01
-5.959652086441284e-01	-9.598997493734336e-01
-5.866300188528906e-01	-9.398496240601504e-01
-5.774023821413639e-01	-9.147869674185465e-01
-5.706474020318577e-01	-8.897243107769424e-01
-5.661929661917412e-01	-8.646616541353384e-01
-5.639097744360902e-01	-8.389594235254524e-01
-5.638214346233463e-01	-8.145363408521303e-01
-5.658513197122577e-01	-7.894736842105263e-01
-5.700693274188662e-01	-7.644110275689223e-01
-5.765742582898264e-01	-7.393483709273183e-01
-5.855292643687640e-01	-7.142857142857143e-01
-5.946223278376762e-01	-6.942355889724311e-01
-6.056314514207010e-01	-6.741854636591479e-01
-6.190476190476191e-01	-6.538129589050917e-01
-6.263287758256485e-01	-6.441102756892231e-01
-6.258121999221296e-01	-6.390977443609023e-01
-6.134378453778229e-01	-5.989974937343359e-01
-6.016289040322389e-01	-5.538847117794485e-01
-5.907372133395753e-01	-5.037593984962406e-01
-5.818937310782126e-01	-4.536340852130326e-01
-5.742555670234697e-01	-3.984962406015038e-01
-5.686083032691949e-01	-3.433583959899750e-01
-5.645306451201859e-01	-2.832080200501254e-01
-5.624872735284842e-01	-2.230576441102757e-01
-5.622816061500957e-01	-2.080200501253133e-01
-5.588972431077694e-01	-2.050452561720368e-01
-5.438596491228070e-01	-2.105536204222442e-01
-4.963883798646435e-01	-2.280701754385965e-01
-4.486215538847118e-01	-2.435687271906191e-01
-3.984962406015038e-01	-2.575809265609349e-01
-3.533834586466166e-01	-2.682419767556433e-01
-3.032581453634086e-01	-2.779174938354468e-01
-2.581453634085213e-01	-2.846534085836908e-01
-2.130325814536341e-01	-2.894881315331385e-01
-1.679197994987469e-01	-2.923659260585133e-01
-1.228070175438597e-01	-2.932120904751830e-01
-7.769423558897248e-02	-2.919221171737790e-01
-3.759398496240607e-02	-2.888817932551029e-01
2.506265664160345e-03	-2.839342391025640e-01
4.260651629072676e-02	-2.769308475460874e-01
8.270676691729317e-02	-2.676829996903770e-01
1.177944862155389e-01	-2.575573183323790e-01
1.578947368421053e-01	-2.437065060235822e-01
1.722761376921192e-01	-2.481203007518797e-01
2.431077694235588e-01	-2.713037852015407e-01
2.982456140350878e-01	-2.890954485837826e-01
3.433583959899749e-01	-3.188522683185441e-01
3.784461152882206e-01	-3.391287394886889e-01
4.162035331644918e-01	-3.583959899749374e-01
4.536340852130325e-01	-3.751141394631953e-01
4.887218045112780e-01	-3.887765697062376e-01
5.288220551378444e-01	-4.021069436037522e-01
5.639097744360901e-01	-4.118369137085269e-01
5.989974937343359e-01	-4.197790466212328e-01
6.290726817042605e-01	-4.262834469740303e-01
6.591478696741855e-01	-4.395918419327953e-01
6.892230576441101e-01	-4.504836973839433e-01
7.192982456140351e-01	-4.590809733183377e-01
7.443609022556391e-01	-4.645386581296541e-01
7.577734900667235e-01	-4.736842105263158e-01
7.744360902255637e-01	-4.846084937516486e-01
7.944862155388470e-01	-4.957510215316893e-01
8.145363408521302e-01	-5.049663490368171e-01
8.395989974937345e-01	-5.140584165739109e-01
8.646616541353382e-01	-5.206880502421398e-01
8.897243107769421e-01	-5.250248786997277e-01
9.147869674185463e-01	-5.271695628364748e-01
9.398496240601504e-01	-5.271701787014624e-01
9.649122807017543e-01	-5.250267396993296e-01
9.899749373433582e-01	-5.206911986390530e-01
1.000000000000000e+00	-5.183229308274953e-01
1.000000000000000e+00	-4.965732592588765e-01
9.749373433583959e-01	-5.022343892828194e-01
9.498746867167918e-01	-5.054820380235171e-01
9.248120300751879e-01	-5.064023800331325e-01
8.997493734335840e-01	-5.050190514753155e-01
8.746867167919798e-01	-5.012963070654637e-01
8.496240601503757e-01	-4.951347382729576e-01
8.295739348370926e-01	-4.883337959583797e-01
8.074219108278073e-01	-4.786967418546366e-01
7.887509026101285e-01	-4.686716791979950e-01
7.694235588972429e-01	-4.561777411935892e-01
7.493734335839597e-01	-4.411206373631685e-01
7.192982456140351e-01	-4.340746826670174e-01
6.892230576441101e-01	-4.246750179738707e-01
6.607453213146424e-01	-4.135338345864662e-01
6.340852130325814e-01	-4.010276033105222e-01
6.090225563909772e-01	-3.880658783952159e-01
5.689223057644108e-01	-3.784349620601805e-01
5.288220551378444e-01	-3.664878007165182e-01
4.887218045112780e-01	-3.522194527464942e-01
4.486215538847116e-01	-3.355383480805804e-01
4.124186173464245e-01	-3.182957393483710e-01
3.752424094469220e-01	-2.982456140350878e-01
3.421485702791629e-01	-2.781954887218046e-01
3.082706766917291e-01	-2.552266146573109e-01
2.781954887218046e-01	-2.324300457979260e-01
2.431077694235588e-01	-2.051555398796311e-01
1.879699248120299e-01	-2.049374726689917e-01
1.629072681704260e-01	-2.153376935115598e-01
1.278195488721803e-01	-2.282325512252742e-01
9.273182957393478e-02	-2.388211465846560e-01
5.409381054794681e-02	-2.481203007518797e-01
1.754385964912286e-02	-2.548786461355146e-01
-2.255639097744366e-02	-2.602128760534758e-01
-6.265664160401008e-02	-2.635477185110922e-01
-1.027568922305765e-01	-2.650179878246334e-01
-1.478696741854637e-01	-2.645855785554752e-01
-1.929824561403509e-01	-2.620580262801274e-01
-2.380952380952381e-01	-2.575275128015754e-01
-2.832080200501254e-01	-2.510582268334089e-01
-3.283208020050126e-01	-2.427028017459371e-01
-3.784461152882206e-01	-2.312302267949234e-01
-4.285714285714286e-01	-2.174736889228820e-01
-4.786967418546366e-01	-2.014121308115566e-01
-5.238095238095238e-01	-1.849570654044796e-01
-5.689223057644111e-01	-1.665565107496619e-01
-6.140350877192983e-01	-1.463394841058424e-01
-6.164151140161873e-01	-1.478696741854637e-01
-6.155334251626277e-01	-2.130325814536341e-01
-6.166634847632145e-01	-2.781954887218046e-01
-6.199066516989613e-01	-3.433583959899750e-01
-6.249315376981208e-01	-4.035087719298246e-01
-6.321081916881114e-01	-4.636591478696742e-01
-6.408131765268483e-01	-5.187969924812030e-01
-6.507702687301850e-01	-5.689223057644111e-01
-6.616936014308979e-01	-6.140350877192983e-01
-6.658095970196973e-01	-6.290726817042607e-01
-6.582938650662562e-01	-6.390977443609023e-01
-6.412817822462251e-01	-6.591478696741855e-01
-6.272449817504701e-01	-6.791979949874687e-01
-6.156687281059839e-01	-6.992481203007519e-01
-6.062134590748005e-01	-7.192982456140351e-01
-5.986455652302779e-01	-7.393483709273183e-01
-5.916019409714587e-01	-7.644110275689223e-01
-5.870482309639691e-01	-7.894736842105263e-01
-5.848607160030201e-01	-8.145363408521303e-01
-5.849824786441752e-01	-8.395989974937343e-01
-5.874166209565271e-01	-8.646616541353385e-01
-5.922267113930855e-01	-8.897243107769424e-01
-5.989974937343359e-01	-9.131561015648507e-01
-6.052279487532224e-01	-9.298245614035089e-01
-6.144494112814138e-01	-9.498746867167920e-01
-6.257624142062228e-01	-9.699248120300752e-01
-6.394835419507512e-01	-9.899749373433584e-01
-6.473978794634684e-01	-1.000000000000000e+00
-6.441102756892231e-01	-1.000000000000000e+00
-6.441102756892231e-01	-1.000000000000000e+00
1.300000000000000e+00	             63
1.000000000000000e+00	1.355553035103093e-01
9.994036907140154e-01	2.280701754385963e-01
9.839572587539165e-01	2.781954887218046e-01
9.663536570857851e-01	3.283208020050123e-01
9.486220766460048e-01	3.734335839598997e-01
9.267078349667258e-01	4.235588972431077e-01
9.047619047619045e-01	4.688436687706903e-01
8.796992481203008e-01	5.155903749776347e-01
8.546365914786966e-01	5.578676938478523e-01
8.310897406932536e-01	5.939849624060149e-01
8.206122118455580e-01	6.090225563909772e-01
8.246206988770269e-01	6.190476190476191e-01
8.345864661654134e-01	6.441699857556465e-01
8.419774280974011e-01	6.691729323308269e-01
8.470494641069981e-01	6.942355889724310e-01
8.499026394518757e-01	7.192982456140352e-01
8.506013717132509e-01	7.443609022556390e-01
8.491612770029666e-01	7.694235588972429e-01
8.455503029675557e-01	7.944862155388470e-01
8.395989974937343e-01	8.198502038744885e-01
8.314224487261727e-01	8.446115288220550e-01
8.229381337605282e-01	8.646616541353382e-01
8.126106887613744e-01	8.847117794486214e-01
7.994987468671679e-01	9.058021255143689e-01
7.844611528822054e-01	9.259548337999099e-01
7.676492909396389e-01	9.448621553884711e-01
7.493734335839597e-01	9.621714191234401e-01
7.293233082706765e-01	9.781203786740773e-01
7.092731829573933e-01	9.914722630191666e-01
6.942355889724310e-01	1.000000000000000e+00
6.412206607325011e-01	1.000000000000000e+00
6.791979949874687e-01	9.841347858557394e-01
6.992481203007519e-01	9.729605227645077e-01
7.192982456140351e-01	9.594016008034417e-01
7.393483709273183e-01	9.429696509102075e-01
7.576642430919401e-01	9.248120300751880e-01
7.704968577097353e-01	9.097744360902253e-01
7.849627371112758e-01	8.897243107769421e-01
7.968976517013258e-01	8.696741854636589e-01
8.066695303940962e-01	8.496240601503757e-01
8.145363408521302e-01	8.295342164383749e-01
8.218927160560801e-01	8.045112781954886e-01
8.267517239182304e-01	7.794486215538847e-01
8.292328593947760e-01	7.543859649122806e-01
8.294008967587710e-01	7.293233082706765e-01
8.272601614173054e-01	7.042606516290726e-01
8.227550722080010e-01	6.791979949874687e-01
8.157626683825874e-01	6.541353383458646e-01
8.082409186350221e-01	6.340852130325814e-01
7.988363609289706e-01	6.140350877192982e-01
7.889355724178758e-01	5.939849624060149e-01
7.994987468671678e-01	5.587852186126527e-01
8.055530649964053e-01	5.388471177944862e-01
8.304639620038878e-01	4.937343358395989e-01
8.557054232983633e-01	4.436090225563909e-01
8.796992481203008e-01	3.912642302397752e-01
9.017290464542477e-01	3.383458646616542e-01
9.224834953585229e-01	2.832080200501252e-01
9.398496240601504e-01	2.319220866266923e-01
9.598997493734336e-01	1.717653806802026e-01
9.849624060150375e-01	1.500997399790087e-01
1.000000000000000e+00	1.355553035103093e-01
1.000000000000000e+00	1.355553035103093e-01
1.300000000000000e+00	              7
-9.949874686716792e-01	9.991466412620560e-01
-9.933678783511075e-01	1.000000000000000e+00
-9.949874686716792e-01	1.000000000000000e+00
-1.000000000000000e+00	1.000000000000000e+00
-1.000000000000000e+00	9.964461390799636e-01
-9.949874686716792e-01	9.991466412620560e-01
-9.949874686716792e-01	9.991466412620560e-01
1.400000000000000e+00	            141
-6.190476190476191e-01	-1.000000000000000e+00
-5.951093290918525e-01	-1.000000000000000e+00
-5.828647537365488e-01	-9.799498746867168e-01
-5.702448452591641e-01	-9.548872180451129e-01
-5.602583565272666e-01	-9.298245614035088e-01
-5.526469216972412e-01	-9.047619047619048e-01
-5.472360962348766e-01	-8.796992481203008e-01
-5.438596491228070e-01	-8.540156504710139e-01
-5.426085091425544e-01	-8.295739348370927e-01
-5.433006952111111e-01	-8.045112781954887e-01
-5.460018623994950e-01	-7.794486215538847e-01
-5.507649053606913e-01	-7.543859649122807e-01
-5.576877768511029e-01	-7.293233082706768e-01
-5.669252488329692e-01	-7.042606516290727e-01
-5.787043530328415e-01	-6.791979949874687e-01
-5.918678575892360e-01	-6.541353383458646e-01
-5.777039092308721e-01	-6.140350877192983e-01
-5.639097744360902e-01	-5.683737285467979e-01
-5.525164082233058e-01	-5.238095238095238e-01
-5.418318226698292e-01	-4.736842105263158e-01
-5.331578622749956e-01	-4.235588972431078e-01
-5.257277566877901e-01	-3.684210526315790e-01
-5.203230803841700e-01	-3.132832080200502e-01
-5.168156601303393e-01	-2.581453634085213e-01
-5.137844611528823e-01	-2.545297632419649e-01
-5.016473729054122e-01	-2.581453634085213e-01
-4.536340852130326e-01	-2.733470428093654e-01
-4.035087719298246e-01	-2.869689088822973e-01
-3.537690359856993e-01	-2.982456140350878e-01
-3.082706766917294e-01	-3.066016977482450e-01
-2.610388582757222e-01	-3.132832080200502e-01
-2.180451127819549e-01	-3.175700236398838e-01
-1.729323308270677e-01	-3.201769109060599e-01
-1.278195488721805e-01	-3.207831524731297e-01
-8.270676691729328e-02	-3.192976883261736e-01
-4.260651629072687e-02	-3.161240842043270e-01
-2.506265664160456e-03	-3.110987408392905e-01
3.759398496240607e-02	-3.040887840021671e-01
7.769423558897248e-02	-2.949248786773018e-01
1.077694235588971e-01	-2.874752466661887e-01
1.177944862155389e-01	-2.903543443003667e-01
1.885429220325855e-01	-3.132832080200502e-01
2.581453634085213e-01	-3.336062523943452e-01
3.233082706766917e-01	-3.505258085084777e-01
3.433583959899749e-01	-3.561772422716540e-01
3.784461152882206e-01	-3.755850184967326e-01
4.150461028947791e-01	-3.934837092731830e-01
4.536340852130325e-01	-4.099239872667010e-01
4.908421195546988e-01	-4.235588972431078e-01
5.288220551378444e-01	-4.353253880362146e-01
5.689223057644108e-01	-4.454517869362291e-01
6.090225563909772e-01	-4.532400172343256e-01
6.441102756892230e-01	-4.596239185165834e-01
6.741854636591478e-01	-4.708301378101080e-01
7.042606516290726e-01	-4.798178116397237e-01
7.343358395989974e-01	-4.866608014470550e-01
7.418419165877175e-01	-4.887218045112782e-01
7.493734335839597e-01	-4.934506314062490e-01
7.694235588972429e-01	-5.060755726505718e-01
7.938132288062436e-01	-5.187969924812030e-01
8.145363408521302e-01	-5.275978613934594e-01
8.395989974937343e-01	-5.360106354964050e-01
8.646616541353382e-01	-5.421703782515472e-01
8.897243107769421e-01	-5.462096914708261e-01
9.147869674185463e-01	-5.482102453399477e-01
9.398496240601504e-01	-5.482108200621426e-01
9.649122807017543e-01	-5.462114266793410e-01
9.899749373433582e-01	-5.421733083650484e-01
1.000000000000000e+00	-5.399706520830311e-01
1.000000000000000e+00	-5.183229308274953e-01
9.749373433583959e-01	-5.235601411720755e-01
9.498746867167918e-01	-5.265716537233477e-01
9.248120300751879e-01	-5.274260503981856e-01
8.997493734335840e-01	-5.261419759315107e-01
8.746867167919798e-01	-5.226910858177387e-01
8.496240601503757e-01	-5.169941102275598e-01
8.241897324763285e-01	-5.087719298245614e-01
8.005919167579200e-01	-4.987468671679198e-01
7.814290349183495e-01	-4.887218045112782e-01
7.644110275689221e-01	-4.782340212068051e-01
7.443609022556390e-01	-4.645386581296541e-01
7.142857142857142e-01	-4.578037826814876e-01
6.835896817983801e-01	-4.486215538847118e-01
6.541353383458646e-01	-4.375454790388619e-01
6.190476190476191e-01	-4.235143236263310e-01
5.789473684210527e-01	-4.154591244011347e-01
5.438596491228069e-01	-4.064956815953874e-01
5.037593984962405e-01	-3.940556618598594e-01
4.686716791979948e-01	-3.811995585491863e-01
4.335839598997493e-01	-3.664422732984510e-01
3.959464680214307e-01	-3.483709273182958e-01
3.634085213032581e-01	-3.307299755873540e-01
3.283208020050123e-01	-3.093952302718756e-01
2.932330827067668e-01	-2.864472333876182e-01
2.130325814536340e-01	-2.617131794289427e-01
1.578947368421053e-01	-2.437065060235822e-01
8.270676691729317e-02	-2.676829996903770e-01
4.761904761904745e-02	-2.759016641806105e-01
7.304541556165028e-03	-2.832080200501254e-01
-3.258145363408527e-02	-2.883710242896332e-01
-7.268170426065168e-02	-2.916417578044500e-01
-1.177944862155389e-01	-2.931763230760862e-01
-1.629072681704261e-01	-2.925620487364709e-01
-2.080200501253133e-01	-2.899052905874885e-01
-2.531328320802005e-01	-2.852849511777564e-01
-3.016075019292517e-01	-2.781954887218046e-01
-3.483709273182958e-01	-2.693105225215941e-01
-3.962848146807558e-01	-2.581453634085213e-01
-4.436090225563910e-01	-2.450711859881333e-01
-4.887218045112782e-01	-2.306992313832973e-01
-5.374820630079206e-01	-2.130325814536341e-01
-5.588972431077694e-01	-2.050452561720368e-01
-5.622816061500956e-01	-2.080200501253133e-01
-5.639097744360902e-01	-2.700053332394812e-01
-5.673956029551895e-01	-3.283208020050126e-01
-5.725302961836628e-01	-3.834586466165414e-01
-5.796002381891053e-01	-4.385964912280702e-01
-5.888072866096264e-01	-4.937343358395990e-01
-5.992677307738865e-01	-5.438596491228070e-01
-6.106353452082802e-01	-5.889724310776943e-01
-6.241536064215486e-01	-6.340852130325815e-01
-6.258121999221296e-01	-6.390977443609023e-01
-6.263287758256484e-01	-6.441102756892230e-01
-6.119321563913156e-01	-6.641604010025063e-01
-5.989974937343359e-01	-6.858309154885293e-01
-5.889724310776943e-01	-7.062336339974683e-01
-5.798500051175737e-01	-7.293233082706767e-01
-5.723893640823250e-01	-7.543859649122806e-01
-5.672717303620110e-01	-7.794486215538847e-01
-5.643747741641211e-01	-8.045112781954886e-01
-5.636330165427880e-01	-8.295739348370927e-01
-5.650299784659361e-01	-8.546365914786969e-01
-5.685964863801648e-01	-8.796992481203008e-01
-5.744146416624810e-01	-9.047619047619048e-01
-5.826276034245146e-01	-9.298245614035088e-01
-5.910683805828982e-01	-9.498746867167920e-01
-6.013469058930018e-01	-9.699248120300752e-01
-6.140350877192983e-01	-9.904803125584352e-01
-6.207441639914055e-01	-1.000000000000000e+00
-6.190476190476191e-01	-1.000000000000000e+00
-6.190476190476191e-01	-1.000000000000000e+00
1.400000000000000e+00	             56
1.000000000000000e+00	2.259913974990123e-01
9.994093445301075e-01	3.734335839598997e-01
9.799498746867168e-01	4.193503181978859e-01
9.590088985708862e-01	4.636591478696741e-01
9.353046595608914e-01	5.087719298245612e-01
9.119591664160376e-01	5.488721804511276e-01
8.895329854765964e-01	5.839598997493733e-01
8.646616541353382e-01	6.193770220855650e-01
8.540571434657283e-01	6.340852130325814e-01
8.582696192165553e-01	6.491228070175437e-01
8.647064905473688e-01	6.741854636591478e-01
8.690086432633329e-01	6.992481203007519e-01
8.712644009087824e-01	7.243107769423558e-01
8.715175396930214e-01	7.493734335839597e-01
8.696741854636589e-01	7.752751823480546e-01
8.659965871631674e-01	7.994987468671679e-01
8.596491228070176e-01	8.261835484190326e-01
8.519959881849135e-01	8.496240601503757e-01
8.414555102173931e-01	8.746867167919798e-01
8.295739348370925e-01	8.973933861945516e-01
8.187978129093056e-01	9.147869674185463e-01
8.042823479071803e-01	9.348370927318295e-01
7.871208119444060e-01	9.548872180451127e-01
7.694235588972429e-01	9.724511268796994e-01
7.493734335839597e-01	9.893590816168064e-01
7.343358395989974e-01	1.000000000000000e+00
6.942866685395290e-01	1.000000000000000e+00
7.142857142857142e-01	9.883534030856955e-01
7.343358395989974e-01	9.743985981991405e-01
7.543859649122806e-01	9.577136475243031e-01
7.723949526486800e-01	9.398496240601504e-01
7.853902741884516e-01	9.248120300751879e-01
8.002084190859544e-01	9.047619047619047e-01
8.126106887613744e-01	8.847117794486214e-01
8.245614035087718e-01	8.611148186451637e-01
8.332764538440443e-01	8.395989974937343e-01
8.410445756259920e-01	8.145363408521302e-01
8.464492484033316e-01	7.894736842105261e-01
8.496240601503757e-01	7.643735995008459e-01
8.506325471887957e-01	7.393483709273183e-01
8.495057224652703e-01	7.142857142857141e-01
8.462156052486457e-01	6.892230576441101e-01
8.406874555283204e-01	6.641604010025062e-01
8.327864757952901e-01	6.390977443609023e-01
8.245614035087718e-01	6.189181491425393e-01
8.206122118455580e-01	6.090225563909772e-01
8.446115288220550e-01	5.736561379592974e-01
8.696741854636589e-01	5.330073937862387e-01
8.947368421052631e-01	4.881255811364510e-01
9.172515896998019e-01	4.436090225563909e-01
9.379642832126948e-01	3.984962406015038e-01
9.567270681422553e-01	3.533834586466165e-01
9.754314164082674e-01	3.032581453634084e-01
9.919441545138336e-01	2.531328320802004e-01
1.000000000000000e+00	2.259913974990123e-01
1.000000000000000e+00	2.259913974990123e-01
1.500000000000000e+00	            133
-5.939849624060151e-01	-1.000000000000000e+00
-5.702224899505742e-01	-1.000000000000000e+00
-5.588972431077694e-01	-9.797599188451613e-01
-5.473440244640947e-01	-9.548872180451127e-01
-5.380714462780462e-01	-9.298245614035088e-01
-5.309765479759359e-01	-9.047619047619048e-01
-5.259186228434098e-01	-8.796992481203008e-01
-5.228058237410604e-01	-8.546365914786967e-01
-5.215842091101260e-01	-8.295739348370927e-01
-5.222330565124653e-01	-8.045112781954887e-01
-5.247632679821607e-01	-7.794486215538847e-01
-5.292181712771629e-01	-7.543859649122807e-01
-5.356782504305372e-01	-7.293233082706767e-01
-5.442657449105486e-01	-7.042606516290727e-01
-5.551641569571808e-01	-6.791979949874687e-01
-5.602250039469555e-01	-6.691729323308271e-01
-5.568971892739476e-01	-6.591478696741855e-01
-5.417364930927783e-01	-6.190476190476191e-01
-5.270340463373498e-01	-5.739348370927319e-01
-5.137844611528823e-01	-5.260309451474975e-01
-5.027978811805053e-01	-4.786967418546366e-01
-4.932096850232718e-01	-4.285714285714285e-01
-4.848788980673607e-01	-3.734335839598998e-01
-4.786821925101218e-01	-3.182957393483710e-01
-4.773497609205104e-01	-3.032581453634086e-01
-4.736842105263158e-01	-2.979358182500493e-01
-4.285714285714286e-01	-3.105945665481564e-01
-3.784461152882206e-01	-3.225162860926823e-01
-3.333333333333334e-01	-3.313206616601010e-01
-2.878740279841754e-01	-3.383458646616542e-01
-2.431077694235589e-01	-3.434273525042776e-01
-1.979949874686717e-01	-3.466666598924212e-01
-1.528822055137845e-01	-3.479692728451763e-01
-1.077694235588973e-01	-3.472570577418153e-01
-6.265664160401008e-02	-3.444372773061159e-01
-2.255639097744366e-02	-3.400614357416526e-01
2.016926920998582e-02	-3.333333333333334e-01
6.265664160400997e-02	-3.261810414076701e-01
1.302279731592159e-01	-3.483709273182958e-01
1.979949874686717e-01	-3.684410938524832e-01
2.631578947368420e-01	-3.856031029919412e-01
3.233082706766917e-01	-3.995138412688721e-01
3.855493708429032e-01	-4.135338345864662e-01
4.185463659147870e-01	-4.286690361210400e-01
4.557893731224508e-01	-4.436090225563910e-01
4.937343358395989e-01	-4.566260928303910e-01
5.288220551378444e-01	-4.667539461784938e-01
5.639097744360901e-01	-4.750874808337501e-01
6.040100250626566e-01	-4.824295006021577e-01
6.390977443609023e-01	-4.869308213122849e-01
6.541353383458646e-01	-4.890036476949665e-01
6.842418745704680e-01	-4.987468671679198e-01
7.142857142857142e-01	-5.063899913461527e-01
7.393483709273183e-01	-5.120516603735038e-01
7.593984962406014e-01	-5.245641739209509e-01
7.844611528822054e-01	-5.376341072517338e-01
8.095238095238093e-01	-5.481790868826171e-01
8.345864661654134e-01	-5.564445775731135e-01
8.596491228070176e-01	-5.626036301554124e-01
8.847117794486214e-01	-5.667720635090409e-01
9.097744360902252e-01	-5.690242629081169e-01
9.348370927318295e-01	-5.693985879546148e-01
9.598997493734336e-01	-5.679014267189979e-01
9.849624060150375e-01	-5.645074712026439e-01
1.000000000000000e+00	-5.615372479090078e-01
1.000000000000000e+00	-5.399706520830311e-01
9.749373433583959e-01	-5.448444422420839e-01
9.498746867167918e-01	-5.476523469929443e-01
9.248120300751879e-01	-5.484496107655573e-01
8.997493734335841e-01	-5.472515047476123e-01
8.736960800623926e-01	-5.438596491228070e-01
8.496240601503757e-01	-5.387367368342675e-01
8.245614035087718e-01	-5.312442288796657e-01
7.994987468671679e-01	-5.213881562264038e-01
7.794486215538847e-01	-5.116345800382632e-01
7.573917759851791e-01	-4.987468671679198e-01
7.393483709273183e-01	-4.875969877157206e-01
7.092731829573933e-01	-4.811049357324366e-01
6.791979949874687e-01	-4.724802911563835e-01
6.491228070175437e-01	-4.616494270098609e-01
6.390977443609023e-01	-4.576454493326593e-01
5.838169277584021e-01	-4.486215538847118e-01
5.438596491228069e-01	-4.393994813444778e-01
5.061889971208215e-01	-4.285714285714286e-01
4.686716791979948e-01	-4.156893886002190e-01
4.335839598997493e-01	-4.016814608347566e-01
3.984962406015038e-01	-3.856776786412009e-01
3.634085213032581e-01	-3.675402213486550e-01
3.383458646616542e-01	-3.541332458159465e-01
2.756049755491549e-01	-3.383458646616542e-01
2.080200501253131e-01	-3.191935757594916e-01
1.413671336859992e-01	-2.982456140350878e-01
1.077694235588971e-01	-2.874752466661887e-01
9.774436090225569e-02	-2.894714162095909e-01
6.265664160400997e-02	-2.986266351378070e-01
2.255639097744355e-02	-3.069598596672087e-01
-1.811765317460720e-02	-3.132832080200502e-01
-5.764411027568928e-02	-3.175256719832726e-01
-1.027568922305765e-01	-3.202228307949691e-01
-1.478696741854637e-01	-3.207660063654486e-01
-1.929824561403509e-01	-3.192611456906642e-01
-2.380952380952381e-01	-3.157857604182777e-01
-2.832080200501254e-01	-3.104018847313269e-01
-3.283208020050126e-01	-3.031517675752534e-01
-3.784461152882206e-01	-2.929304975482856e-01
-4.285714285714286e-01	-2.804410621793059e-01
-4.736842105263158e-01	-2.672561990692460e-01
-5.137844611528822e-01	-2.545297632419649e-01
-5.168156601303393e-01	-2.581453634085213e-01
-5.203230803841700e-01	-3.132832080200502e-01
-5.257277566877901e-01	-3.684210526315790e-01
-5.331578622749956e-01	-4.235588972431078e-01
-5.418318226698292e-01	-4.736842105263158e-01
-5.525164082233058e-01	-5.238095238095238e-01
-5.640610506172513e-01	-5.689223057644111e-01
-5.777039092308721e-01	-6.140350877192983e-01
-5.918678575892360e-01	-6.541353383458647e-01
-5.889724310776943e-01	-6.611218686189380e-01
-5.761322835677718e-01	-6.842105263157896e-01
-5.648824771293640e-01	-7.092731829573935e-01
-5.561241432628656e-01	-7.343358395989975e-01
-5.496431618926769e-01	-7.593984962406015e-01
-5.452989512637201e-01	-7.844611528822055e-01
-5.430025315986005e-01	-8.095238095238095e-01
-5.427092955283215e-01	-8.345864661654134e-01
-5.444135547720849e-01	-8.596491228070176e-01
-5.481483104190280e-01	-8.847117794486216e-01
-5.539880716425233e-01	-9.097744360902257e-01
-5.620589444234310e-01	-9.348370927318296e-01
-5.725480839001033e-01	-9.598997493734336e-01
-5.839598997493735e-01	-9.818761544042260e-01
-5.951093290918525e-01	-1.000000000000000e+00
-5.939849624060151e-01	-1.000000000000000e+00
1.500000000000000e+00	             47
1.000000000000000e+00	3.719556852695426e-01
9.999329667967461e-01	4.736842105263157e-01
9.788282128696536e-01	5.137844611528821e-01
9.548872180451127e-01	5.548689904214107e-01
9.296103258655470e-01	5.939849624060149e-01
9.045249308035668e-01	6.290726817042605e-01
8.828594917097433e-01	6.591478696741855e-01
8.888205019958938e-01	6.892230576441101e-01
8.916927602102936e-01	7.142857142857142e-01
8.926783329906125e-01	7.393483709273183e-01
8.917937724210929e-01	7.644110275689222e-01
8.890242600676614e-01	7.894736842105261e-01
8.843220722692381e-01	8.145363408521302e-01
8.776016876673105e-01	8.395989974937343e-01
8.687343005177373e-01	8.646616541353382e-01
8.575284499794568e-01	8.897243107769421e-01
8.437135013337940e-01	9.147869674185463e-01
8.295739348370925e-01	9.361550988934650e-01
8.145363408521302e-01	9.555724037644097e-01
7.970510227618087e-01	9.749373433583959e-01
7.794486215538847e-01	9.917185058739728e-01
7.694235588972429e-01	1.000000000000000e+00
7.347854780830171e-01	1.000000000000000e+00
7.549208675858360e-01	9.849624060150375e-01
7.744360902255638e-01	9.677534712145459e-01
7.916878215847605e-01	9.498746867167918e-01
8.081369008621084e-01	9.298245614035086e-01
8.220653912330005e-01	9.097744360902253e-01
8.345864661654134e-01	8.883524856825658e-01
8.459783990460589e-01	8.646616541353382e-01
8.555216486914204e-01	8.395989974937343e-01
8.627259991080043e-01	8.145363408521302e-01
8.677546816340818e-01	7.894736842105261e-01
8.707117522560399e-01	7.644110275689222e-01
8.716554433163046e-01	7.393483709273183e-01
8.706039682909237e-01	7.142857142857142e-01
8.675370087050205e-01	6.892230576441101e-01
8.623940558043592e-01	6.641604010025062e-01
8.546365914786966e-01	6.326933238818703e-01
8.796992481203008e-01	5.983763137432262e-01
9.057563385924297e-01	5.588972431077694e-01
9.298245614035086e-01	5.185461723908812e-01
9.539578730701279e-01	4.736842105263157e-01
9.749373433583959e-01	4.303873764934623e-01
9.949874686716791e-01	3.843358062414123e-01
1.000000000000000e+00	3.719556852695426e-01
1.000000000000000e+00	3.719556852695426e-01
1.600000000000000e+00	            129
-5.689223057644111e-01	-1.000000000000000e+00
-5.459039572299744e-01	-1.000000000000000e+00
-5.331718075343279e-01	-9.749373433583960e-01
-5.227907829093238e-01	-9.498746867167920e-01
-5.137844611528822e-01	-9.221050619688012e-01
-5.082864061221197e-01	-8.997493734335840e-01
-5.037593984962406e-01	-8.735621257606569e-01
-5.013384465625371e-01	-8.496240601503759e-01
-5.005414770543513e-01	-8.245614035087718e-01
-5.015043634966574e-01	-7.994987468671679e-01
-5.042413618651197e-01	-7.744360902255639e-01
-5.087941491632958e-01	-7.493734335839599e-01
-5.152358266170762e-01	-7.243107769423559e-01
-5.238095238095238e-01	-6.988953245435490e-01
-5.297589576779996e-01	-6.842105263157896e-01
-5.301880782255373e-01	-6.791979949874687e-01
-5.134168327482378e-01	-6.390977443609023e-01
-4.987468671679198e-01	-5.989602700436771e-01
-4.844734822856437e-01	-5.538847117794486e-01
-4.722511506327243e-01	-5.087719298245614e-01
-4.608395010142717e-01	-4.586466165413534e-01
-4.515036294241852e-01	-4.085213032581454e-01
-4.436090225563910e-01	-3.547373527303546e-01
-4.422084045079878e-01	-3.433583959899750e-01
-4.404147362864429e-01	-3.383458646616542e-01
-4.385964912280702e-01	-3.374730652390137e-01
-3.884711779448622e-01	-3.493132598242986e-01
-3.383458646616542e-01	-3.589241904027438e-01
-2.882205513784462e-01	-3.662978311794080e-01
-2.431077694235589e-01	-3.710025821582617e-01
-1.979949874686717e-01	-3.738424088250883e-01
-1.528822055137845e-01	-3.747631936797897e-01
-1.077694235588973e-01	-3.737008727602060e-01
-6.265664160401008e-02	-3.705619866106484e-01
-1.754385964912286e-02	-3.652355512167452e-01
1.754385964912286e-02	-3.610027652581487e-01
8.270676691729317e-02	-3.826625827041223e-01
1.428571428571428e-01	-4.007949513103588e-01
2.086356469852083e-01	-4.185463659147870e-01
2.731829573934836e-01	-4.337725359069932e-01
3.333333333333333e-01	-4.459170549561433e-01
3.934837092731829e-01	-4.559854110958699e-01
4.185463659147870e-01	-4.606953327666234e-01
4.536340852130325e-01	-4.741725164121305e-01
4.937343358395989e-01	-4.872734235059850e-01
5.288220551378444e-01	-4.967971341908580e-01
5.689223057644108e-01	-5.055109258974224e-01
6.090225563909772e-01	-5.119228908374096e-01
6.441102756892230e-01	-5.156300331347694e-01
6.641604010025062e-01	-5.171300517457444e-01
6.992481203007519e-01	-5.267473678549300e-01
7.343358395989974e-01	-5.339180599068225e-01
7.599241239867599e-01	-5.488721804511278e-01
7.844611528822054e-01	-5.607070803065299e-01
8.095238095238093e-01	-5.705315449660864e-01
8.372039540074951e-01	-5.789473684210527e-01
8.596491228070176e-01	-5.840390724365754e-01
8.847117794486214e-01	-5.879555831675358e-01
9.097744360902253e-01	-5.900740818337749e-01
9.348370927318295e-01	-5.904263661720524e-01
9.603595663274769e-01	-5.889724310776943e-01
9.849624060150375e-01	-5.858268620091156e-01
1.000000000000000e+00	-5.830379517575099e-01
1.000000000000000e+00	-5.615372479090078e-01
9.749373433583959e-01	-5.660955612082684e-01
9.498746867167918e-01	-5.687257931441283e-01
9.248120300751879e-01	-5.694730812500141e-01
8.997493734335840e-01	-5.683501577605905e-01
8.746867167919798e-01	-5.653379553672914e-01
8.496240601503757e-01	-5.603843779861077e-01
8.245614035087717e-01	-5.533997832187030e-01
7.985718082835358e-01	-5.438596491228070e-01
7.744360902255638e-01	-5.327261706701230e-01
7.493734335839597e-01	-5.185543168745933e-01
7.393483709273183e-01	-5.120516603735038e-01
7.293233082706765e-01	-5.094568059862489e-01
6.992481203007519e-01	-5.028194064702615e-01
6.679506542368134e-01	-4.937343358395990e-01
6.491228070175437e-01	-4.878842430950062e-01
6.126751681224978e-01	-4.837092731829574e-01
5.739348370927317e-01	-4.771408856598213e-01
5.338345864661653e-01	-4.680560259349889e-01
4.937343358395989e-01	-4.566260928303910e-01
4.557893731224508e-01	-4.436090225563911e-01
4.183209482789745e-01	-4.285714285714286e-01
3.734335839598997e-01	-4.096054556129731e-01
3.132832080200501e-01	-3.973288053357970e-01
2.481203007518795e-01	-3.818319300144042e-01
1.829573934837092e-01	-3.641765716262474e-01
1.177944862155389e-01	-3.444471951752791e-01
5.764411027568928e-02	-3.260276879203257e-01
4.260651629072676e-02	-3.288995107851582e-01
2.506265664160345e-03	-3.363839571903957e-01
-3.759398496240607e-02	-3.419153544547525e-01
-7.769423558897248e-02	-3.456179027243312e-01
-1.228070175438597e-01	-3.477236906480029e-01
-1.679197994987469e-01	-3.477548317246063e-01
-2.130325814536341e-01	-3.457985465129982e-01
-2.581453634085213e-01	-3.419238802932542e-01
-3.032581453634086e-01	-3.361761711220252e-01
-3.497862392538943e-01	-3.283208020050126e-01
-3.984962406015038e-01	-3.180189745624873e-01
-4.486215538847118e-01	-3.051948153591082e-01
-4.746409854798889e-01	-2.982456140350878e-01
-4.773497609205104e-01	-3.032581453634086e-01
-4.829830658061799e-01	-3.583959899749374e-01
-4.907184038215844e-01	-4.135338345864662e-01
-4.997099598055397e-01	-4.636591478696742e-01
-5.107518774387196e-01	-5.137844611528822e-01
-5.238095238095238e-01	-5.630139791376663e-01
-5.365765231330777e-01	-6.040100250626567e-01
-5.509610045237342e-01	-6.441102756892231e-01
-5.602250039469555e-01	-6.691729323308271e-01
-5.483352244757864e-01	-6.942355889724311e-01
-5.388471177944862e-01	-7.193026796872436e-01
-5.315559994053533e-01	-7.443609022556391e-01
-5.263108136251577e-01	-7.694235588972431e-01
-5.230176846933428e-01	-7.944862155388471e-01
-5.216193838672285e-01	-8.195488721804511e-01
-5.220921245977900e-01	-8.446115288220553e-01
-5.244438225097020e-01	-8.696741854636593e-01
-5.288220551378446e-01	-8.952322153987178e-01
-5.349813225325045e-01	-9.197994987468672e-01
-5.438596491228070e-01	-9.461520519730837e-01
-5.540319028971359e-01	-9.699248120300752e-01
-5.672457291853246e-01	-9.949874686716791e-01
-5.702224899505742e-01	-1.000000000000000e+00
-5.689223057644111e-01	-1.000000000000000e+00
-5.689223057644111e-01	-1.000000000000000e+00
1.600000000000000e+00	             43
1.000000000000000e+00	4.735498791138649e-01
1.000000000000000e+00	5.513994769168502e-01
9.764231469598532e-01	5.889724310776940e-01
9.521339756784617e-01	6.240601503759398e-01
9.252833010194293e-01	6.591478696741855e-01
9.090996448275859e-01	6.791979949874687e-01
9.100728015620660e-01	6.892230576441101e-01
9.127737802234202e-01	7.142857142857142e-01
9.137012173464203e-01	7.393483709273183e-01
9.128688211162729e-01	7.644110275689222e-01
9.097744360902253e-01	7.928099945672153e-01
9.058477739969166e-01	8.145363408521302e-01
8.995499211602100e-01	8.395989974937343e-01
8.912632268293963e-01	8.646616541353382e-01
8.808371120350617e-01	8.897243107769421e-01
8.680555836497501e-01	9.147869674185463e-01
8.526146659190779e-01	9.398496240601504e-01
8.380566236658837e-01	9.598997493734336e-01
8.195488721804511e-01	9.817482057534921e-01
8.015396545974767e-01	1.000000000000000e+00
7.697461463263986e-01	1.000000000000000e+00
7.894736842105261e-01	9.824599942045165e-01
8.064424640586223e-01	9.649122807017543e-01
8.231117082988270e-01	9.448621553884711e-01
8.373711027025144e-01	9.248120300751879e-01
8.496240601503757e-01	9.046765078804700e-01
8.623062865668938e-01	8.796992481203008e-01
8.725492736500482e-01	8.546365914786966e-01
8.805393069769283e-01	8.295739348370925e-01
8.864392022634666e-01	8.045112781954886e-01
8.903605663296906e-01	7.794486215538847e-01
8.923722579981717e-01	7.543859649122806e-01
8.925087413901480e-01	7.293233082706765e-01
8.907722760894228e-01	7.042606516290726e-01
8.871332601651405e-01	6.791979949874687e-01
8.828594917097433e-01	6.591478696741855e-01
8.849645657556818e-01	6.541353383458646e-01
9.119446883276157e-01	6.190476190476191e-01
9.363377599231779e-01	5.839598997493733e-01
9.598997493734336e-01	5.466117232699719e-01
9.815818569813377e-01	5.087719298245612e-01
1.000000000000000e+00	4.735498791138649e-01
1.000000000000000e+00	4.735498791138649e-01
1.700000000000000e+00	            120
-5.438596491228070e-01	-1.000000000000000e+00
-5.220294465861577e-01	-1.000000000000000e+00
-5.101710489227910e-01	-9.749373433583960e-01
-5.004571118666107e-01	-9.498746867167920e-01
-4.927159325072463e-01	-9.248120300751881e-01
-4.868246228376265e-01	-8.997493734335840e-01
-4.826955232039277e-01	-8.746867167919800e-01
-4.802711181836337e-01	-8.496240601503759e-01
-4.795673582036171e-01	-8.195488721804511e-01
-4.812587573727182e-01	-7.894736842105263e-01
-4.845198887301080e-01	-7.644110275689223e-01
-4.895108580296033e-01	-7.393483709273183e-01
-4.963036018850714e-01	-7.142857142857144e-01
-5.028491731692807e-01	-6.942355889724311e-01
-4.887218045112782e-01	-6.624143875251147e-01
-4.731799512683236e-01	-6.240601503759399e-01
-4.572100528212006e-01	-5.789473684210527e-01
-4.434404770303951e-01	-5.338345864661654e-01
-4.304547159361872e-01	-4.837092731829574e-01
-4.196679113867846e-01	-4.335839598997494e-01
-4.109067192422040e-01	-3.834586466165414e-01
-4.085213032581454e-01	-3.734366558571406e-01
-3.583726530820527e-01	-3.834586466165414e-01
-3.082706766917294e-01	-3.912642217027893e-01
-2.581453634085213e-01	-3.968506796355225e-01
-2.130325814536341e-01	-3.999453288082140e-01
-1.679197994987469e-01	-4.011648445400884e-01
-1.228070175438597e-01	-4.004518086803196e-01
-7.769423558897248e-02	-3.977297401156116e-01
-2.454073218611750e-02	-3.934837092731830e-01
3.759398496240607e-02	-4.145012130680835e-01
1.027568922305764e-01	-4.344386346766899e-01
1.679197994987467e-01	-4.521879856992678e-01
2.280701754385963e-01	-4.665841737598970e-01
2.882205513784459e-01	-4.790099871877945e-01
3.483709273182956e-01	-4.893682492809941e-01
4.085213032581452e-01	-4.975463136365340e-01
4.486215538847116e-01	-5.025975828844349e-01
4.837092731829573e-01	-5.138738124846222e-01
5.238095238095237e-01	-5.245647920726654e-01
5.639097744360901e-01	-5.329698314985423e-01
6.040100250626566e-01	-5.391080429773950e-01
6.441102756892230e-01	-5.429607584237316e-01
6.791979949874687e-01	-5.454828014168160e-01
7.092731829573933e-01	-5.524457177636461e-01
7.293233082706765e-01	-5.560560474243847e-01
7.855489768935614e-01	-5.839598997493735e-01
8.095238095238093e-01	-5.927241522440114e-01
8.345864661654134e-01	-5.999878740548724e-01
8.596491228070174e-01	-6.054270194839224e-01
8.847117794486214e-01	-6.091210827132881e-01
9.097744360902252e-01	-6.111209065809979e-01
9.398496240601504e-01	-6.113208433179886e-01
9.649122807017543e-01	-6.096567928165103e-01
9.899749373433583e-01	-6.063058092061215e-01
1.000000000000000e+00	-6.040100250626567e-01
1.000000000000000e+00	-5.830379517575099e-01
9.749373433583960e-01	-5.873195193474422e-01
9.498746867167918e-01	-5.897932267667838e-01
9.248120300751879e-01	-5.904964779124806e-01
8.997493734335840e-01	-5.894398210350036e-01
8.746867167919798e-01	-5.866073531492201e-01
8.496240601503757e-01	-5.819559413039717e-01
8.245614035087718e-01	-5.754114888240520e-01
7.994987468671679e-01	-5.668623322393533e-01
7.744360902255638e-01	-5.561496548729781e-01
7.493734335839597e-01	-5.430502457302586e-01
7.339499699578245e-01	-5.338345864661654e-01
6.842105263157894e-01	-5.229439248643794e-01
6.591478696741855e-01	-5.166658814092147e-01
6.240601503759396e-01	-5.137342687227606e-01
5.839598997493733e-01	-5.081873563581948e-01
5.438596491228069e-01	-5.003350196410781e-01
5.087719298245612e-01	-4.915735218668108e-01
4.686716791979948e-01	-4.793674128845679e-01
4.335839598997493e-01	-4.667055478398544e-01
4.119849453286440e-01	-4.586466165413534e-01
3.533834586466165e-01	-4.495130355974609e-01
2.932330827067669e-01	-4.380446542748950e-01
2.288785917902070e-01	-4.235588972431078e-01
1.679197994987467e-01	-4.078195005730799e-01
1.013306624934210e-01	-3.884711779448622e-01
3.759398496240607e-02	-3.678908154266795e-01
1.754385964912286e-02	-3.610027652581487e-01
7.518796992481036e-03	-3.612782177437331e-01
-3.258145363408527e-02	-3.672628592683985e-01
-7.769423558897248e-02	-3.718449946249692e-01
-1.228070175438597e-01	-3.742803067627156e-01
-1.679197994987469e-01	-3.746728047514867e-01
-2.130325814536341e-01	-3.731065252046121e-01
-2.581453634085213e-01	-3.696402296645541e-01
-3.032581453634086e-01	-3.643220534319729e-01
-3.483709273182958e-01	-3.571796563895584e-01
-3.984962406015038e-01	-3.471234507702755e-01
-4.404147362864429e-01	-3.383458646616542e-01
-4.422084045079878e-01	-3.433583959899750e-01
-4.498695791061057e-01	-3.984962406015038e-01
-4.588084173626675e-01	-4.486215538847118e-01
-4.697926323804814e-01	-4.987468671679198e-01
-4.815887667055780e-01	-5.438596491228070e-01
-4.953961973220823e-01	-5.889724310776943e-01
-5.095671231190042e-01	-6.290726817042607e-01
-5.257803772662610e-01	-6.691729323308271e-01
-5.301880782255373e-01	-6.791979949874687e-01
-5.288220551378446e-01	-6.864197067887194e-01
-5.200505589305254e-01	-7.092731829573936e-01
-5.124266001924361e-01	-7.343358395989975e-01
-5.067515072470676e-01	-7.593984962406015e-01
-5.029316422113631e-01	-7.844611528822055e-01
-5.009076978038903e-01	-8.095238095238095e-01
-5.006490048250852e-01	-8.345864661654135e-01
-5.021517554170596e-01	-8.596491228070176e-01
-5.054384832436382e-01	-8.847117794486214e-01
-5.105598295468966e-01	-9.097744360902256e-01
-5.175984212174418e-01	-9.348370927318296e-01
-5.266770597046131e-01	-9.598997493734336e-01
-5.379678986176444e-01	-9.849624060150376e-01
-5.459039572299744e-01	-1.000000000000000e+00
-5.438596491228070e-01	-1.000000000000000e+00
-5.438596491228070e-01	-1.000000000000000e+00
1.700000000000000e+00	             37
1.000000000000000e+00	5.513994769168502e-01
1.000000000000000e+00	6.147938617185859e-01
9.749373433583959e-01	6.493005792684614e-01
9.468505160392114e-01	6.842105263157894e-01
9.340064551193361e-01	6.992481203007519e-01
9.330308300744656e-01	7.042606516290726e-01
9.346819425094572e-01	7.343358395989974e-01
9.339380607149227e-01	7.644110275689222e-01
9.314797305807767e-01	7.894736842105261e-01
9.273158566858869e-01	8.145363408521302e-01
9.213882060156184e-01	8.395989974937343e-01
9.136089977205206e-01	8.646616541353382e-01
9.038539361874984e-01	8.897243107769421e-01
8.919497978548535e-01	9.147869674185463e-01
8.776593895337216e-01	9.398496240601504e-01
8.606472396565190e-01	9.649122807017543e-01
8.446115288220550e-01	9.851340774157125e-01
8.312771664598906e-01	1.000000000000000e+00
8.015396545974767e-01	1.000000000000000e+00
8.211902053534643e-01	9.799498746867168e-01
8.395989974937343e-01	9.579049404459519e-01
8.559349057393939e-01	9.348370927318295e-01
8.708136404655038e-01	9.097744360902253e-01
8.831025263489376e-01	8.847117794486214e-01
8.930859953788821e-01	8.596491228070176e-01
9.009642110849101e-01	8.345864661654134e-01
9.068787916937402e-01	8.095238095238093e-01
9.109284106530762e-01	7.844611528822054e-01
9.131763050091198e-01	7.593984962406015e-01
9.136565812796078e-01	7.343358395989975e-01
9.123763595462411e-01	7.092731829573933e-01
9.097744360902252e-01	6.778110576170031e-01
9.348370927318295e-01	6.470724572279301e-01
9.598997493734335e-01	6.132097345884658e-01
9.849624060150375e-01	5.757903187753661e-01
1.000000000000000e+00	5.513994769168502e-01
1.000000000000000e+00	5.513994769168502e-01
1.800000000000000e+00	            114
-5.187969924812030e-01	-1.000000000000000e+00
-4.985099063223625e-01	-1.000000000000000e+00
-4.874046719685814e-01	-9.749373433583961e-01
-4.782723869563312e-01	-9.498746867167920e-01
-4.709754561059061e-01	-9.248120300751880e-01
-4.644979930528744e-01	-8.947368421052632e-01
-4.603945962729348e-01	-8.646616541353384e-01
-4.585917848846866e-01	-8.345864661654135e-01
-4.590584418682130e-01	-8.045112781954887e-01
-4.618026208068705e-01	-7.744360902255640e-01
-4.668722221363397e-01	-7.443609022556391e-01
-4.736842105263158e-01	-7.166608950197538e-01
-4.758517338981425e-01	-7.092731829573935e-01
-4.736842105263158e-01	-7.016078248104161e-01
-4.562559115286822e-01	-6.641604010025062e-01
-4.385964912280702e-01	-6.211085241948282e-01
-4.234595990396552e-01	-5.789473684210527e-01
-4.085213032581454e-01	-5.308472593430513e-01
-3.972743977492702e-01	-4.887218045112782e-01
-3.859398547108771e-01	-4.385964912280702e-01
-3.798543994636122e-01	-4.085213032581454e-01
-3.784461152882206e-01	-4.074775454339518e-01
-3.283208020050126e-01	-4.157391728381795e-01
-2.781954887218046e-01	-4.218095312495178e-01
-2.330827067669173e-01	-4.253763461320658e-01
-1.879699248120301e-01	-4.271123175136913e-01
-1.428571428571429e-01	-4.269692133646319e-01
-9.774436090225569e-02	-4.248835921511547e-01
-6.567942891951692e-02	-4.235588972431078e-01
-2.506265664160456e-03	-4.453589470339574e-01
6.265664160400997e-02	-4.656691468421852e-01
1.278195488721803e-01	-4.837551439201269e-01
1.929824561403508e-01	-4.995674049027684e-01
2.531328320802004e-01	-5.120955807251433e-01
3.132832080200501e-01	-5.225660245577549e-01
3.684210526315788e-01	-5.302707238926861e-01
4.235588972431077e-01	-5.360653655215859e-01
4.786967418546366e-01	-5.411352242283226e-01
5.187969924812030e-01	-5.515366203618122e-01
5.588972431077694e-01	-5.596875364623486e-01
5.989974937343359e-01	-5.656053373263956e-01
6.390977443609023e-01	-5.692856201853457e-01
6.741854636591478e-01	-5.706335880133339e-01
6.892230576441101e-01	-5.714540776884554e-01
7.192982456140351e-01	-5.773932306790690e-01
7.293233082706765e-01	-5.800198981130843e-01
7.561028143216717e-01	-5.939849624060151e-01
7.794486215538847e-01	-6.041693479123640e-01
8.071454890968053e-01	-6.140350877192982e-01
8.345864661654134e-01	-6.216355389632302e-01
8.646616541353382e-01	-6.276048152964238e-01
8.947368421052631e-01	-6.312193263025805e-01
9.248120300751879e-01	-6.325430972063739e-01
9.548872180451127e-01	-6.315989293228181e-01
9.849624060150375e-01	-6.283706542553101e-01
1.000000000000000e+00	-6.258837930350728e-01
1.000000000000000e+00	-6.044838660562746e-01
9.707602951981708e-01	-6.090225563909775e-01
9.448621553884711e-01	-6.111215772828866e-01
9.147869674185463e-01	-6.113203644964730e-01
8.897243107769421e-01	-6.096553501064825e-01
8.646616541353382e-01	-6.063033829584198e-01
8.395989974937343e-01	-6.012185242769507e-01
8.134594749256905e-01	-5.939849624060151e-01
7.894736842105261e-01	-5.855246722231084e-01
7.629055143367328e-01	-5.739348370927319e-01
7.393483709273183e-01	-5.615345012133239e-01
7.293233082706765e-01	-5.560560474243847e-01
6.992481203007519e-01	-5.503324184771337e-01
6.691729323308269e-01	-5.441906583914171e-01
6.340852130325814e-01	-5.422124821256505e-01
5.939849624060149e-01	-5.377851405446324e-01
5.538847117794485e-01	-5.310799187699624e-01
5.137844611528821e-01	-5.221062281410964e-01
4.736842105263157e-01	-5.108345790742631e-01
4.385964912280702e-01	-5.007713623593002e-01
3.834586466165413e-01	-4.944132828202116e-01
3.283208020050123e-01	-4.861482612872319e-01
2.681704260651627e-01	-4.750907927933347e-01
2.080200501253131e-01	-4.620013861408160e-01
1.478696741854635e-01	-4.469616742155553e-01
8.270676691729317e-02	-4.285376404233653e-01
1.754385964912286e-02	-4.079331080882214e-01
-2.756892230576447e-02	-3.927977424513647e-01
-3.759398496240607e-02	-3.935440874508249e-01
-8.270676691729328e-02	-3.981347189415629e-01
-1.278195488721805e-01	-4.006286644421552e-01
-1.729323308270677e-01	-4.011235446733291e-01
-2.180451127819549e-01	-3.996933404520540e-01
-2.631578947368421e-01	-3.963929215808669e-01
-3.082706766917294e-01	-3.912642217027893e-01
-3.583959899749374e-01	-3.834545341454050e-01
-4.085213032581454e-01	-3.734366558571406e-01
-4.109067192422039e-01	-3.834586466165414e-01
-4.196679113867846e-01	-4.335839598997495e-01
-4.304547159361872e-01	-4.837092731829574e-01
-4.434404770303951e-01	-5.338345864661654e-01
-4.572100528212006e-01	-5.789473684210527e-01
-4.731799512683236e-01	-6.240601503759399e-01
-4.894724965396118e-01	-6.641604010025063e-01
-5.028491731692807e-01	-6.942355889724312e-01
-4.887218045112782e-01	-7.428148640134857e-01
-4.845198887301080e-01	-7.644110275689223e-01
-4.812587573727182e-01	-7.894736842105263e-01
-4.795673582036171e-01	-8.195488721804511e-01
-4.802711181836337e-01	-8.496240601503759e-01
-4.826955232039277e-01	-8.746867167919800e-01
-4.868246228376265e-01	-8.997493734335840e-01
-4.937343358395990e-01	-9.284716371337625e-01
-5.004571118666107e-01	-9.498746867167920e-01
-5.101710489227910e-01	-9.749373433583960e-01
-5.220294465861577e-01	-1.000000000000000e+00
-5.187969924812030e-01	-1.000000000000000e+00
-5.187969924812030e-01	-1.000000000000000e+00
1.800000000000000e+00	             34
1.000000000000000e+00	6.147938617185859e-01
9.995959028972208e-01	6.691729323308269e-01
9.748458632957687e-01	6.992481203007519e-01
9.569871459158703e-01	7.192982456140351e-01
9.555085385462231e-01	7.243107769423558e-01
9.552773990665464e-01	7.593984962406015e-01
9.526747235433761e-01	7.894736842105261e-01
9.477507935142855e-01	8.195488721804511e-01
9.418114352646396e-01	8.446115288220550e-01
9.341205085104545e-01	8.696741854636589e-01
9.245680428050375e-01	8.947368421052631e-01
9.130028080433473e-01	9.197994987468672e-01
8.992251268173841e-01	9.448621553884711e-01
8.829500045990528e-01	9.699248120300750e-01
8.646616541353382e-01	9.939267630416212e-01
8.595625849768420e-01	1.000000000000000e+00
8.312771664598906e-01	1.000000000000000e+00
8.496240601503757e-01	9.791097082010829e-01
8.678051726947522e-01	9.548872180451127e-01
8.807236349059854e-01	9.348370927318295e-01
8.947368421052631e-01	9.093259003030582e-01
9.059703336558291e-01	8.847117794486214e-01
9.153186560956766e-01	8.596491228070176e-01
9.227185362508741e-01	8.345864661654134e-01
9.282875226875859e-01	8.095238095238093e-01
9.321064176537186e-01	7.844611528822054e-01
9.342283982057397e-01	7.593984962406016e-01
9.345733641653877e-01	7.293233082706764e-01
9.340064551193361e-01	6.992481203007519e-01
9.398496240601504e-01	6.923464382641765e-01
9.649122807017543e-01	6.621841178569001e-01
9.899749373433582e-01	6.290071022803676e-01
1.000000000000000e+00	6.147938617185859e-01
1.000000000000000e+00	6.147938617185859e-01
1.900000000000000e+00	            108
-4.937343358395990e-01	-1.000000000000000e+00
-4.752831478583914e-01	-1.000000000000000e+00
-4.636591478696742e-01	-9.717927574465048e-01
-4.546985434799829e-01	-9.448621553884712e-01
-4.470086255685560e-01	-9.147869674185465e-01
-4.416270655946204e-01	-8.847117794486216e-01
-4.384650610907728e-01	-8.546365914786967e-01
-4.374726516284353e-01	-8.245614035087721e-01
-4.386343028301081e-01	-7.944862155388471e-01
-4.419681948972262e-01	-7.644110275689222e-01
-4.475270836629304e-01	-7.343358395989975e-01
-4.502227075507688e-01	-7.192982456140351e-01
-4.185463659147870e-01	-6.519675845883321e-01
-4.032978750406798e-01	-6.140350877192983e-01
-3.873285990766028e-01	-5.689223057644111e-01
-3.734335839598998e-01	-5.236712011672772e-01
-3.603359900154144e-01	-4.736842105263158e-01
-3.533834586466166e-01	-4.430252282846455e-01
-3.483709273182958e-01	-4.397522273247103e-01
-2.982456140350878e-01	-4.463134612507454e-01
-2.481203007518797e-01	-4.506953428708887e-01
-2.030075187969925e-01	-4.527457364756646e-01
-1.578947368421053e-01	-4.529600019954504e-01
-1.027568922305765e-01	-4.528344643088276e-01
-4.260651629072687e-02	-4.740556279288823e-01
2.255639097744355e-02	-4.948670128050585e-01
8.771929824561386e-02	-5.134166186601899e-01
1.492163795996085e-01	-5.288220551378446e-01
2.080200501253131e-01	-5.416069550120675e-01
2.681704260651627e-01	-5.526680396161072e-01
3.283208020050123e-01	-5.616076306647758e-01
3.834586466165413e-01	-5.678560219129762e-01
4.385964912280702e-01	-5.721353643447995e-01
4.937343358395989e-01	-5.743236436735155e-01
4.987468671679198e-01	-5.744130508958332e-01
5.538847117794485e-01	-5.857920381187901e-01
5.939849624060149e-01	-5.915381246345519e-01
6.340852130325814e-01	-5.950894066402246e-01
6.741854636591478e-01	-5.964097301070030e-01
6.992481203007519e-01	-5.966916467798006e-01
7.243107769423558e-01	-6.013119561800108e-01
7.493734335839597e-01	-6.140592516043687e-01
7.744360902255637e-01	-6.247908139454512e-01
8.045112781954886e-01	-6.352366948556609e-01
8.345864661654134e-01	-6.432185133111484e-01
8.646616541353382e-01	-6.488779611255771e-01
8.947368421052631e-01	-6.523089678287708e-01
9.248120300751879e-01	-6.535663371788810e-01
9.548872180451127e-01	-6.526694917507532e-01
9.849624060150375e-01	-6.496045892688923e-01
1.000000000000000e+00	-6.472452495346911e-01
1.000000000000000e+00	-6.258837930350728e-01
9.699248120300750e-01	-6.302728558637913e-01
9.398496240601504e-01	-6.323546062323369e-01
9.097744360902253e-01	-6.321652087767134e-01
8.796992481203008e-01	-6.297014481310658e-01
8.496240601503757e-01	-6.249203619696299e-01
8.243491406196608e-01	-6.190476190476191e-01
7.994987468671679e-01	-6.115442704698563e-01
7.744360902255638e-01	-6.021312058032554e-01
7.493734335839597e-01	-5.907193688808139e-01
7.243107769423558e-01	-5.782111600476677e-01
6.942355889724310e-01	-5.725680023500742e-01
6.842105263157894e-01	-5.706921367773918e-01
6.491228070175437e-01	-5.698502560508881e-01
6.090225563909772e-01	-5.667358172731782e-01
5.689223057644108e-01	-5.613748449123730e-01
5.288220551378444e-01	-5.537865402415828e-01
4.883875065030304e-01	-5.438596491228072e-01
4.686716791979948e-01	-5.393039840728203e-01
4.135338345864661e-01	-5.351597639530236e-01
3.569377010017085e-01	-5.288220551378446e-01
2.982456140350878e-01	-5.201463836372844e-01
2.380952380952381e-01	-5.091556708847160e-01
1.779448621553885e-01	-4.961202218691051e-01
1.177944862155389e-01	-4.811155371089592e-01
5.586681488112295e-02	-4.636591478696742e-01
-7.818516628546138e-03	-4.436090225563910e-01
-7.268170426065168e-02	-4.228562562196856e-01
-1.177944862155389e-01	-4.260549373085746e-01
-1.629072681704261e-01	-4.272685845888879e-01
-2.080200501253133e-01	-4.265693956767284e-01
-2.531328320802005e-01	-4.240158513118731e-01
-2.982456140350878e-01	-4.196462184921640e-01
-3.483709273182958e-01	-4.126972294533240e-01
-3.798543994636122e-01	-4.085213032581454e-01
-3.849215094853561e-01	-4.335839598997494e-01
-3.960444006493170e-01	-4.837092731829574e-01
-4.085213032581454e-01	-5.308472593430513e-01
-4.217937295204270e-01	-5.739348370927319e-01
-4.378061388022192e-01	-6.190476190476191e-01
-4.540737746783898e-01	-6.591478696741855e-01
-4.725200341165762e-01	-6.992481203007519e-01
-4.749947317508654e-01	-7.042606516290726e-01
-4.758517338981425e-01	-7.092731829573935e-01
-4.686716791979950e-01	-7.361779502908451e-01
-4.632304114300060e-01	-7.644110275689223e-01
-4.597185888697437e-01	-7.944862155388470e-01
-4.584955831355811e-01	-8.245614035087719e-01
-4.595403793071957e-01	-8.546365914786967e-01
-4.628709541447071e-01	-8.847117794486216e-01
-4.685457937928986e-01	-9.147869674185464e-01
-4.751401569880647e-01	-9.398496240601505e-01
-4.837092731829574e-01	-9.654054166612468e-01
-4.938196186170248e-01	-9.899749373433584e-01
-4.985099063223625e-01	-1.000000000000000e+00
-4.937343358395990e-01	-1.000000000000000e+00
-4.937343358395990e-01	-1.000000000000000e+00
1.900000000000000e+00	             31
1.000000000000000e+00	6.686567405148871e-01
1.000000000000000e+00	7.158911651503268e-01
9.786280734618864e-01	7.393483709273183e-01
9.767480244580692e-01	7.443609022556390e-01
9.753598121244110e-01	7.744360902255638e-01
9.717954941263005e-01	8.045112781954886e-01
9.659984738934054e-01	8.345864661654134e-01
9.578717051068227e-01	8.646616541353382e-01
9.492174779382843e-01	8.897243107769421e-01
9.387285187252337e-01	9.147869674185463e-01
9.248120300751879e-01	9.424792657541916e-01
9.097744360902253e-01	9.677192322832409e-01
8.944083455801717e-01	9.899749373433582e-01
8.867591268613879e-01	1.000000000000000e+00
8.595625849768420e-01	1.000000000000000e+00
8.596491228070174e-01	9.998988187157735e-01
8.756594941341309e-01	9.799498746867168e-01
8.930327366306401e-01	9.548872180451127e-01
9.077705407313938e-01	9.298245614035086e-01
9.201936590830524e-01	9.047619047619047e-01
9.305301429804302e-01	8.796992481203008e-01
9.398496240601504e-01	8.515684667888737e-01
9.466989167890129e-01	8.245614035087718e-01
9.520171034990992e-01	7.944862155388470e-01
9.550024035846212e-01	7.644110275689222e-01
9.557070369299867e-01	7.343358395989974e-01
9.555085385462231e-01	7.243107769423558e-01
9.569871459158703e-01	7.192982456140351e-01
9.849624060150375e-01	6.872812960818911e-01
1.000000000000000e+00	6.686567405148871e-01
1.000000000000000e+00	6.686567405148871e-01
2.000000000000000e+00	            104
-4.736842105263158e-01	-1.000000000000000e+00
-4.522956215470284e-01	-1.000000000000000e+00
-4.406571708002175e-01	-9.699248120300752e-01
-4.314501496107821e-01	-9.398496240601504e-01
-4.245196916119334e-01	-9.097744360902256e-01
-4.197580130582119e-01	-8.796992481203008e-01
-4.170946300060578e-01	-8.496240601503759e-01
-4.164915854136210e-01	-8.195488721804511e-01
-4.179403964613250e-01	-7.894736842105263e-01
-4.214615788559980e-01	-7.593984962406015e-01
-4.258018810409528e-01	-7.343358395989975e-01
-4.212123533960119e-01	-7.243107769423558e-01
-4.012212086768296e-01	-6.842105263157895e-01
-3.834582144439720e-01	-6.441102756892232e-01
-3.658363272946759e-01	-5.989974937343359e-01
-3.504491529258019e-01	-5.538847117794486e-01
-3.370898474384215e-01	-5.087719298245614e-01
-3.279952068559495e-01	-4.736842105263158e-01
-3.233082706766918e-01	-4.697857663467845e-01
-2.731829573934837e-01	-4.749063516534471e-01
-2.230576441102757e-01	-4.778682009912193e-01
-1.779448621553885e-01	-4.786448044526257e-01
-1.428571428571429e-01	-4.790453843965505e-01
-7.769423558897248e-02	-5.025959790021672e-01
-1.754385964912286e-02	-5.222865732624624e-01
4.260651629072676e-02	-5.400194591980682e-01
1.027568922305764e-01	-5.557850344981281e-01
1.629072681704260e-01	-5.695636383374412e-01
2.230576441102756e-01	-5.813087460245806e-01
2.832080200501252e-01	-5.909670993712418e-01
3.433583959899749e-01	-5.984581610527204e-01
3.984962406015038e-01	-6.033278017632417e-01
4.536340852130325e-01	-6.061814450318844e-01
5.087719298245612e-01	-6.068916451584186e-01
5.238095238095237e-01	-6.069538950758786e-01
5.939849624060149e-01	-6.175444379007664e-01
6.340852130325814e-01	-6.207341009434666e-01
6.741854636591478e-01	-6.217403014425151e-01
7.142857142857142e-01	-6.221102507448484e-01
7.219714247094701e-01	-6.240601503759400e-01
7.694235588972429e-01	-6.453920110024038e-01
7.994987468671680e-01	-6.556855622857969e-01
8.295739348370925e-01	-6.636385825515360e-01
8.596491228070176e-01	-6.693786224696823e-01
8.897243107769421e-01	-6.729924784880774e-01
9.197994987468672e-01	-6.745325403299613e-01
9.498746867167918e-01	-6.740204517633220e-01
9.799498746867167e-01	-6.714489631804026e-01
1.000000000000000e+00	-6.685738509137409e-01
1.000000000000000e+00	-6.472452495346911e-01
9.699248120300750e-01	-6.514101980146529e-01
9.398496240601504e-01	-6.533872783492203e-01
9.097744360902253e-01	-6.532073660556947e-01
8.796992481203008e-01	-6.508676771993291e-01
8.496240601503757e-01	-6.463315144065991e-01
8.195488721804511e-01	-6.395256984702125e-01
7.944862155388470e-01	-6.320368867799142e-01
7.694235588972429e-01	-6.227966938296303e-01
7.443609022556390e-01	-6.116757512592604e-01
7.192982456140351e-01	-6.002226996806047e-01
6.892230576441101e-01	-5.963182302860522e-01
6.541353383458646e-01	-5.960312389250518e-01
6.140350877192982e-01	-5.935909900811596e-01
5.739348370927317e-01	-5.889409435453682e-01
5.338345864661653e-01	-5.820982133200103e-01
4.937343358395989e-01	-5.743236436735155e-01
4.436090225563910e-01	-5.724230705823372e-01
3.884711779448620e-01	-5.683290638905932e-01
3.333333333333333e-01	-5.622544278651743e-01
2.731829573934836e-01	-5.534969979589863e-01
2.130325814536340e-01	-5.426084889473741e-01
1.528822055137844e-01	-5.296741453055667e-01
9.273182957393478e-02	-5.147476921923453e-01
3.258145363408516e-02	-4.978687779180698e-01
-3.258145363408527e-02	-4.774028749748529e-01
-9.774436090225569e-02	-4.546762654217303e-01
-1.077694235588973e-01	-4.516049812733427e-01
-1.177944862155389e-01	-4.515646790307560e-01
-1.629072681704261e-01	-4.530284916073167e-01
-2.080200501253133e-01	-4.526076750086363e-01
-2.531328320802005e-01	-4.503562583040067e-01
-3.032581453634086e-01	-4.457549625084084e-01
-3.483709273182958e-01	-4.397522273247102e-01
-3.535075278108676e-01	-4.436090225563910e-01
-3.653199300725167e-01	-4.937343358395990e-01
-3.784461152882206e-01	-5.407593260753494e-01
-3.934837092731830e-01	-5.870565642114319e-01
-4.091327091634647e-01	-6.290726817042607e-01
-4.260573334292621e-01	-6.691729323308271e-01
-4.451709691664048e-01	-7.092731829573935e-01
-4.502227075507688e-01	-7.192982456140351e-01
-4.486215538847118e-01	-7.295579405434256e-01
-4.427381384914083e-01	-7.593984962406015e-01
-4.390381223267993e-01	-7.894736842105263e-01
-4.375166014055535e-01	-8.195488721804511e-01
-4.381498391812197e-01	-8.496240601503759e-01
-4.409477376945410e-01	-8.796992481203008e-01
-4.459543487734851e-01	-9.097744360902256e-01
-4.532512490264410e-01	-9.398496240601504e-01
-4.611725779769174e-01	-9.649122807017544e-01
-4.708744062594499e-01	-9.899749373433584e-01
-4.752831478583914e-01	-1.000000000000000e+00
-4.736842105263158e-01	-1.000000000000000e+00
-4.736842105263158e-01	-1.000000000000000e+00
2.000000000000000e+00	             26
1.000000000000000e+00	7.158911651503268e-01
9.990578062507224e-01	7.593984962406015e-01
9.971191536353539e-01	7.644110275689222e-01
9.944210396942349e-01	7.944862155388470e-01
9.896237497525296e-01	8.245614035087718e-01
9.826560341032433e-01	8.546365914786966e-01
9.734097881772349e-01	8.847117794486214e-01
9.617286631113404e-01	9.147869674185463e-01
9.498746867167918e-01	9.400571910558330e-01
9.348370927318295e-01	9.672238944479481e-01
9.197994987468672e-01	9.905846150466289e-01
9.131258489263449e-01	1.000000000000000e+00
8.867591268613879e-01	1.000000000000000e+00
9.050246556947228e-01	9.749373433583959e-01
9.206566464457033e-01	9.498746867167918e-01
9.348370927318296e-01	9.230522700731563e-01
9.452500492072798e-01	8.997493734335840e-01
9.548872180451127e-01	8.738897529489630e-01
9.635544584161556e-01	8.446115288220550e-01
9.701152916875058e-01	8.145363408521302e-01
9.744155634783273e-01	7.844611528822054e-01
9.765250327822099e-01	7.543859649122806e-01
9.767480244580692e-01	7.443609022556390e-01
9.799498746867168e-01	7.379459465731748e-01
1.000000000000000e+00	7.158911651503268e-01
1.000000000000000e+00	7.158911651503268e-01
2.100000000000000e+00	            103
-4.486215538847118e-01	-1.000000000000000e+00
-4.295098310692452e-01	-1.000000000000000e+00
-4.184739692670069e-01	-9.699248120300752e-01
-4.097229456262594e-01	-9.398496240601504e-01
-4.031235036861520e-01	-9.097744360902256e-01
-3.984962406015038e-01	-8.789197807290023e-01
-3.960423618489149e-01	-8.496240601503759e-01
-3.954667664437090e-01	-8.195488721804511e-01
-3.968495256601688e-01	-7.894736842105263e-01
-4.002083889949830e-01	-7.593984962406015e-01
-4.017739485557250e-01	-7.493734335839599e-01
-4.008337297705599e-01	-7.443609022556391e-01
-3.797301723570270e-01	-7.042606516290728e-01
-3.609252391991292e-01	-6.641604010025063e-01
-3.433583959899750e-01	-6.220182320769356e-01
-3.274875641708799e-01	-5.789473684210527e-01
-3.129223654041888e-01	-5.338345864661654e-01
-3.032581453634086e-01	-4.999306237389796e-01
-2.982456140350878e-01	-4.985760729292140e-01
-2.481203007518797e-01	-5.023195928902127e-01
-1.979949874686718e-01	-5.039066991030432e-01
-1.829573934837093e-01	-5.040329385770987e-01
-1.679197994987469e-01	-5.093149068909731e-01
-1.027568922305765e-01	-5.330568130300691e-01
-4.260651629072687e-02	-5.528895962834528e-01
1.754385964912286e-02	-5.707374142857318e-01
7.769423558897248e-02	-5.866005945652013e-01
1.378446115288221e-01	-6.004629918153079e-01
1.979949874686717e-01	-6.122907714766463e-01
2.581453634085213e-01	-6.220352974847172e-01
3.182957393483710e-01	-6.296295222783737e-01
3.734335839598997e-01	-6.346210296886234e-01
4.285714285714284e-01	-6.376362047572768e-01
4.837092731829573e-01	-6.385659915029066e-01
5.338345864661653e-01	-6.374784016055655e-01
5.488721804511276e-01	-6.373395881842977e-01
5.889724310776940e-01	-6.425816875353136e-01
6.290726817042605e-01	-6.457168376493828e-01
6.691729323308269e-01	-6.467198232242304e-01
7.092731829573933e-01	-6.455409597733547e-01
7.142857142857142e-01	-6.452367169527791e-01
7.192982456140351e-01	-6.461932912762262e-01
7.493734335839596e-01	-6.600140924672346e-01
7.794486215538847e-01	-6.713411360136066e-01
8.095238095238093e-01	-6.803653279835131e-01
8.395989974937343e-01	-6.872231979476788e-01
8.696741854636589e-01	-6.920122231743044e-01
8.997493734335841e-01	-6.947967005357023e-01
9.298245614035086e-01	-6.956127872210691e-01
9.598997493734336e-01	-6.944709993901368e-01
9.899749373433582e-01	-6.913566065036383e-01
1.000000000000000e+00	-6.892230576441103e-01
1.000000000000000e+00	-6.685738509137409e-01
9.699248120300750e-01	-6.725365824430855e-01
9.398496240601504e-01	-6.744190130068030e-01
9.084058400038704e-01	-6.741854636591479e-01
8.796992481203008e-01	-6.720201637859469e-01
8.496240601503756e-01	-6.677048993682884e-01
8.195488721804511e-01	-6.612386559319383e-01
7.894736842105261e-01	-6.525221224323501e-01
7.593984962406015e-01	-6.414109319340535e-01
7.320861169495334e-01	-6.290726817042607e-01
7.192982456140351e-01	-6.228734751528581e-01
7.042606516290726e-01	-6.210281094772407e-01
6.641604010025062e-01	-6.216960955866789e-01
6.240601503759398e-01	-6.201401262027757e-01
5.839598997493733e-01	-6.164096990767869e-01
5.438596491228069e-01	-6.105313822146673e-01
5.187969924812030e-01	-6.067780478401580e-01
4.686716791979948e-01	-6.065940514842316e-01
4.135338345864661e-01	-6.043120778446721e-01
3.583959899749374e-01	-5.999789497072272e-01
3.032581453634084e-01	-5.937117111401372e-01
2.431077694235588e-01	-5.847653331037236e-01
1.829573934837092e-01	-5.737083151728437e-01
1.228070175438596e-01	-5.606001649012665e-01
6.265664160400997e-02	-5.454936222229438e-01
2.506265664160345e-03	-5.284169513294050e-01
-6.265664160401008e-02	-5.077026848205682e-01
-1.278195488721805e-01	-4.846854513727361e-01
-1.478696741854637e-01	-4.781446144744447e-01
-1.929824561403509e-01	-4.785876747056483e-01
-2.380952380952381e-01	-4.772092192710863e-01
-2.882205513784462e-01	-4.735945872049746e-01
-3.233082706766918e-01	-4.697857663467845e-01
-3.283208020050126e-01	-4.750099339330187e-01
-3.413287597489977e-01	-5.238095238095238e-01
-3.553435617803311e-01	-5.689223057644111e-01
-3.714504291901100e-01	-6.140350877192983e-01
-3.884711779448622e-01	-6.559057712787717e-01
-4.059986502992522e-01	-6.942355889724311e-01
-4.258018810409529e-01	-7.343358395989976e-01
-4.183823362149882e-01	-7.844611528822055e-01
-4.165903747110135e-01	-8.145363408521303e-01
-4.168516294403438e-01	-8.446115288220551e-01
-4.191697770531231e-01	-8.746867167919800e-01
-4.235776667898236e-01	-9.047619047619048e-01
-4.301403748756877e-01	-9.348370927318297e-01
-4.389581336315124e-01	-9.649122807017545e-01
-4.501787837260526e-01	-9.949874686716793e-01
-4.522956215470284e-01	-1.000000000000000e+00
-4.486215538847118e-01	-1.000000000000000e+00
-4.486215538847118e-01	-1.000000000000000e+00
2.100000000000000e+00	             19
1.000000000000000e+00	7.583350676421440e-01
1.000000000000000e+00	8.705902868417731e-01
9.899749373433581e-01	9.007812234530976e-01
9.780758755116079e-01	9.298245614035086e-01
9.649122807017543e-01	9.567064217986926e-01
9.498746867167918e-01	9.829519643914455e-01
9.388314427176804e-01	1.000000000000000e+00
9.131258489263449e-01	1.000000000000000e+00
9.301046765189211e-01	9.749373433583959e-01
9.448621553884711e-01	9.496272066689119e-01
9.572583245159852e-01	9.248120300751879e-01
9.678854378920447e-01	8.997493734335841e-01
9.783262788239954e-01	8.696741854636590e-01
9.864169438980860e-01	8.395989974937343e-01
9.922882913476935e-01	8.095238095238093e-01
9.960293690006989e-01	7.794486215538847e-01
9.971191536353539e-01	7.644110275689222e-01
1.000000000000000e+00	7.583350676421440e-01
1.000000000000000e+00	7.583350676421440e-01
2.200000000000000e+00	             96
-4.285714285714286e-01	-1.000000000000000e+00
-4.068956668141290e-01	-1.000000000000000e+00
-3.964005995210860e-01	-9.699248120300752e-01
-3.880597727976287e-01	-9.398496240601504e-01
-3.817607781950865e-01	-9.097744360902255e-01
-3.774225944434592e-01	-8.796992481203008e-01
-3.749926517748428e-01	-8.496240601503759e-01
-3.744421188890857e-01	-8.195488721804511e-01
-3.757645810683818e-01	-7.894736842105263e-01
-3.784461152882206e-01	-7.593669867665893e-01
-3.566113501086746e-01	-7.192982456140351e-01
-3.370796401696524e-01	-6.791979949874687e-01
-3.182957393483710e-01	-6.358773073335218e-01
-3.021829732157568e-01	-5.939849624060151e-01
-2.868899804066165e-01	-5.488721804511278e-01
-2.807319540886738e-01	-5.288220551378446e-01
-2.781954887218046e-01	-5.262854085828353e-01
-2.631578947368421e-01	-5.268870846502334e-01
-2.130325814536342e-01	-5.303799399650644e-01
-1.512474444154873e-01	-5.538847117794486e-01
-8.771929824561409e-02	-5.758074561300917e-01
-2.756892230576447e-02	-5.944993341505144e-01
3.258145363408516e-02	-6.111867061872227e-01
9.273182957393478e-02	-6.258704297708114e-01
1.528822055137844e-01	-6.385302865895179e-01
2.130325814536340e-01	-6.491291896864005e-01
2.731829573934836e-01	-6.576114491964665e-01
3.283208020050123e-01	-6.634729982434859e-01
3.834586466165413e-01	-6.674249994666250e-01
4.385964912280702e-01	-6.693825465538392e-01
4.937343358395989e-01	-6.692278570751273e-01
5.438596491228069e-01	-6.671355565818038e-01
5.739348370927317e-01	-6.661703287372274e-01
6.140350877192982e-01	-6.697922960208226e-01
6.541353383458646e-01	-6.713376717670900e-01
6.942355889724310e-01	-6.707720388068334e-01
7.192982456140351e-01	-6.696042159326014e-01
7.493734335839597e-01	-6.827047394835475e-01
7.794486215538847e-01	-6.934743784755379e-01
8.095238095238093e-01	-7.020724210203148e-01
8.395989974937343e-01	-7.086175355184469e-01
8.696741854636589e-01	-7.131930969602396e-01
8.997493734335841e-01	-7.158553711497986e-01
9.298245614035086e-01	-7.166359251481385e-01
9.598997493734336e-01	-7.155438802067872e-01
9.899749373433582e-01	-7.125664258223058e-01
1.000000000000000e+00	-7.111495138161604e-01
1.000000000000000e+00	-6.898739917694827e-01
9.699248120300749e-01	-6.936535099925217e-01
9.398496240601504e-01	-6.954499341904125e-01
9.097744360902253e-01	-6.952863975492135e-01
8.796992481203008e-01	-6.931607932461777e-01
8.496240601503757e-01	-6.890457856518436e-01
8.195488721804511e-01	-6.828864152943268e-01
7.881751304563823e-01	-6.741854636591479e-01
7.593984962406014e-01	-6.640567260981161e-01
7.293233082706765e-01	-6.510914366117017e-01
7.192982456140351e-01	-6.461932912762262e-01
7.142857142857142e-01	-6.452367169527791e-01
6.741854636591478e-01	-6.466931014471606e-01
6.340852130325814e-01	-6.459595041812904e-01
5.939849624060149e-01	-6.430894686462634e-01
5.538847117794485e-01	-6.381103420315988e-01
5.438596491228069e-01	-6.370287289712682e-01
4.937343358395990e-01	-6.384998308331702e-01
4.436090225563909e-01	-6.381024440888587e-01
3.884711779448620e-01	-6.356424508084757e-01
3.333333333333333e-01	-6.311794022839392e-01
2.781954887218046e-01	-6.248106966257536e-01
2.180451127819549e-01	-6.157734756564052e-01
1.578947368421053e-01	-6.046349750743392e-01
9.774436090225569e-02	-5.914448534762673e-01
3.759398496240607e-02	-5.762460683254016e-01
-2.309749787397026e-02	-5.588972431077694e-01
-8.771929824561409e-02	-5.382018963880159e-01
-1.478696741854637e-01	-5.168703088164863e-01
-1.829573934837093e-01	-5.040329385770987e-01
-2.481203007518797e-01	-5.023195928902127e-01
-3.032581453634086e-01	-4.999306237389796e-01
-3.175552590567113e-01	-5.488721804511278e-01
-3.333333333333334e-01	-5.954507025943714e-01
-3.502212852357619e-01	-6.390977443609023e-01
-3.684210526315790e-01	-6.806951693270780e-01
-3.884711779448622e-01	-7.214316485487330e-01
-4.008337297705599e-01	-7.443609022556392e-01
-4.017739485557250e-01	-7.493734335839599e-01
-3.977479402635397e-01	-7.794486215538847e-01
-3.957097365387369e-01	-8.095238095238095e-01
-3.956329616680481e-01	-8.395989974937343e-01
-3.975166452830702e-01	-8.696741854636592e-01
-4.013851183633450e-01	-8.997493734335840e-01
-4.072893428794271e-01	-9.298245614035088e-01
-4.153110227018879e-01	-9.598997493734336e-01
-4.255678295170305e-01	-9.899749373433584e-01
-4.295098310692452e-01	-1.000000000000000e+00
-4.285714285714286e-01	-1.000000000000000e+00
2.200000000000000e+00	             12
1.000000000000000e+00	8.705902868417731e-01
1.000000000000000e+00	9.322061095389795e-01
9.869529989409433e-01	9.598997493734336e-01
9.732076060211499e-01	9.849624060150375e-01
9.640001205748876e-01	1.000000000000000e+00
9.388314427176804e-01	1.000000000000000e+00
9.548872180451127e-01	9.746444030576827e-01
9.699248120300750e-01	9.469769965487935e-01
9.824455952868820e-01	9.197994987468672e-01
9.939184548211586e-01	8.897243107769423e-01
1.000000000000000e+00	8.705902868417731e-01
1.000000000000000e+00	8.705902868417731e-01
2.300000000000000e+00	             96
-4.035087719298246e-01	-1.000000000000000e+00
-3.844277013918788e-01	-1.000000000000000e+00
-3.744201072989384e-01	-9.699248120300752e-01
-3.664525947096485e-01	-9.398496240601504e-01
-3.604268958964910e-01	-9.097744360902256e-01
-3.562731888676482e-01	-8.796992481203008e-01
-3.539451804875898e-01	-8.496240601503759e-01
-3.534176213902038e-01	-8.195488721804511e-01
-3.546848212702328e-01	-7.894736842105263e-01
-3.558324165375605e-01	-7.744360902255639e-01
-3.508128839887552e-01	-7.644110275689223e-01
-3.283208020050126e-01	-7.232353646073075e-01
-3.082706766917294e-01	-6.821797472393353e-01
-2.895001192949635e-01	-6.390977443609023e-01
-2.720970444870415e-01	-5.939849624060151e-01
-2.581453634085213e-01	-5.536025756897425e-01
-2.531328320802005e-01	-5.526146400183165e-01
-2.431077694235589e-01	-5.560139748011135e-01
-1.829573934837093e-01	-5.793770709093127e-01
-1.228070175438597e-01	-6.006671378875911e-01
-6.265664160401008e-02	-6.199235463006657e-01
-2.506265664160456e-03	-6.371605198295557e-01
5.764411027568928e-02	-6.523849759274770e-01
1.177944862155389e-01	-6.655854864070837e-01
1.779448621553885e-01	-6.767358939178143e-01
2.380952380952381e-01	-6.857968913766057e-01
2.982456140350878e-01	-6.927090816647525e-01
3.533834586466165e-01	-6.970914298536308e-01
4.085213032581452e-01	-6.995287555376084e-01
4.636591478696742e-01	-6.999203854171295e-01
5.137844611528821e-01	-6.984038889742018e-01
5.639097744360901e-01	-6.949907042818351e-01
5.939849624060149e-01	-6.930479143470392e-01
6.340852130325814e-01	-6.953817578989688e-01
6.741854636591478e-01	-6.956705757866548e-01
7.142857142857142e-01	-6.938702844510873e-01
7.216745598090024e-01	-6.942355889724311e-01
7.293233082706765e-01	-6.971893034612326e-01
7.604709882512884e-01	-7.092731829573935e-01
7.894736842105261e-01	-7.184679305308339e-01
8.195488721804511e-01	-7.260194773353141e-01
8.496240601503757e-01	-7.316460858941509e-01
8.796992481203008e-01	-7.354123462631045e-01
9.097744360902253e-01	-7.373598643711119e-01
9.398496240601504e-01	-7.375097610189590e-01
9.699248120300750e-01	-7.358636328601573e-01
1.000000000000000e+00	-7.324037020605652e-01
1.000000000000000e+00	-7.111495138161604e-01
9.699248120300750e-01	-7.147621808694612e-01
9.398496240601504e-01	-7.164801544263826e-01
9.097744360902253e-01	-7.163237340345594e-01
8.796473276180637e-01	-7.142857142857143e-01
8.496240601503757e-01	-7.103582077628803e-01
8.186201345423811e-01	-7.042606516290726e-01
7.894736842105261e-01	-6.965748308623724e-01
7.593984962406015e-01	-6.865445679738085e-01
7.291970309819453e-01	-6.741854636591479e-01
7.192982456140351e-01	-6.696042159326016e-01
6.842105263157894e-01	-6.711143116716376e-01
6.441102756892230e-01	-6.711472967460361e-01
6.040100250626566e-01	-6.690812029344316e-01
5.588972431077694e-01	-6.661270054214946e-01
5.087719298245612e-01	-6.688010008890547e-01
4.586466165413534e-01	-6.695767746487815e-01
4.035087719298245e-01	-6.683736517391321e-01
3.483709273182956e-01	-6.651350957106329e-01
2.932330827067668e-01	-6.599592058589179e-01
2.380952380952381e-01	-6.529228129851925e-01
1.779448621553885e-01	-6.431984689150840e-01
1.177944862155389e-01	-6.313923018000669e-01
5.764411027568928e-02	-6.175497887727532e-01
-2.506265664160456e-03	-6.016944247014960e-01
-6.265664160401008e-02	-5.838410088701672e-01
-1.230087153712802e-01	-5.639097744360904e-01
-1.829573934837093e-01	-5.420918437868294e-01
-2.180451127819549e-01	-5.287636589059656e-01
-2.681704260651629e-01	-5.265723177662048e-01
-2.781954887218046e-01	-5.262854085828353e-01
-2.807319540886738e-01	-5.288220551378446e-01
-2.951341024526097e-01	-5.739348370927319e-01
-3.115898122206900e-01	-6.190476190476191e-01
-3.302998366460398e-01	-6.641604010025063e-01
-3.490295055100220e-01	-7.042606516290726e-01
-3.699784796564641e-01	-7.443609022556390e-01
-3.784461152882206e-01	-7.598123040422768e-01
-3.771321437773644e-01	-7.744360902255639e-01
-3.748687726067040e-01	-8.045112781954887e-01
-3.744833716161252e-01	-8.345864661654135e-01
-3.759714478814385e-01	-8.646616541353384e-01
-3.793504231407298e-01	-8.947368421052632e-01
-3.846608872927167e-01	-9.248120300751880e-01
-3.919688574131245e-01	-9.548872180451128e-01
-4.013702873609393e-01	-9.849624060150375e-01
-4.068956668141290e-01	-1.000000000000000e+00
-4.035087719298246e-01	-1.000000000000000e+00
-4.035087719298246e-01	-1.000000000000000e+00
2.300000000000000e+00	              8
1.000000000000000e+00	9.322061095389795e-01
1.000000000000000e+00	9.802536493612899e-01
9.887257267209625e-01	1.000000000000000e+00
9.640001205748876e-01	1.000000000000000e+00
9.799498746867168e-01	9.731006202859869e-01
9.943063685313045e-01	9.448621553884711e-01
1.000000000000000e+00	9.322061095389795e-01
1.000000000000000e+00	9.322061095389795e-01
2.400000000000000e+00	             88
-3.834586466165414e-01	-1.000000000000000e+00
-3.620867820815077e-01	-1.000000000000000e+00
-3.525212477150165e-01	-9.699248120300752e-01
-3.448937207924715e-01	-9.398496240601504e-01
-3.391183269197964e-01	-9.097744360902256e-01
-3.351339653054664e-01	-8.796992481203008e-01
-3.328996882213838e-01	-8.496240601503761e-01
-3.323932572418195e-01	-8.195488721804511e-01
-3.323836137025687e-01	-7.844611528822056e-01
-3.094943108697550e-01	-7.443609022556391e-01
-2.882205513784462e-01	-7.028042859341856e-01
-2.682515204751557e-01	-6.591478696741855e-01
-2.499322512785587e-01	-6.140350877192983e-01
-2.431077694235589e-01	-5.956949837026380e-01
-2.380952380952381e-01	-5.946957972113808e-01
-1.779448621553885e-01	-6.173177761303272e-01
-1.177944862155389e-01	-6.378685417571163e-01
-5.764411027568928e-02	-6.563769299384448e-01
2.506265664160345e-03	-6.728618329461302e-01
6.265664160400997e-02	-6.873237902524674e-01
1.228070175438596e-01	-6.997543177038548e-01
1.829573934837092e-01	-7.101239292666301e-01
2.431077694235588e-01	-7.183941086148389e-01
3.009290759901244e-01	-7.243107769423559e-01
3.533834586466165e-01	-7.278974341733929e-01
4.085213032581452e-01	-7.297700111523697e-01
4.636591478696741e-01	-7.296048051665115e-01
5.137844611528821e-01	-7.275900910925603e-01
5.639097744360901e-01	-7.236955773498662e-01
6.190476190476191e-01	-7.191099148172989e-01
6.591478696741855e-01	-7.199704367478876e-01
6.992481203007519e-01	-7.188079785285932e-01
7.243107769423558e-01	-7.178944848485322e-01
7.543859649122806e-01	-7.294201461816399e-01
7.860823019044130e-01	-7.393483709273183e-01
8.145363408521302e-01	-7.464426988283314e-01
8.446115288220550e-01	-7.521383808523836e-01
8.746867167919798e-01	-7.560453437702335e-01
9.047619047619047e-01	-7.582034944686866e-01
9.348370927318295e-01	-7.586343902849707e-01
9.649122807017543e-01	-7.573422915661873e-01
9.949874686716791e-01	-7.543144742104145e-01
1.000000000000000e+00	-7.536391522935156e-01
1.000000000000000e+00	-7.324037020605652e-01
9.699248120300750e-01	-7.358636328601573e-01
9.398496240601504e-01	-7.375097610189592e-01
9.097744360902253e-01	-7.373598643711119e-01
8.796992481203008e-01	-7.354123462631044e-01
8.496240601503757e-01	-7.316460858941509e-01
8.195488721804511e-01	-7.260194773353141e-01
7.894736842105260e-01	-7.184679305308338e-01
7.593984962406016e-01	-7.088997626132585e-01
7.293233082706765e-01	-6.971893034612325e-01
7.192982456140351e-01	-6.934947925841346e-01
6.791979949874687e-01	-6.955609712811714e-01
6.390977443609023e-01	-6.955303325868788e-01
5.989974937343360e-01	-6.934507554973970e-01
5.839598997493733e-01	-6.930645781530260e-01
5.338345864661653e-01	-6.972723284863285e-01
4.837092731829573e-01	-6.995345279347237e-01
4.285714285714284e-01	-6.999129142081387e-01
3.734335839598997e-01	-6.982077458613504e-01
3.149207173422089e-01	-6.942355889724311e-01
2.631578947368420e-01	-6.889437527925185e-01
2.030075187969924e-01	-6.807684873469644e-01
1.428571428571428e-01	-6.704828419171689e-01
8.270676691729317e-02	-6.581328847952207e-01
2.255639097744355e-02	-6.437508457636860e-01
-3.759398496240607e-02	-6.273497917215035e-01
-9.774436090225569e-02	-6.089385551769452e-01
-1.578947368421053e-01	-5.884977368452796e-01
-2.180451127819549e-01	-5.660022236268056e-01
-2.531328320802005e-01	-5.526146400183165e-01
-2.583936776740844e-01	-5.538847117794485e-01
-2.739234412052885e-01	-5.989974937343359e-01
-2.915719759547640e-01	-6.441102756892231e-01
-3.092079216785215e-01	-6.842105263157895e-01
-3.288743114906942e-01	-7.243107769423559e-01
-3.508128839887552e-01	-7.644110275689222e-01
-3.558324165375605e-01	-7.744360902255639e-01
-3.533834586466166e-01	-8.254974849336215e-01
-3.542077146029411e-01	-8.546365914786967e-01
-3.568376988336249e-01	-8.847117794486217e-01
-3.612996033945637e-01	-9.147869674185464e-01
-3.684210526315790e-01	-9.479971601217080e-01
-3.759434714795664e-01	-9.749373433583960e-01
-3.844277013918788e-01	-1.000000000000000e+00
-3.834586466165414e-01	-1.000000000000000e+00
2.400000000000000e+00	              5
1.000000000000000e+00	9.802536493612899e-01
1.000000000000000e+00	1.000000000000000e+00
9.887257267209625e-01	1.000000000000000e+00
1.000000000000000e+00	9.802536493612899e-01
1.000000000000000e+00	9.802536493612899e-01
2.500000000000000e+00	             84
-3.583959899749374e-01	-1.000000000000000e+00
-3.398561204237647e-01	-1.000000000000000e+00
-3.306939141399597e-01	-9.699248120300752e-01
-3.233082706766918e-01	-9.395189766176908e-01
-3.170761345722741e-01	-9.047619047619048e-01
-3.131023559714342e-01	-8.696741854636592e-01
-3.114055016093886e-01	-8.345864661654134e-01
-3.114400563550466e-01	-7.994987468671679e-01
-2.832080200501254e-01	-7.506674565260544e-01
-2.631578947368421e-01	-7.118732896982446e-01
-2.431077694235589e-01	-6.687533428736677e-01
-2.280701754385965e-01	-6.341841439057896e-01
-1.528822055137845e-01	-6.609816096600063e-01
-9.273182957393487e-02	-6.801306987368624e-01
-3.258145363408527e-02	-6.972415580636752e-01
2.756892230576424e-02	-7.123271010161624e-01
8.771929824561386e-02	-7.253840598100829e-01
1.478696741854635e-01	-7.363938095859928e-01
2.080200501253131e-01	-7.453283773980812e-01
2.681704260651627e-01	-7.521386520330933e-01
3.233082706766917e-01	-7.564640900705324e-01
3.784461152882206e-01	-7.588918159964360e-01
4.335839598997493e-01	-7.593415713577095e-01
4.887218045112780e-01	-7.577147604040497e-01
5.388471177944862e-01	-7.543385290178730e-01
5.889724310776940e-01	-7.490376463455449e-01
6.340852130325814e-01	-7.437137358520848e-01
6.741854636591478e-01	-7.436610444284363e-01
7.142857142857142e-01	-7.416134899373101e-01
7.243107769423559e-01	-7.407839643819499e-01
7.744360902255638e-01	-7.578924934730228e-01
8.045112781954886e-01	-7.657344301976307e-01
8.345864661654134e-01	-7.717859129262430e-01
8.696741854636589e-01	-7.766619975751434e-01
9.047619047619047e-01	-7.792449988778583e-01
9.398496240601503e-01	-7.795674150741533e-01
9.749373433583959e-01	-7.776332807137101e-01
1.000000000000000e+00	-7.744360902255639e-01
1.000000000000000e+00	-7.536391522935156e-01
9.699248120300750e-01	-7.569587806464142e-01
9.398496240601504e-01	-7.585388273720984e-01
9.097744360902255e-01	-7.583949329014832e-01
8.796992481203008e-01	-7.565256737448877e-01
8.496240601503757e-01	-7.529124605941234e-01
8.195488721804511e-01	-7.475184966606694e-01
7.860823019044129e-01	-7.393483709273182e-01
7.593984962406015e-01	-7.311379607342934e-01
7.277057376406766e-01	-7.192982456140351e-01
7.243107769423558e-01	-7.178944848485322e-01
7.142857142857142e-01	-7.178393811896936e-01
6.741854636591478e-01	-7.197742004390735e-01
6.340852130325814e-01	-7.196671443356971e-01
6.027730827640037e-01	-7.192982456140351e-01
5.538847117794485e-01	-7.246313453332629e-01
5.037593984962405e-01	-7.281400208562853e-01
4.486215538847116e-01	-7.298576435991178e-01
3.934837092731829e-01	-7.294578718422636e-01
3.383458646616542e-01	-7.270456656187980e-01
2.832080200501252e-01	-7.227126309699009e-01
2.230576441102756e-01	-7.158732056967022e-01
1.629072681704260e-01	-7.068971139195646e-01
1.027568922305764e-01	-6.958372258950194e-01
4.260651629072676e-02	-6.827283476364536e-01
-1.754385964912286e-02	-6.675913351740492e-01
-7.769423558897248e-02	-6.504333010682933e-01
-1.378446115288221e-01	-6.312458687210873e-01
-2.006555307919611e-01	-6.090225563909775e-01
-2.380952380952381e-01	-5.946957972113808e-01
-2.431077694235589e-01	-5.956949837026380e-01
-2.598337244654435e-01	-6.390977443609023e-01
-2.794310060312716e-01	-6.842105263157894e-01
-2.989361905660805e-01	-7.243107769423559e-01
-3.206313155189321e-01	-7.644110275689223e-01
-3.333333333333334e-01	-7.880007468457768e-01
-3.336096234739674e-01	-7.894736842105263e-01
-3.323932572418195e-01	-8.195488721804511e-01
-3.328996882213837e-01	-8.496240601503759e-01
-3.351339653054664e-01	-8.796992481203008e-01
-3.391183269197964e-01	-9.097744360902256e-01
-3.448937207924715e-01	-9.398496240601503e-01
-3.533834586466166e-01	-9.728954754105126e-01
-3.620867820815077e-01	-1.000000000000000e+00
-3.583959899749374e-01	-1.000000000000000e+00
-3.583959899749374e-01	-1.000000000000000e+00
2.600000000000000e+00	             82
-3.383458646616542e-01	-1.000000000000000e+00
-3.177218747285379e-01	-1.000000000000000e+00
-3.082706766917294e-01	-9.673743652814318e-01
-3.008940167760352e-01	-9.348370927318295e-01
-2.951565723613011e-01	-8.997493734335840e-01
-2.916470182963227e-01	-8.646616541353385e-01
-2.903240240152031e-01	-8.295739348370927e-01
-2.902896678511261e-01	-8.145363408521303e-01
-2.847694233680328e-01	-8.045112781954886e-01
-2.613177497252011e-01	-7.644110275689223e-01
-2.401368963656648e-01	-7.243107769423559e-01
-2.187392217848838e-01	-6.791979949874687e-01
-2.180451127819549e-01	-6.776390682834100e-01
-2.130325814536342e-01	-6.742611316259218e-01
-1.528822055137845e-01	-6.949446915392351e-01
-9.027285465722569e-02	-7.142857142857143e-01
-3.258145363408527e-02	-7.301541585863743e-01
2.756892230576424e-02	-7.447134776995855e-01
8.771929824561386e-02	-7.572402472432168e-01
1.478696741854635e-01	-7.677223760027448e-01
2.080200501253131e-01	-7.761281860593865e-01
2.681704260651627e-01	-7.824132961653087e-01
3.233082706766917e-01	-7.862606043438831e-01
3.784461152882206e-01	-7.882153659639147e-01
4.335839598997493e-01	-7.882018412376953e-01
4.887218045112780e-01	-7.861273177086641e-01
5.388471177944862e-01	-7.823576159688028e-01
5.889724310776940e-01	-7.766866063539595e-01
6.390977443609023e-01	-7.689887632429129e-01
6.491228070175437e-01	-7.677027480540143e-01
6.892230576441101e-01	-7.667833948468977e-01
7.293233082706765e-01	-7.650789936752542e-01
7.593984962406015e-01	-7.753245106368254e-01
7.944862155388469e-01	-7.849705880056407e-01
8.295739348370925e-01	-7.922531471595948e-01
8.646616541353382e-01	-7.972641010255984e-01
8.997493734335840e-01	-8.000635032279002e-01
9.348370927318295e-01	-8.006840557548480e-01
9.699248120300750e-01	-7.991329698751485e-01
1.000000000000000e+00	-7.960620410456021e-01
1.000000000000000e+00	-7.748579861456391e-01
9.649122807017543e-01	-7.784170326902293e-01
9.298245614035086e-01	-7.797052036378821e-01
8.947368421052632e-01	-7.787385508328326e-01
8.596491228070176e-01	-7.755050075555845e-01
8.245614035087718e-01	-7.699636835938994e-01
7.944862155388470e-01	-7.633229753120172e-01
7.628908699350483e-01	-7.543859649122807e-01
7.339527273673034e-01	-7.443609022556391e-01
7.243107769423558e-01	-7.407839643819499e-01
6.842105263157894e-01	-7.433379843348297e-01
6.441102756892230e-01	-7.438852637555260e-01
6.224402228816945e-01	-7.443609022556391e-01
5.739348370927317e-01	-7.508362037386699e-01
5.238095238095237e-01	-7.555471796998059e-01
4.736842105263157e-01	-7.583705284781046e-01
4.185463659147870e-01	-7.594204085582646e-01
3.634085213032580e-01	-7.584219996370265e-01
3.082706766917291e-01	-7.554704896701862e-01
2.531328320802004e-01	-7.506385329715740e-01
1.929824561403508e-01	-7.432917504055134e-01
1.328320802005012e-01	-7.338358413663623e-01
7.268170426065157e-02	-7.223102244522548e-01
1.253132832080195e-02	-7.087469728764323e-01
-4.761904761904767e-02	-6.931544343717477e-01
-1.077694235588973e-01	-6.755348291704325e-01
-1.679197994987469e-01	-6.558738249228828e-01
-2.280701754385965e-01	-6.341841439057897e-01
-2.347011287470659e-01	-6.491228070175439e-01
-2.546832734920594e-01	-6.942355889724312e-01
-2.745191097786578e-01	-7.343358395989976e-01
-2.965254568635887e-01	-7.744360902255638e-01
-3.114400563550466e-01	-7.994987468671679e-01
-3.114487944011855e-01	-8.145363408521304e-01
-3.118559473305023e-01	-8.496240601503759e-01
-3.145243591160491e-01	-8.847117794486214e-01
-3.194876460418868e-01	-9.197994987468671e-01
-3.256163621759639e-01	-9.498746867167920e-01
-3.335381256416133e-01	-9.799498746867168e-01
-3.398561204237647e-01	-1.000000000000000e+00
-3.383458646616542e-01	-1.000000000000000e+00
-3.383458646616542e-01	-1.000000000000000e+00
2.700000000000000e+00	             75
-3.132832080200502e-01	-1.000000000000000e+00
-2.956734753783135e-01	-1.000000000000000e+00
-2.859770566675081e-01	-9.649122807017544e-01
-2.785633428371933e-01	-9.298245614035088e-01
-2.733457701402455e-01	-8.947368421052632e-01
-2.702656716753481e-01	-8.596491228070176e-01
-2.676930641256435e-01	-8.245614035087719e-01
-2.431077694235589e-01	-7.839419356727926e-01
-2.214262513154921e-01	-7.443609022556391e-01
-2.059673721881967e-01	-7.142857142857143e-01
-2.030075187969925e-01	-7.114382758079419e-01
-1.428571428571429e-01	-7.312728172043090e-01
-8.156114948372835e-02	-7.493734335839599e-01
-2.255639097744366e-02	-7.648025962301964e-01
3.759398496240607e-02	-7.785239679930094e-01
9.774436090225569e-02	-7.902156849412079e-01
1.578947368421053e-01	-7.998594805276414e-01
2.180451127819549e-01	-8.074222605658262e-01
2.781954887218046e-01	-8.128621670027060e-01
3.333333333333333e-01	-8.159306115654219e-01
3.884711779448620e-01	-8.171019814165363e-01
4.436090225563909e-01	-8.163023417720009e-01
4.987468671679198e-01	-8.134392110093209e-01
5.488721804511276e-01	-8.089510962942116e-01
5.989974937343359e-01	-8.025605084916267e-01
6.491228070175437e-01	-7.941460061992951e-01
6.691729323308269e-01	-7.910236006422806e-01
7.092731829573933e-01	-7.890416502182510e-01
7.293233082706765e-01	-7.874553681644314e-01
7.644110275689222e-01	-7.987628362125633e-01
7.994987468671679e-01	-8.077095752664347e-01
8.354304718985424e-01	-8.145363408521302e-01
8.696741854636589e-01	-8.189265955931120e-01
9.047619047619047e-01	-8.213239871827174e-01
9.398496240601504e-01	-8.216233542872813e-01
9.749373433583958e-01	-8.198279091192719e-01
1.000000000000000e+00	-8.172530374438288e-01
1.000000000000000e+00	-7.960620410456021e-01
9.647375811801815e-01	-7.994987468671679e-01
9.298245614035086e-01	-8.007282595631323e-01
8.947368421052631e-01	-7.997974750011232e-01
8.596491228070176e-01	-7.966847464629436e-01
8.245614035087718e-01	-7.913536268203383e-01
7.894736842105261e-01	-7.837398073310977e-01
7.565718670977812e-01	-7.744360902255639e-01
7.238250941136992e-01	-7.644110275689223e-01
6.842105263157894e-01	-7.670048215694504e-01
6.340852130325814e-01	-7.698540343256041e-01
5.839598997493733e-01	-7.773426934282133e-01
5.338345864661653e-01	-7.828184021036968e-01
4.837092731829573e-01	-7.864037728004465e-01
4.285714285714284e-01	-7.882867532302834e-01
3.734335839598997e-01	-7.881176927658392e-01
3.182957393483710e-01	-7.859882104335825e-01
2.631578947368420e-01	-7.819718142065759e-01
2.030075187969924e-01	-7.755084475069539e-01
1.428571428571428e-01	-7.669274542582720e-01
8.270676691729317e-02	-7.562741616156866e-01
2.255639097744355e-02	-7.435770861695195e-01
-3.759398496240607e-02	-7.288499388801855e-01
-9.774436090225569e-02	-7.120932247463716e-01
-1.578947368421053e-01	-6.932998503545356e-01
-2.130325814536341e-01	-6.742611316259218e-01
-2.187392217848838e-01	-6.791979949874687e-01
-2.401368963656648e-01	-7.243107769423560e-01
-2.631578947368421e-01	-7.677057294959534e-01
-2.847694233680328e-01	-8.045112781954886e-01
-2.902896678511261e-01	-8.145363408521303e-01
-2.916470182963227e-01	-8.646616541353384e-01
-2.951565723613011e-01	-8.997493734335840e-01
-3.008940167760352e-01	-9.348370927318296e-01
-3.089289876498467e-01	-9.699248120300752e-01
-3.177218747285379e-01	-1.000000000000000e+00
-3.132832080200502e-01	-1.000000000000000e+00
-3.132832080200502e-01	-1.000000000000000e+00
2.800000000000000e+00	             75
-2.932330827067670e-01	-1.000000000000000e+00
-2.737001044853093e-01	-1.000000000000000e+00
-2.643627443376058e-01	-9.649122807017543e-01
-2.572158610293608e-01	-9.298245614035088e-01
-2.521821214831834e-01	-8.947368421052632e-01
-2.492090638006951e-01	-8.596491228070176e-01
-2.478434901617502e-01	-8.395989974937343e-01
-2.230536540714081e-01	-7.994987468671679e-01
-2.005743297888288e-01	-7.593984962406015e-01
-1.947762947131703e-01	-7.493734335839599e-01
-1.929824561403509e-01	-7.476626612019882e-01
-1.328320802005013e-01	-7.666687716487501e-01
-6.953871416829888e-02	-7.844611528822055e-01
-8.478964018887971e-03	-7.994987468671679e-01
4.761904761904745e-02	-8.114766528955718e-01
1.077694235588971e-01	-8.223601558818439e-01
1.679197994987467e-01	-8.311960885207405e-01
2.280701754385963e-01	-8.379518620419107e-01
2.882205513784459e-01	-8.425815319022563e-01
3.433583959899748e-01	-8.449069044505416e-01
3.984962406015038e-01	-8.453323568504830e-01
4.536340852130325e-01	-8.437853513549493e-01
5.087719298245612e-01	-8.401744247179290e-01
5.623024436328607e-01	-8.345864661654137e-01
6.090225563909772e-01	-8.279396002370731e-01
6.591478696741855e-01	-8.188522422424946e-01
6.892230576441101e-01	-8.136130199721081e-01
7.343358395989974e-01	-8.114272073321835e-01
7.694235588972429e-01	-8.219759420799941e-01
8.045112781954886e-01	-8.302809996285192e-01
8.395989974937343e-01	-8.364346935001131e-01
8.746867167919798e-01	-8.405027353450428e-01
9.097744360902253e-01	-8.425267611191296e-01
9.448621553884711e-01	-8.425271771318270e-01
9.799498746867168e-01	-8.405039875077617e-01
1.000000000000000e+00	-8.384323384547487e-01
1.000000000000000e+00	-8.172530374438288e-01
9.649122807017543e-01	-8.205553407372925e-01
9.298245614035086e-01	-8.217513004149486e-01
8.947368421052631e-01	-8.208538018472187e-01
8.596491228070176e-01	-8.178531933480823e-01
8.245614035087718e-01	-8.127168139199265e-01
7.894736842105261e-01	-8.053872679658545e-01
7.543859649122806e-01	-7.957786065306650e-01
7.293233082706765e-01	-7.874553681644314e-01
6.541353383458646e-01	-7.931869499100229e-01
6.040100250626566e-01	-8.018123302179883e-01
5.538847117794485e-01	-8.083991315650924e-01
5.037593984962405e-01	-8.130726301716271e-01
4.486215538847116e-01	-8.161289115899124e-01
3.934837092731829e-01	-8.171119940116349e-01
3.383458646616542e-01	-8.161164073436675e-01
2.832080200501252e-01	-8.132180036895168e-01
2.230576441102756e-01	-8.079576681468961e-01
1.629072681704260e-01	-8.005689643089648e-01
1.027568922305764e-01	-7.910971100791940e-01
4.199330876282542e-02	-7.794486215538847e-01
-1.754385964912286e-02	-7.660222371818664e-01
-7.769423558897248e-02	-7.504439731646934e-01
-1.378446115288221e-01	-7.328328500956456e-01
-1.979949874686717e-01	-7.131709241419270e-01
-2.030075187969925e-01	-7.114382758079418e-01
-2.059673721881967e-01	-7.142857142857143e-01
-2.137290002802512e-01	-7.293233082706767e-01
-2.349070301103031e-01	-7.694235588972431e-01
-2.582972650424138e-01	-8.095238095238095e-01
-2.681704260651629e-01	-8.257191250953961e-01
-2.693007174287557e-01	-8.295739348370927e-01
-2.705763570856781e-01	-8.646616541353382e-01
-2.739592226858838e-01	-8.997493734335840e-01
-2.794863623348760e-01	-9.348370927318295e-01
-2.872199605199838e-01	-9.699248120300752e-01
-2.956734753783135e-01	-1.000000000000000e+00
-2.932330827067670e-01	-1.000000000000000e+00
-2.932330827067670e-01	-1.000000000000000e+00
2.900000000000000e+00	             74
-2.731829573934837e-01	-1.000000000000000e+00
-2.517946027488034e-01	-1.000000000000000e+00
-2.427893776393534e-01	-9.649122807017544e-01
-2.358904933537014e-01	-9.298245614035087e-01
-2.310279361678872e-01	-8.947368421052631e-01
-2.280701754385965e-01	-8.579539061953010e-01
-2.278588704320859e-01	-8.546365914786966e-01
-2.153571718983019e-01	-8.345864661654135e-01
-1.912796669199480e-01	-7.944862155388472e-01
-1.847445531378517e-01	-7.844611528822056e-01
-1.829573934837093e-01	-7.830111136706233e-01
-1.228070175438597e-01	-8.012108839289513e-01
-6.265664160401008e-02	-8.173757333647762e-01
-2.506265664160456e-03	-8.315209215207948e-01
5.764411027568928e-02	-8.436499682116513e-01
1.177944862155389e-01	-8.537532872022739e-01
1.779448621553885e-01	-8.618101476556815e-01
2.380952380952381e-01	-8.677889776026118e-01
2.982456140350878e-01	-8.716422062580684e-01
3.533834586466165e-01	-8.732548621182976e-01
4.085213032581452e-01	-8.729691882848348e-01
4.636591478696741e-01	-8.707118021492791e-01
5.187969924812030e-01	-8.663910214726840e-01
5.689223057644108e-01	-8.605814477138243e-01
6.190476190476191e-01	-8.528759369353262e-01
6.691729323308269e-01	-8.431559572899447e-01
7.042606516290726e-01	-8.358963400886051e-01
7.343358395989974e-01	-8.335489590471539e-01
7.694235588972429e-01	-8.437156240800178e-01
8.045112781954886e-01	-8.517286480234948e-01
8.395989974937343e-01	-8.576711460853799e-01
8.746867167919798e-01	-8.616017294029168e-01
9.097744360902253e-01	-8.635580331391010e-01
9.448621553884711e-01	-8.635584352720179e-01
9.799498746867168e-01	-8.616029395514371e-01
1.000000000000000e+00	-8.596011238327257e-01
1.000000000000000e+00	-8.384323384547487e-01
9.649122807017543e-01	-8.416196829975890e-01
9.298245614035086e-01	-8.427743277462062e-01
8.947368421052631e-01	-8.419078202525238e-01
8.596491228070176e-01	-8.390115252693013e-01
8.245614035087718e-01	-8.340560746236471e-01
7.894736842105261e-01	-8.269897591816280e-01
7.543859649122806e-01	-8.177363177292242e-01
7.293233082706765e-01	-8.106131722047972e-01
6.892230576441101e-01	-8.136130199721081e-01
6.791979949874687e-01	-8.146195704636200e-01
6.290395489995670e-01	-8.245614035087721e-01
5.789473684210527e-01	-8.324137048126425e-01
5.288220551378444e-01	-8.383279448486309e-01
4.736842105263157e-01	-8.427158843942452e-01
4.185463659147870e-01	-8.450028303968753e-01
3.634085213032581e-01	-8.452845968531774e-01
3.082706766917291e-01	-8.436427900770679e-01
2.481203007518795e-01	-8.397354288153219e-01
1.879699248120299e-01	-8.336816111558599e-01
1.278195488721803e-01	-8.255349227892805e-01
6.766917293233066e-02	-8.153314048242671e-01
7.518796992481037e-03	-8.030934880353855e-01
-5.263157894736847e-02	-7.888340128159421e-01
-1.127819548872181e-01	-7.725487494597164e-01
-1.729323308270677e-01	-7.542284407002394e-01
-1.929824561403509e-01	-7.476626612019882e-01
-1.947762947131703e-01	-7.493734335839599e-01
-2.032656316453872e-01	-7.644110275689222e-01
-2.280701754385965e-01	-8.079327976091204e-01
-2.481203007518797e-01	-8.411603370581813e-01
-2.489505370750051e-01	-8.546365914786967e-01
-2.516321819591244e-01	-8.897243107769424e-01
-2.563689027796752e-01	-9.248120300751879e-01
-2.632095692512703e-01	-9.598997493734336e-01
-2.722284556790071e-01	-9.949874686716792e-01
-2.737001044853093e-01	-1.000000000000000e+00
-2.731829573934837e-01	-1.000000000000000e+00
3.000000000000000e+00	             74
-2.481203007518797e-01	-1.000000000000000e+00
-2.299493285466429e-01	-1.000000000000000e+00
-2.212531239874859e-01	-9.649122807017544e-01
-2.145849695447111e-01	-9.298245614035088e-01
-2.098822756344364e-01	-8.947368421052631e-01
-2.076772292640637e-01	-8.696741854636592e-01
-2.030075187969925e-01	-8.606381902600333e-01
-1.802563498003374e-01	-8.245614035087719e-01
-1.765629396918977e-01	-8.195488721804511e-01
-1.729323308270677e-01	-8.175528293693433e-01
-1.127819548872181e-01	-8.349691671675258e-01
-5.263157894736847e-02	-8.503599873038018e-01
7.518796992481036e-03	-8.637396498200202e-01
6.766917293233066e-02	-8.751098226520468e-01
1.296566845594089e-01	-8.847117794486216e-01
1.879699248120299e-01	-8.917655141023832e-01
2.481203007518795e-01	-8.969968222446232e-01
3.082706766917291e-01	-9.001059267611119e-01
3.634085213032581e-01	-9.010362691440649e-01
4.185463659147869e-01	-9.000718524877188e-01
4.736842105263157e-01	-8.971359003541751e-01
5.288220551378444e-01	-8.921414268392993e-01
5.839598997493733e-01	-8.849795465480262e-01
6.340852130325814e-01	-8.764752517384033e-01
6.842105263157894e-01	-8.659516607784450e-01
7.243107769423558e-01	-8.573150086695065e-01
7.343358395989974e-01	-8.563192373622353e-01
7.443609022556390e-01	-8.586144997740911e-01
7.794486215538847e-01	-8.678260829307594e-01
8.145363408521302e-01	-8.749908635733675e-01
8.496240601503757e-01	-8.801764644392398e-01
8.847117794486214e-01	-8.834304216541483e-01
9.197994987468672e-01	-8.847816811917525e-01
9.548872180451127e-01	-8.842420623541493e-01
9.899749373433582e-01	-8.818068273560269e-01
1.000000000000000e+00	-8.807603171618409e-01
1.000000000000000e+00	-8.596011238327257e-01
9.995716295060256e-01	-8.596491228070176e-01
9.649122807017544e-01	-8.626812575627720e-01
9.298245614035086e-01	-8.637973429038824e-01
8.947368421052631e-01	-8.629597606740147e-01
8.596491228070176e-01	-8.601607139766424e-01
8.245614035087718e-01	-8.553736944323150e-01
7.894736842105261e-01	-8.485523010221563e-01
7.542848596012570e-01	-8.395989974937343e-01
7.343358395989974e-01	-8.335489590471539e-01
7.042606516290726e-01	-8.358963400886051e-01
6.942355889724310e-01	-8.374962157763610e-01
6.441102756892230e-01	-8.482762694605790e-01
5.939849624060149e-01	-8.569722945789623e-01
5.438596491228069e-01	-8.637166605857793e-01
4.887218045112780e-01	-8.690100359507852e-01
4.335839598997493e-01	-8.721923309275327e-01
3.784461152882206e-01	-8.733645223174420e-01
3.233082706766917e-01	-8.726062514273499e-01
2.634116884996442e-01	-8.696741854636592e-01
2.080200501253131e-01	-8.650631208179782e-01
1.478696741854635e-01	-8.580390299464036e-01
8.771929824561386e-02	-8.489560194845260e-01
2.756892230576424e-02	-8.378375580085291e-01
-3.317670593805452e-02	-8.245614035087719e-01
-9.282215716772833e-02	-8.095238095238095e-01
-1.528822055137845e-01	-7.923665588161868e-01
-1.829573934837093e-01	-7.830111136706233e-01
-1.847445531378517e-01	-7.844611528822056e-01
-1.912796669199480e-01	-7.944862155388472e-01
-2.153571718983018e-01	-8.345864661654134e-01
-2.278588704320859e-01	-8.546365914786967e-01
-2.315999057890520e-01	-8.997493734335840e-01
-2.367499939868945e-01	-9.348370927318297e-01
-2.439450272537963e-01	-9.699248120300752e-01
-2.517946027488034e-01	-1.000000000000000e+00
-2.481203007518797e-01	-1.000000000000000e+00
-2.481203007518797e-01	-1.000000000000000e+00
3.100000000000000e+00	             68
-2.280701754385965e-01	-1.000000000000000e+00
-2.080200501253133e-01	-9.994786892861138e-01
-1.997499085041249e-01	-9.649122807017544e-01
-1.929824561403509e-01	-9.277642444929679e-01
-1.887443360406326e-01	-8.947368421052632e-01
-1.865809709716150e-01	-8.796992481203008e-01
-1.679197994987469e-01	-8.511080108030583e-01
-1.629072681704261e-01	-8.513501480057113e-01
-1.027568922305765e-01	-8.680018529227200e-01
-4.260651629072687e-02	-8.826412074201203e-01
1.754385964912286e-02	-8.952797272207670e-01
7.769423558897248e-02	-9.059142283342249e-01
1.398490256556643e-01	-9.147869674185465e-01
1.979949874686717e-01	-9.211187706460392e-01
2.581453634085213e-01	-9.256310185522902e-01
3.182957393483710e-01	-9.280227883752841e-01
3.734335839598997e-01	-9.283010103602292e-01
4.285714285714284e-01	-9.266860419575892e-01
4.837092731829573e-01	-9.231050937804163e-01
5.388471177944862e-01	-9.174691783839650e-01
5.939849624060149e-01	-9.096721919417510e-01
6.441102756892231e-01	-9.005979479857664e-01
6.942355889724310e-01	-8.895135518876623e-01
7.393483709273183e-01	-8.790514753569973e-01
7.744360902255638e-01	-8.882441080782271e-01
8.095238095238093e-01	-8.954534997981254e-01
8.446115288220550e-01	-9.007436254979270e-01
8.796992481203008e-01	-9.041599942988240e-01
9.147869674185464e-01	-9.057311231405745e-01
9.498746867167918e-01	-9.054699631588253e-01
9.849624060150375e-01	-9.033743594887055e-01
1.000000000000000e+00	-9.019109322938004e-01
1.000000000000000e+00	-8.807603171618409e-01
9.649122807017543e-01	-8.837403320618228e-01
9.298245614035086e-01	-8.848203470497573e-01
8.947368421052631e-01	-8.840098239173659e-01
8.596491228070176e-01	-8.813016530069249e-01
8.245614035087718e-01	-8.766718813732550e-01
7.876369891201219e-01	-8.696741854636592e-01
7.543859649122806e-01	-8.614600607745366e-01
7.343358395989974e-01	-8.563192373622353e-01
7.102124738396457e-01	-8.596491228070176e-01
6.641604010025062e-01	-8.704124022374063e-01
6.140350877192982e-01	-8.801125084355930e-01
5.639097744360901e-01	-8.878420476155683e-01
5.087719298245612e-01	-8.942030197743832e-01
4.536340852130325e-01	-8.984366401936321e-01
3.984962406015038e-01	-9.006460755881412e-01
3.433583959899749e-01	-9.009137280857292e-01
2.882205513784459e-01	-8.993092732770738e-01
2.280701754385963e-01	-8.954870905767850e-01
1.679197994987467e-01	-8.895597976256472e-01
1.077694235588971e-01	-8.815672858842916e-01
4.761904761904745e-02	-8.715426148122309e-01
-1.253132832080206e-02	-8.595037214344057e-01
-7.603125456656065e-02	-8.446115288220553e-01
-1.328320802005013e-01	-8.293902004654107e-01
-1.729323308270677e-01	-8.175528293693433e-01
-1.779448621553885e-01	-8.207165140940140e-01
-2.030075187969925e-01	-8.606381902600333e-01
-2.056658018330556e-01	-8.646616541353384e-01
-2.076772292640637e-01	-8.696741854636592e-01
-2.116602045321298e-01	-9.097744360902256e-01
-2.171988648965900e-01	-9.448621553884712e-01
-2.247272992156986e-01	-9.799498746867168e-01
-2.299493285466429e-01	-1.000000000000000e+00
-2.280701754385965e-01	-1.000000000000000e+00
-2.280701754385965e-01	-1.000000000000000e+00
3.200000000000000e+00	             64
-2.080200501253133e-01	-1.000000000000000e+00
-1.864161357921900e-01	-1.000000000000000e+00
-1.779448621553885e-01	-9.632629771195687e-01
-1.720262599319163e-01	-9.298245614035087e-01
-1.675170581729779e-01	-8.947368421052633e-01
-1.601499457305249e-01	-8.847117794486216e-01
-1.578947368421053e-01	-8.830409741092629e-01
-9.521508849713983e-02	-8.997493734335840e-01
-3.759398496240607e-02	-9.131928892749483e-01
2.255639097744355e-02	-9.252771888470709e-01
8.270676691729317e-02	-9.353671522665458e-01
1.428571428571428e-01	-9.434510114718948e-01
2.030075187969924e-01	-9.495077100673625e-01
2.631578947368420e-01	-9.534998460243898e-01
3.233082706766917e-01	-9.553831421492194e-01
3.784461152882206e-01	-9.552036133586590e-01
4.335839598997493e-01	-9.531404992081619e-01
4.887218045112780e-01	-9.491246285897886e-01
5.438596491228069e-01	-9.430677290150273e-01
5.991781037701123e-01	-9.348370927318297e-01
6.521562557731666e-01	-9.248120300751880e-01
6.992481203007519e-01	-9.140380094739048e-01
7.443609022556390e-01	-9.023440013335925e-01
7.844611528822054e-01	-9.120012931087171e-01
8.195488721804511e-01	-9.184479037503059e-01
8.546365914786966e-01	-9.230522358621414e-01
8.897243107769421e-01	-9.258510830624638e-01
9.248120300751879e-01	-9.268662739682443e-01
9.598997493734336e-01	-9.261056593455969e-01
9.949874686716791e-01	-9.235633694354509e-01
1.000000000000000e+00	-9.230537581970429e-01
1.000000000000000e+00	-9.019109322938004e-01
9.649122807017543e-01	-9.047971399114272e-01
9.298245614035086e-01	-9.058433411369500e-01
8.947368421052631e-01	-9.050581805583050e-01
8.596491228070176e-01	-9.024351735374544e-01
8.245614035087718e-01	-8.979526014539232e-01
7.894736842105261e-01	-8.915724672781971e-01
7.543859649122806e-01	-8.832389434870522e-01
7.393483709273182e-01	-8.790514753569972e-01
7.293233082706765e-01	-8.804832585245665e-01
6.791979949874687e-01	-8.930574038276495e-01
6.290726817042605e-01	-9.035253271640158e-01
5.789473684210527e-01	-9.120193915117818e-01
5.238095238095237e-01	-9.192163700818745e-01
4.686716791979948e-01	-9.242820700787515e-01
4.135338345864661e-01	-9.273180269146193e-01
3.583959899749374e-01	-9.284101956452370e-01
3.032581453634084e-01	-9.276264754971592e-01
2.431077694235588e-01	-9.247003173447811e-01
1.829573934837092e-01	-9.196664907300121e-01
1.228070175438596e-01	-9.125693166897133e-01
6.265664160400997e-02	-9.034435500172926e-01
2.506265664160345e-03	-8.923068747918466e-01
-5.764411027568928e-02	-8.791701968985692e-01
-1.177944862155389e-01	-8.640289619215458e-01
-1.679197994987469e-01	-8.511080108030583e-01
-1.865809709716150e-01	-8.796992481203008e-01
-1.882464658702318e-01	-8.897243107769424e-01
-1.929824561403509e-01	-9.277642444929679e-01
-1.987098312031373e-01	-9.598997493734336e-01
-2.068345659058290e-01	-9.949874686716792e-01
-2.081579850327030e-01	-1.000000000000000e+00
-2.080200501253133e-01	-1.000000000000000e+00
3.300000000000000e+00	             63
-1.829573934837093e-01	-1.000000000000000e+00
-1.647184351471476e-01	-1.000000000000000e+00
-1.568308491846059e-01	-9.649122807017544e-01
-1.478696741854637e-01	-9.241207665922457e-01
-1.328320802005013e-01	-9.207621083571188e-01
-1.177944862155389e-01	-9.234944242242855e-01
-5.764411027568928e-02	-9.378516988240824e-01
2.506265664160345e-03	-9.502270824917298e-01
6.265664160400997e-02	-9.606198836245945e-01
1.228070175438596e-01	-9.690234041488897e-01
1.829573934837092e-01	-9.754192899300352e-01
2.431077694235588e-01	-9.797775189936186e-01
3.032581453634084e-01	-9.820556952922359e-01
3.634085213032581e-01	-9.822021763986035e-01
4.185463659147870e-01	-9.804054857884569e-01
4.736842105263157e-01	-9.766932532835186e-01
5.288220551378444e-01	-9.709893217360704e-01
5.839598997493733e-01	-9.631981903792248e-01
6.340852130325814e-01	-9.542101700015638e-01
6.842105263157894e-01	-9.433020582199159e-01
7.362164583545967e-01	-9.298245614035088e-01
7.493734335839597e-01	-9.260509319207907e-01
7.593984962406015e-01	-9.278873770809570e-01
7.944862155388471e-01	-9.354412261946452e-01
8.295739348370925e-01	-9.411778921739653e-01
8.696741854636589e-01	-9.455648889215521e-01
9.097744360902253e-01	-9.476781562693237e-01
9.498746867167918e-01	-9.475378978421125e-01
9.899749373433583e-01	-9.451427938075845e-01
1.000000000000000e+00	-9.441894860340079e-01
1.000000000000000e+00	-9.230537581970429e-01
9.649122807017543e-01	-9.258518672793461e-01
9.298245614035086e-01	-9.268663261734287e-01
8.947368421052631e-01	-9.261049799373697e-01
8.596491228070176e-01	-9.235619531305935e-01
8.245614035087718e-01	-9.192174683617068e-01
7.894736842105261e-01	-9.130368622361248e-01
7.535890780463969e-01	-9.047619047619048e-01
7.443609022556390e-01	-9.023440013335925e-01
7.243107769423558e-01	-9.075465254010384e-01
6.741854636591478e-01	-9.199990738503195e-01
6.240601503759398e-01	-9.303982614190813e-01
5.739348370927317e-01	-9.388682049452892e-01
5.187969924812030e-01	-9.460799583067364e-01
4.636591478696741e-01	-9.511973001532879e-01
4.085213032581452e-01	-9.543161194802270e-01
3.533834586466165e-01	-9.555146352885875e-01
2.932330827067668e-01	-9.547093048887338e-01
2.330827067669172e-01	-9.517637447266563e-01
1.729323308270676e-01	-9.467342585352410e-01
1.127819548872180e-01	-9.396616000820722e-01
5.263157894736836e-02	-9.305716338220875e-01
-7.518796992481258e-03	-9.194844426028496e-01
-6.766917293233088e-02	-9.064044581717041e-01
-1.278195488721805e-01	-8.913303287514645e-01
-1.578947368421053e-01	-8.830409741092629e-01
-1.629072681704261e-01	-8.876391887797710e-01
-1.675170581729779e-01	-8.947368421052632e-01
-1.772694864871762e-01	-9.598997493734336e-01
-1.851353258506808e-01	-9.949874686716791e-01
-1.864161357921900e-01	-1.000000000000000e+00
-1.829573934837093e-01	-1.000000000000000e+00
-1.829573934837093e-01	-1.000000000000000e+00
3.400000000000000e+00	             51
-1.629072681704261e-01	-1.000000000000000e+00
-1.428571428571429e-01	-9.991527101506845e-01
-1.378446115288221e-01	-9.795309012246638e-01
-6.570110620620558e-02	-9.649122807017543e-01
-2.255639097744366e-02	-9.738412386573337e-01
3.913087742856453e-02	-9.849624060150377e-01
9.774436090225569e-02	-9.936070798142369e-01
1.528822055137844e-01	-1.000000000000000e+00
5.087719298245612e-01	-9.992316379578479e-01
5.639097744360901e-01	-9.920340460668353e-01
6.190476190476191e-01	-9.827105757443753e-01
6.691729323308269e-01	-9.722881826121008e-01
7.193026329130354e-01	-9.598997493734336e-01
7.593984962406015e-01	-9.494977312487821e-01
7.944862155388470e-01	-9.568258183211090e-01
8.345864661654134e-01	-9.630487109044906e-01
8.746867167919798e-01	-9.670311999616656e-01
9.147869674185463e-01	-9.688096744465718e-01
9.548872180451127e-01	-9.684001245394656e-01
9.949874686716792e-01	-9.657988942031064e-01
1.000000000000000e+00	-9.649122807017544e-01
1.000000000000000e+00	-9.441894860340079e-01
9.598997493734336e-01	-9.471510307781050e-01
9.197994987468672e-01	-9.478540486184528e-01
8.796992481203008e-01	-9.463051980213475e-01
8.395989974937343e-01	-9.424897182816335e-01
8.045112781954886e-01	-9.372634106955028e-01
7.676420863302904e-01	-9.298245614035088e-01
7.493734335839597e-01	-9.260509319207907e-01
6.983958043805577e-01	-9.398496240601504e-01
6.491228070175437e-01	-9.511442359288602e-01
5.989974937343359e-01	-9.606971539377278e-01
5.438596491228069e-01	-9.690759549489758e-01
4.887218045112780e-01	-9.753394354128436e-01
4.335839598997493e-01	-9.795861511391863e-01
3.784461152882206e-01	-9.818979340437115e-01
3.233082706766917e-01	-9.823445343511226e-01
2.631578947368420e-01	-9.807700965660284e-01
2.030075187969924e-01	-9.770993012546754e-01
1.428571428571428e-01	-9.713792945931171e-01
8.270676691729317e-02	-9.636424872957327e-01
2.255639097744356e-02	-9.539112678551339e-01
-3.759398496240607e-02	-9.421964870486390e-01
-9.774436090225569e-02	-9.285011580332971e-01
-1.328320802005013e-01	-9.207621083571188e-01
-1.482543139616701e-01	-9.248120300751880e-01
-1.515259024542351e-01	-9.348370927318295e-01
-1.578947368421053e-01	-9.701652165724195e-01
-1.647184351471476e-01	-1.000000000000000e+00
-1.629072681704261e-01	-1.000000000000000e+00
-1.629072681704261e-01	-1.000000000000000e+00
3.500000000000000e+00	             11
-1.428571428571429e-01	-1.000000000000000e+00
1.527062368966024e-01	-1.000000000000000e+00
1.478696741854635e-01	-9.995042500964840e-01
8.771929824561386e-02	-9.922615987116892e-01
2.756892230576424e-02	-9.830357401640311e-01
-3.258145363408527e-02	-9.718378372995597e-01
-7.080974086519271e-02	-9.649122807017543e-01
-1.380282910611097e-01	-9.799498746867168e-01
-1.418576773387507e-01	-9.949874686716793e-01
-1.430608550734646e-01	-1.000000000000000e+00
-1.428571428571429e-01	-1.000000000000000e+00
3.500000000000000e+00	             22
5.037593984962405e-01	-1.000000000000000e+00
6.591478696741855e-01	-9.999084461951722e-01
7.092731829573933e-01	-9.878631047479363e-01
7.644110275689222e-01	-9.724290206160230e-01
8.446115288220550e-01	-9.854058122482354e-01
8.847117794486214e-01	-9.887386907517818e-01
9.248120300751879e-01	-9.899351866375691e-01
9.649122807017543e-01	-9.890054250482789e-01
1.000000000000000e+00	-9.864419349115203e-01
1.000000000000000e+00	-9.653187003758396e-01
9.598997493734336e-01	-9.681951158264950e-01
9.197994987468672e-01	-9.688780253166452e-01
8.796992481203008e-01	-9.673735217698768e-01
8.395989974937343e-01	-9.636681059555082e-01
7.994987468671679e-01	-9.577279701829895e-01
7.543859649122806e-01	-9.499917523872701e-01
7.042606516290726e-01	-9.638304908110262e-01
6.541353383458646e-01	-9.756163443831815e-01
6.040100250626566e-01	-9.854711872678386e-01
5.488721804511276e-01	-9.942035719307430e-01
5.017434457468033e-01	-1.000000000000000e+00
5.037593984962405e-01	-1.000000000000000e+00
3.600000000000000e+00	             16
6.591478696741855e-01	-1.000000000000000e+00
7.560146434689927e-01	-1.000000000000000e+00
7.694235588972429e-01	-9.959210581793490e-01
7.744360902255638e-01	-9.957885256264991e-01
7.994987468671679e-01	-1.000000000000000e+00
1.000000000000000e+00	-1.000000000000000e+00
1.000000000000000e+00	-9.864419349115203e-01
9.598997493734336e-01	-9.892380214631428e-01
9.197994987468671e-01	-9.899019392131445e-01
8.796992481203008e-01	-9.884393168356679e-01
8.395989974937343e-01	-9.848377822623420e-01
7.994987468671679e-01	-9.790662592512448e-01
7.644110275689222e-01	-9.724290206160230e-01
6.641604010025062e-01	-9.987912063978021e-01
6.587298761934407e-01	-1.000000000000000e+00
6.591478696741855e-01	-1.000000000000000e+00
3.700000000000000e+00	              6
7.593984962406015e-01	-1.000000000000000e+00
7.972195146812794e-01	-1.000000000000000e+00
7.944862155388470e-01	-9.995351759933757e-01
7.694235588972429e-01	-9.959210581793490e-01
7.560146434689927e-01	-1.000000000000000e+00
7.593984962406015e-01	-1.000000000000000e+00


==> data/fig_gap_scalar_otl_circuit_samples.dat <==
x1	x2	
0.0976270078546	0.430378732745	
0.205526752143	0.0897663659938	
-0.152690401322	0.291788226133	
-0.124825577475	0.783546001564	
0.927325521002	-0.233116962348	
0.583450076165	0.0577898395058	
0.136089122188	0.851193276585	
-0.857927883604	-0.825741400597	
-0.959563205119	0.665239691096	
0.5563135019	0.740024296494	


==> data/fig_gp.dat <==
x	fx	gpr	gpr_lb	gpr_ub	lip_lb	lip_ub	
-1.0	-3.67394039744e-16	-0.0921206217448	-0.16580695589	-0.0184342875995	-0.221652344623	-0.0126832323499	
-0.995991983968	-0.0377656782048	-0.099861276893	-0.149704226648	-0.0500183271385	-0.188044108496	-0.0462914684773	
-0.991983967936	-0.0754774740258	-0.107901920724	-0.134022938207	-0.0817809032397	-0.154435872369	-0.0798997046046	
-0.987975951904	-0.113081581956	-0.116241627886	-0.118796968918	-0.113686286855	-0.120827636241	-0.113507940732	
-0.983967935872	-0.150524350134	-0.124878587361	-0.145697641841	-0.104059532882	-0.147116176859	-0.0872194001139	
-0.97995991984	-0.187752356889	-0.133810056722	-0.177776874329	-0.0898432391154	-0.180724412987	-0.0536111639866	
-0.975951903808	-0.224712486962	-0.143032317246	-0.209884883177	-0.0761797513162	-0.214332649114	-0.0200029278592	
-0.971943887776	-0.261352007291	-0.152540630113	-0.241981495665	-0.0630997645605	-0.247940885241	0.0136053082681	
-0.967935871743	-0.297618642243	-0.162329193957	-0.274025543515	-0.0506328443996	-0.281549121369	0.0472135443955	
-0.963927855711	-0.333460648202	-0.172391104053	-0.305974916362	-0.0388072917445	-0.315157357496	0.0808217805228	
-0.959919839679	-0.368826887395	-0.182718313385	-0.337786618925	-0.0276500078449	-0.348765593623	0.11443001665	
-0.955911823647	-0.40366690085	-0.193301595915	-0.369416831573	-0.0171863602578	-0.382373829751	0.148038252778	
-0.951903807615	-0.437930980392	-0.204130512326	-0.400820974261	-0.00744005039093	-0.415982065878	0.181646488905	
-0.947895791583	-0.471570239561	-0.215193378528	-0.43195377387	0.00156701681404	-0.449590302005	0.215254725032	
-0.943887775551	-0.504536683363	-0.226477237248	-0.46276933498	0.00981486048463	-0.483198538133	0.24886296116	
-0.939879759519	-0.53678327675	-0.237967832977	-0.493221214081	0.0172855481268	-0.51680677426	0.282471197287	
-0.935871743487	-0.568264011721	-0.249649590599	-0.523262497252	0.0239633160531	-0.550415010387	0.316079433414	
-0.931863727455	-0.598933972968	-0.261505597981	-0.552845881299	0.0298346853362	-0.584023246515	0.349687669542	
-0.927855711423	-0.628749401959	-0.27351759283	-0.581923758352	0.0348885726925	-0.617631482642	0.383295905669	
-0.923847695391	-0.657667759373	-0.285665954099	-0.610448303896	0.0391163956977	-0.65123971877	0.416904141796	
-0.919839679359	-0.685647785788	-0.297929698232	-0.638371568203	0.0425121717385	-0.684847954897	0.450512377924	
-0.915831663327	-0.71264956055	-0.310286480508	-0.665645571123	0.0450726101065	-0.718456191024	0.484120614051	
-0.911823647295	-0.738634558734	-0.322712601753	-0.692222400155	0.0467971966485	-0.752064427152	0.517728850178	
-0.907815631263	-0.763565706103	-0.335183020662	-0.718054311719	0.0476882703941	-0.785672663279	0.551337086306	
-0.90380761523	-0.78740743201	-0.34767137196	-0.743093835513	0.0477510915925	-0.819280899406	0.584945322433	
-0.899799599198	-0.810125720144	-0.360149990615	-0.767293881837	0.0469939006072	-0.852889135534	0.61855355856	
-0.895791583166	-0.831688157067	-0.372589942292	-0.790607851716	0.0454279671312	-0.886497371661	0.652161794688	
-0.891783567134	-0.852063978455	-0.384961060221	-0.81298974965	0.0430676292074	-0.920105607788	0.685770030815	
-0.887775551102	-0.871224112997	-0.397231988608	-0.834394298778	0.0399303215621	-0.953713843916	0.719378266942	
-0.88376753507	-0.889141223867	-0.409370232724	-0.854777058232	0.0360365927841	-0.987322080043	0.75298650307	
-0.879759519038	-0.905789747732	-0.421342215746	-0.874094542408	0.0314101109154	-1.02093031617	0.786594739197	
-0.875751503006	-0.921145931222	-0.433113342409	-0.892304341866	0.0260776570484	-1.0545385523	0.820202975324	
-0.871743486974	-0.935187864818	-0.444648069491	-0.909365245545	0.0200691065638	-1.08814678843	0.853811211452	
-0.867735470942	-0.947895514118	-0.455909983126	-0.925237363935	0.0134173976824	-1.12175502455	0.887419447579	
-0.86372745491	-0.959250748415	-0.466861882896	-0.939882252838	0.00615848704621	-1.15536326068	0.921027683707	
-0.859719438878	-0.969237366566	-0.477465872602	-0.953263037298	-0.00166870790735	-1.18897149681	0.954635919834	
-0.855711422846	-0.977841120111	-0.487683457626	-0.965344535285	-0.010022379967	-1.22257973293	0.988244155961	
-0.851703406814	-0.985049733599	-0.497475648679	-0.976093380659	-0.0188579166988	-1.25618796906	1.02185239209	
-0.847695390782	-0.990852922102	-0.506803071771	-0.985478144934	-0.0281279986073	-1.28979620519	1.05546062822	
-0.843687374749	-0.995242405889	-0.515626084134	-0.993469457343	-0.0377827109251	-1.32340444132	1.08906886434	
-0.839679358717	-0.998211922241	-0.523904895826	-1.00004012266	-0.0477696689923	-1.35701267744	1.12267710047	
-0.835671342685	-0.999757234385	-0.531599696685	-1.00516523625	-0.0580341571181	-1.39062091357	1.1562853366	
-0.831663326653	-0.999876137537	-0.538670788272	-1.00882229579	-0.0685192807559	-1.36685883743	1.18989357273	
-0.827655310621	-0.998568462054	-0.545078720394	-1.01099130904	-0.0791661317508	-1.3332506013	1.22350180885	
-0.823647294589	-0.995836073666	-0.550784431754	-1.01165489716	-0.0899139663511	-1.29964236518	1.25711004498	
-0.819639278557	-0.991682870825	-0.555749394261	-1.01079839292	-0.100700395604	-1.26603412905	1.29071828111	
-0.815631262525	-0.986114779135	-0.559935760458	-1.00840993323	-0.111461587682	-1.23242589292	1.32432651723	
-0.811623246493	-0.9791397429	-0.563306513525	-1.00448054543	-0.122132481616	-1.1988176568	1.35793475336	
-0.807615230461	-0.97076771379	-0.565825619261	-0.999004226688	-0.132647011835	-1.16520942067	1.39154298949	
-0.803607214429	-0.961010636643	-0.56745817943	-0.991978016017	-0.142938342844	-1.13160118454	1.42515122562	
-0.799599198397	-0.949882432422	-0.568170585805	-0.983402058312	-0.152939113298	-1.09799294841	1.41086187849	
-0.795591182365	-0.937398978351	-0.567930674256	-0.973279659857	-0.162581688656	-1.06438471229	1.37725364237	
-0.791583166333	-0.923578085264	-0.566707878171	-0.961617334813	-0.17179842153	-1.03077647616	1.34364540624	
-0.787575150301	-0.908439472196	-0.56447338049	-0.948424842185	-0.180521918796	-0.997168240031	1.31003717011	
-0.783567134269	-0.892004738244	-0.561200263629	-0.933715212832	-0.188685314426	-0.963560003904	1.27642893398	
-0.779559118236	-0.874297331752	-0.556863656542	-0.917504766083	-0.196222547	-0.929951767776	1.24282069786	
-0.775551102204	-0.855342516857	-0.55144087817	-0.899813115598	-0.203068640742	-0.896343531649	1.20921246173	
-0.771543086172	-0.835167337444	-0.544911576525	-0.880663164142	-0.209159988907	-0.862735295522	1.1756042256	
-0.76753507014	-0.813800578557	-0.537257862643	-0.860081086989	-0.214434638297	-0.829127059394	1.14199598947	
-0.763527054108	-0.791272725335	-0.52846443867	-0.83809630373	-0.218832573611	-0.795518823267	1.10838775335	
-0.759519038076	-0.767615919511	-0.518518719331	-0.814741438314	-0.222296000349	-0.76191058714	1.07477951722	
-0.755511022044	-0.742863913562	-0.507410946055	-0.790052267209	-0.2247696249	-0.728302351012	1.04117128109	
-0.751503006012	-0.717052022544	-0.495134293058	-0.764067655635	-0.226200930481	-0.694694114885	1.00756304497	
-0.74749498998	-0.690217073711	-0.481684964698	-0.736829481874	-0.226540447522	-0.661085878758	0.973954808838	
-0.743486973948	-0.66239735397	-0.467062283438	-0.708382549751	-0.225742017124	-0.62747764263	0.940346572711	
-0.739478957916	-0.633632555254	-0.451268767811	-0.67877448942	-0.223763046202	-0.593869406503	0.906738336583	
-0.735470941884	-0.603963717896	-0.434310199793	-0.648055646672	-0.220564752915	-0.560261170375	0.873130100456	
-0.731462925852	-0.573433172067	-0.416195681045	-0.616278961054	-0.216112401036	-0.526652934248	0.839521864329	
-0.72745490982	-0.542084477388	-0.396937677523	-0.583499833144	-0.210375521903	-0.493044698121	0.805913628201	
-0.723446893788	-0.509962360775	-0.376552052028	-0.549775981406	-0.20332812265	-0.459436461993	0.772305392074	
-0.719438877756	-0.477112652633	-0.355058084272	-0.515167289109	-0.194948879436	-0.425828225866	0.738697155947	
-0.715430861723	-0.443582221456	-0.332478478158	-0.479735641858	-0.185221314458	-0.392219989739	0.705088919819	
-0.711422845691	-0.409418906969	-0.308839355972	-0.44354475636	-0.174133955585	-0.358611753611	0.671480683692	
-0.707414829659	-0.374671451862	-0.2841702393	-0.406660001091	-0.161680477509	-0.325003517484	0.637872447564	
-0.703406813627	-0.339389432254	-0.258504016493	-0.369148209602	-0.147859823384	-0.291395281357	0.604264211437	
-0.699398797595	-0.303623186955	-0.231876896635	-0.331077487242	-0.132676306028	-0.257787045229	0.57065597531	
-0.695390781563	-0.267423745647	-0.20432834997	-0.292517012134	-0.116139687806	-0.224178809102	0.537047739182	
-0.691382765531	-0.230842756078	-0.175901034884	-0.253536831297	-0.0982652384708	-0.190570572975	0.503439503055	
-0.687374749499	-0.193932410369	-0.146640711536	-0.214207652805	-0.0790737702671	-0.156962336847	0.469831266928	
-0.683366733467	-0.156745370554	-0.116596142372	-0.174600634959	-0.0585916497854	-0.12335410072	0.4362230308	
-0.679358717435	-0.119334693443	-0.085818979784	-0.134787173455	-0.036850786113	-0.0897458645926	0.402614794673	
-0.675350701403	-0.0817537549178	-0.0543636412503	-0.0948386875275	-0.013888594973	-0.0561376284652	0.369006558546	
-0.671342685371	-0.044056173785	-0.0222871723925	-0.0548264061269	0.0102520613419	-0.0225293923379	0.335398322418	
-0.667334669339	-0.00629573527024	0.0103509015875	-0.0148211551377	0.0355229583127	0.0110788437895	0.301790086291	
-0.663326653307	0.0314736857186	0.0434887355308	0.025106853289	0.0618706177726	0.0446870799168	0.268181850164	
-0.659318637275	0.0691982014577	0.077062334397	0.0648882281842	0.0892364406097	0.0782953160441	0.234573614036	
-0.655310621242	0.106823988292	0.111005733117	0.104454602355	0.11755686388	0.111903552171	0.200965377909	
-0.65130260521	0.144297363429	0.145251185498	0.143738813554	0.146763557442	0.145511788299	0.167357141782	
-0.647294589178	0.181564861529	0.179729361388	0.17678349063	0.182675232146	0.136168250762	0.179120024426	
-0.643286573146	0.21857331099	0.214369551282	0.207539505991	0.221199596574	0.169776486889	0.212728260554	
-0.639278557114	0.255269909809	0.249099877479	0.23895012976	0.259249625197	0.203384723017	0.246336496681	
-0.635270541082	0.291602300916	0.28384751088	0.270930112109	0.296764909651	0.236992959144	0.279944732808	
-0.63126252505	0.327518646878	0.318538892483	0.303390633529	0.333687151436	0.270601195271	0.313552968936	
-0.627254509018	0.362967703856	0.353099958579	0.336239611471	0.369960305687	0.304209431399	0.347161205063	
-0.623246492986	0.397898894718	0.387456368663	0.36938201953	0.405530717795	0.337817667526	0.38076944119	
-0.619238476954	0.432262381199	0.421533735029	0.402720221451	0.440347248607	0.371425903653	0.414377677318	
-0.615230460922	0.466009135012	0.455257853023	0.436154318725	0.474361387321	0.405034139781	0.447985913445	
-0.61122244489	0.499091007795	0.488554930917	0.469582510285	0.507527351549	0.438642375908	0.481594149572	
-0.607214428858	0.531460799808	0.521351818364	0.502901462634	0.539802174095	0.472250612035	0.5152023857	
-0.603206412826	0.563072327278	0.553576232413	0.536006688714	0.571145776113	0.505858848163	0.548810621827	
-0.599198396794	0.593880488288	0.585156980066	0.568792933752	0.60152102638	0.53946708429	0.582418857954	
-0.595190380762	0.623841327129	0.616024176379	0.601154566253	0.630893786506	0.573075320417	0.616027094082	
-0.591182364729	0.652912097014	0.646109457148	0.632985972314	0.659232941982	0.606683556545	0.649635330209	
-0.587174348697	0.681051321066	0.675346185225	0.664181951359	0.686510419092	0.640291792672	0.683243566336	
-0.583166332665	0.708218851497	0.703669649588	0.694638111424	0.712701187751	0.6739000288	0.716851802464	
-0.579158316633	0.734375926887	0.731017256275	0.72425126201	0.73778325054	0.707508264927	0.750460038591	
-0.575150300601	0.759485227489	0.75732871041	0.752919802258	0.761737618562	0.741116501054	0.784068274718	
-0.571142284569	0.783510928472	0.782546188525	0.780544098361	0.78454827869	0.774724737182	0.817676510846	
-0.567134268537	0.806418751041	0.806614500503	0.806201959103	0.807027041903	0.796815988322	0.808332973309	
-0.563126252505	0.828176011336	0.829481240491	0.826688821745	0.832273659237	0.763207752195	0.841941209436	
-0.559118236473	0.848751667069	0.851096926205	0.846001053912	0.856192798497	0.729599516068	0.875549445564	
-0.555110220441	0.868116361814	0.871415126129	0.864133970504	0.878696281755	0.69599127994	0.909157681691	
-0.551102204409	0.886242466888	0.890392574156	0.881085395558	0.899699752753	0.662383043813	0.942765917818	
-0.547094188377	0.903104120774	0.907989271309	0.896855638674	0.919122903944	0.628774807686	0.976374153946	
-0.543086172345	0.918677266017	0.924168574261	0.911447381214	0.936889767307	0.595166571558	1.00998239007	
-0.539078156313	0.932939683549	0.938897270417	0.924865552402	0.952928988433	0.620724245251	1.0435906262	
-0.535070140281	0.945871024388	0.952145639439	0.937117197849	0.967174081028	0.654332481379	1.07719886233	
-0.531062124248	0.957452838675	0.963887501122	0.948211341671	0.979563660574	0.687940717506	1.11080709846	
-0.527054108216	0.967668601995	0.974100249666	0.958158843183	0.990041656149	0.721548953633	1.14441533458	
-0.523046092184	0.976503738952	0.982764874391	0.966972249176	0.998557499605	0.755157189761	1.17802357071	
-0.519038076152	0.983945643967	0.989865967082	0.974665642763	1.0050662914	0.788765425888	1.20807514442	
-0.51503006012	0.989983699263	0.995391716185	0.981254489807	1.00952894256	0.822373662015	1.17446690829	
-0.511022044088	0.994609290012	0.999333888137	0.986755483918	1.01191229236	0.855981898143	1.14085867216	
-0.507014028056	0.997815816627	1.00168779622	0.991186391019	1.01218920142	0.88959013427	1.10725043604	
-0.503006012024	0.999598704179	1.00245225735	0.994565894334	1.01033862037	0.923198370397	1.07364219991	
-0.498997995992	0.999955408924	1.0016295373	0.996913439966	1.00634563462	0.956806606525	1.04003396378	
-0.49498997996	0.998885421932	0.999225284826	0.998249055813	1.00020151384	0.990414842652	1.00642572766	
-0.490981963928	0.996390269812	0.995248455481	0.991903498168	0.998593412795	0.972817491528	1.02402307878	
-0.486973947896	0.992473512536	0.989711225484	0.981455270939	0.99796718003	0.939209255401	1.05763131491	
-0.482965931864	0.987140738359	0.982628896543	0.968866317833	0.996391475253	0.905601019273	1.09123955103	
-0.478957915832	0.980399555844	0.974019792249	0.954152201718	0.99388738278	0.871992783146	1.12484778716	
-0.4749498998	0.972259583009	0.9639051468	0.937334374395	0.990475919204	0.838384547019	1.15845602329	
-0.470941883768	0.962732433606	0.952308986836	0.918440061996	0.986177911676	0.804776310891	1.19206425942	
-0.466933867735	0.951831700544	0.939258007167	0.897502126841	0.981013887494	0.771168074764	1.22567249554	
-0.462925851703	0.939572936504	0.924781441203	0.874558909825	0.97500397258	0.737559838637	1.25928073167	
-0.458917835671	0.925973631742	0.908910926895	0.849654054723	0.968167799067	0.703951602509	1.2928889678	
-0.454909819639	0.91105318914	0.89168036901	0.82283631564	0.96052442238	0.670343366382	1.32649720393	
-0.450901803607	0.894832896518	0.873125798544	0.794159348904	0.952092248183	0.636735130255	1.36010544005	
-0.446893787575	0.877335896268	0.853285230082	0.763681490707	0.942888969457	0.603126894127	1.39371367618	
-0.442885771543	0.858587152326	0.832198517902	0.731465521857	0.932931513947	0.569518658	1.42732191231	
-0.438877755511	0.838613414565	0.809907211583	0.697578421044	0.922236002123	0.535910421873	1.46093014843	
-0.434869739479	0.817443180621	0.786454411882	0.66209110803	0.910817715734	0.502302185745	1.49453838456	
-0.430861723447	0.795106655239	0.761884627592	0.625078178206	0.898691076978	0.468693949618	1.52814662069	
-0.426853707415	0.771635707177	0.736243634075	0.586617629944	0.885869638206	0.435085713491	1.54349332154	
-0.422845691383	0.747063823735	0.709578334124	0.546790586185	0.872366082063	0.401477477363	1.50988508541	
-0.418837675351	0.72142606298	0.681936621769	0.505681011678	0.858192231859	0.367869241236	1.47627684928	
-0.414829659319	0.694759003724	0.653367249596	0.463375427273	0.843359071919	0.334261005108	1.44266861315	
-0.410821643287	0.667100693337	0.62391970011	0.419962622612	0.827876777608	0.300652768981	1.40906037703	
-0.406813627255	0.638490593462	0.593644061615	0.375533368572	0.811754754657	0.267044532854	1.3754521409	
-0.402805611222	0.608969523711	0.562590909035	0.330180130702	0.795001687368	0.233436296726	1.34184390477	
-0.39879759519	0.578579603429	0.530811190068	0.283996784903	0.777625595233	0.199828060599	1.30823566864	
-0.394789579158	0.547364191599	0.498356116972	0.23707833649	0.759633897453	0.166219824472	1.27462743252	
-0.390781563126	0.515367824975	0.465277064267	0.189520643744	0.741033484789	0.132611588344	1.24101919639	
-0.386773547094	0.482636154545	0.431625472564	0.14142014696	0.721830798168	0.099003352217	1.20741096026	
-0.382765531062	0.449215880396	0.397452758676	0.0928736039435	0.702031913409	0.0653951160897	1.17380272413	
-0.37875751503	0.415154685083	0.362810232119	0.0439778328139	0.681642631423	0.0317868799623	1.14019448801	
-0.374749498998	0.380501165599	0.327749018054	-0.00517053709934	0.660668573206	-0.001821356165	1.10658625188	
-0.370741482966	0.345304764037	0.292319986675	-0.0544753055828	0.639115278933	-0.0354295922924	1.07297801575	
-0.366733466934	0.309615697054	0.256573688988	-0.103840932471	0.616988310448	-0.0690378284197	1.03936977963	
-0.362725450902	0.273484884216	0.220560298879	-0.153172758671	0.594293356428	-0.102646064547	1.0057615435	
-0.35871743487	0.236963875354	0.184329561335	-0.202377216836	0.571036339507	-0.136254300674	0.972153307371	
-0.354709418838	0.200104777013	0.147930746631	-0.251362031355	0.547223524616	-0.169862536802	0.938545071243	
-0.350701402806	0.162960178109	0.111412610233	-0.300036407387	0.522861627853	-0.203470772929	0.904936835116	
-0.346693386774	0.125583074899	0.0748233581843	-0.348311208759	0.497957925127	-0.237079009056	0.871328598988	
-0.342685370741	0.0880267953628	0.0382106176423	-0.396099124634	0.472520359919	-0.270687245184	0.837720362861	
-0.338677354709	0.050344923125	0.00162141225013	-0.443314824929	0.44655764943	-0.304295481311	0.804112126734	
-0.334669338677	0.0125912209985	-0.0348978580189	-0.489875104517	0.42007938848	-0.337903717438	0.770503890606	
-0.330661322645	-0.0251804457201	-0.0713014329304	-0.535699016347	0.393096150487	-0.371511953566	0.736895654479	
-0.326653306613	-0.0629161861029	-0.107544204371	-0.580707993653	0.36561958491	-0.405120189693	0.703287418352	
-0.322645290581	-0.10056216048	-0.143581725467	-0.624825961491	0.337662510558	-0.438728425821	0.669679182224	
-0.318637274549	-0.138064657256	-0.179370216859	-0.6679794379	0.309239004183	-0.472336661948	0.636070946097	
-0.314629258517	-0.175370169542	-0.214866570589	-0.710097625016	0.280364483838	-0.505944898075	0.60246270997	
-0.310621242485	-0.2124254715	-0.250028352024	-0.751112490523	0.251055786476	-0.539553134203	0.568854473842	
-0.306613226453	-0.249177694277	-0.284813800266	-0.790958839847	0.221331239316	-0.57316137033	0.535246237715	
-0.302605210421	-0.285574401445	-0.31918182749	-0.829574379536	0.191210724556	-0.606769606457	0.501638001588	
-0.298597194389	-0.321563663804	-0.353092017637	-0.866899772293	0.16071573702	-0.640377842585	0.46802976546	
-0.294589178357	-0.357094133484	-0.386504624877	-0.902878684123	0.129869434369	-0.673986078712	0.434421529333	
-0.290581162325	-0.392115117196	-0.419380572262	-0.937457824099	0.0986966795744	-0.707594314839	0.400813293206	
-0.286573146293	-0.426576648563	-0.451681450938	-0.970586977224	0.0672240753484	-0.741202550967	0.367205057078	
-0.282565130261	-0.460429559411	-0.4833695203	-1.00221903089	0.0354799902891	-0.774810787094	0.333596820951	
-0.278557114228	-0.493625549918	-0.514407709426	-1.03230999539	0.00349457654159	-0.808419023221	0.299988584824	
-0.274549098196	-0.526117257527	-0.544759620108	-1.06081901901	-0.0287002212025	-0.842027259349	0.266380348696	
-0.270541082164	-0.55785832452	-0.57438953177	-1.08770839805	-0.0610706654909	-0.875635495476	0.232772112569	
-0.266533066132	-0.588803464159	-0.60326240854	-1.11294358231	-0.0935812347742	-0.909243731603	0.199163876442	
-0.2625250501	-0.618908525302	-0.631343908692	-1.13649317639	-0.126194640998	-0.942851967731	0.165555640314	
-0.258517034068	-0.648130555389	-0.658600396664	-1.15832893719	-0.158871856139	-0.976460203858	0.131947404187	
-0.254509018036	-0.676427861734	-0.684998957808	-1.17842576795	-0.191572147662	-1.01006843999	0.0983391680595	
-0.250501002004	-0.703760071003	-0.710507415991	-1.19676170915	-0.224253122835	-1.04367667611	0.0647309319322	
-0.246492985972	-0.73008818682	-0.735094354152	-1.21331792648	-0.256870781823	-1.07728491224	0.0311226958048	
-0.24248496994	-0.755374645405	-0.758729137851	-1.22807869629	-0.289379579408	-1.11089314837	-0.00248554032254	
-0.238476953908	-0.779583369167	-0.781381941838	-1.24103138848	-0.321732495193	-1.14450138449	-0.0360937764499	
-0.234468937876	-0.80267981818	-0.803023779622	-1.25216644715	-0.353881112091	-1.17810962062	-0.0697020125772	
-0.230460921844	-0.824631039462	-0.823626535977	-1.26147736909	-0.385775702866	-1.21171785675	-0.103310248705	
-0.226452905812	-0.845405713989	-0.84316300232	-1.26896068017	-0.417365324475	-1.24532609288	-0.136918484832	
-0.22244488978	-0.864974201385	-0.861606914808	-1.27461590968	-0.448597919932	-1.278934329	-0.170526720959	
-0.218436873747	-0.883308582205	-0.878932995025	-1.27844556269	-0.479420427364	-1.31254256513	-0.204134957087	
-0.214428857715	-0.900382697771	-0.895116993072	-1.2804550902	-0.509778895943	-1.34615080126	-0.237743193214	
-0.210420841683	-0.9161721875	-0.910135732841	-1.28065285737	-0.539618608308	-1.37975903739	-0.271351429341	
-0.206412825651	-0.930654523652	-0.923967159231	-1.27905010936	-0.5688842091	-1.41336727351	-0.304959665469	
-0.202404809619	-0.943809043475	-0.936590387065	-1.27566093493	-0.597519839198	-1.44697550964	-0.338567901596	
-0.198396793587	-0.955616978688	-0.9479857514	-1.27050222758	-0.625469275222	-1.48058374577	-0.372176137723	
-0.194388777555	-0.966061482258	-0.958134858935	-1.26359364402	-0.652676073854	-1.4786247849	-0.405784373851	
-0.190380761523	-0.975127652431	-0.9670206402	-1.2549575599	-0.679083720498	-1.44501654878	-0.439392609978	
-0.186372745491	-0.982802554001	-0.974627402183	-1.24461902255	-0.704635781813	-1.41140831265	-0.473000846105	
-0.182364729459	-0.989075236762	-0.980940881056	-1.23260570051	-0.729276061598	-1.37780007652	-0.506609082233	
-0.178356713427	-0.993936751129	-0.985948294634	-1.21894782975	-0.752948759521	-1.34419184039	-0.54021731836	
-0.174348697395	-0.997380160911	-0.98963839422	-1.20367815626	-0.775598632178	-1.31058360427	-0.573825554487	
-0.170340681363	-0.999400553204	-0.992001515452	-1.18683187498	-0.797171155923	-1.27697536814	-0.607433790615	
-0.166332665331	-0.999995045403	-0.993029627811	-1.16844656467	-0.817612690953	-1.24336713201	-0.641042026742	
-0.162324649299	-0.999162789314	-0.992716382402	-1.14856211873	-0.836870646069	-1.20975889588	-0.67465026287	
-0.158316633267	-0.996904972361	-0.991057157674	-1.12722067176	-0.854893643591	-1.17615065976	-0.708258498997	
-0.154308617234	-0.993224815897	-0.988049102715	-1.1044665216	-0.871631683834	-1.14254242363	-0.741866735124	
-0.150300601202	-0.988127570606	-0.983691177786	-1.08034604695	-0.887036308619	-1.1089341875	-0.775474971252	
-0.14629258517	-0.981620509009	-0.977984191779	-1.05490762032	-0.901060763237	-1.07532595137	-0.809083207379	
-0.142284569138	-0.973712915091	-0.970930836273	-1.02820151623	-0.91366015632	-1.04171771525	-0.842691443506	
-0.138276553106	-0.964416071055	-0.962535715904	-1.00027981479	-0.924791617017	-1.00810947912	-0.876299679634	
-0.134268537074	-0.953743241222	-0.952805374784	-0.971196300983	-0.934414448585	-0.974501242992	-0.909907915761	
-0.130260521042	-0.941709653109	-0.9417483187	-0.942490352469	-0.941006284931	-0.943516151888	-0.940893006865	
-0.12625250501	-0.928332475703	-0.929375032877	-0.948983222392	-0.909766843363	-0.977124388016	-0.907284770738	
-0.122244488978	-0.913630794963	-0.915697995106	-0.953859969573	-0.877536020638	-1.01073262414	-0.87367653461	
-0.118236472946	-0.897625586592	-0.900731684039	-0.95708999258	-0.844373375498	-1.00628697333	-0.840068298483	
-0.114228456914	-0.880339686105	-0.884492582534	-0.95864563121	-0.810339533857	-0.9726787372	-0.806460062356	
-0.110220440882	-0.861797756255	-0.866999175892	-0.958502229026	-0.775496122758	-0.939070501073	-0.772851826228	
-0.10621242485	-0.842026251838	-0.848271944921	-0.956638250531	-0.739905639311	-0.905462264945	-0.739243590101	
-0.102204408818	-0.821053381954	-0.828333353751	-0.953035391647	-0.703631315856	-0.871854028818	-0.705635353973	
-0.0981963927856	-0.798909069759	-0.807207832363	-0.947678682755	-0.666736981972	-0.838245792691	-0.672027117846	
-0.0941883767535	-0.775624909768	-0.784921753837	-0.940556583922	-0.629286923752	-0.804637556563	-0.638418881719	
-0.0901803607214	-0.751234122781	-0.761503406336	-0.931661071927	-0.591345740745	-0.771029320436	-0.604810645591	
-0.0861723446894	-0.725771508485	-0.736982959881	-0.920987718761	-0.552978201001	-0.737421084309	-0.571202409464	
-0.0821643286573	-0.6992733958	-0.711392428004	-0.908535761303	-0.514249094705	-0.703812848181	-0.537594173337	
-0.0781563126253	-0.671777591051	-0.684765624377	-0.89430816188	-0.475223086873	-0.670204612054	-0.503985937209	
-0.0741482965932	-0.643323324024	-0.657138114568	-0.878311659484	-0.435964569652	-0.636596375926	-0.470377701082	
-0.0701402805611	-0.613951191998	-0.628547163075	-0.860556811397	-0.396537514753	-0.602988139799	-0.436769464955	
-0.0661322645291	-0.58370310182	-0.599031675824	-0.841058025065	-0.357005326582	-0.569379903672	-0.403161228827	
-0.062124248497	-0.552622210113	-0.568632138342	-0.819833580026	-0.317430696659	-0.535771667544	-0.3695529927	
-0.0581162324649	-0.520752861707	-0.537390549839	-0.796905639783	-0.277875459895	-0.502163431417	-0.335944756573	
-0.0541082164329	-0.488140526365	-0.505350353429	-0.772300253513	-0.238400453345	-0.46855519529	-0.302336520445	
-0.0501002004008	-0.454831733912	-0.472556362778	-0.746047347532	-0.199065378023	-0.434946959162	-0.268728284318	
-0.0460921843687	-0.420874007846	-0.439054685441	-0.718180706482	-0.159928664401	-0.401338723035	-0.235120048191	
-0.0420841683367	-0.386315797534	-0.404892643194	-0.688737944214	-0.121047342173	-0.367730486908	-0.201511812063	
-0.0380761523046	-0.351206409088	-0.370118689647	-0.657760464398	-0.0824769148957	-0.33412225078	-0.167903575936	
-0.0340681362725	-0.315595935016	-0.334782325479	-0.62529341089	-0.0442712400688	-0.300514014653	-0.134295339809	
-0.0300601202405	-0.279535182753	-0.298934011586	-0.591385607931	-0.00648241524092	-0.266905778526	-0.100687103681	
-0.0260521042084	-0.24307560217	-0.262625080476	-0.556089490282	0.0308393293291	-0.233297542398	-0.0670788675539	
-0.0220440881764	-0.206269212169	-0.225907646245	-0.519461023413	0.0676457309223	-0.199689306271	-0.0334706314265	
-0.0180360721443	-0.169168526465	-0.188834513441	-0.481559613911	0.103890587028	-0.166081070144	0.000137604700833	
-0.0140280561122	-0.131826478659	-0.151459085152	-0.442448010268	0.139529839964	-0.132472834016	0.0337458408282	
-0.0100200400802	-0.0942963467182	-0.113835270623	-0.402192194267	0.174521653021	-0.0988645978889	0.0673540769555	
-0.0060120240481	-0.0566316769597	-0.0760173927273	-0.360861263183	0.208826477728	-0.0652563617616	0.100962313083	
-0.00200400801603	-0.0188862076525	-0.0380600955739	-0.318527303049	0.242407111901	-0.0316481256342	0.13457054921	
0.00200400801603	0.0188862076525	-1.82525557495e-05	-0.275265253265	0.275228748154	0.00196011049311	0.168178785338	
0.0060120240481	0.0566316769597	0.0380531248903	-0.231152762831	0.307259012612	0.0355683466205	0.201787021465	
0.0100200400802	0.0942963467182	0.0760989775483	-0.186270038524	0.338467993621	0.0691765827478	0.235395257592	
0.0140280561122	0.131826478659	0.114064287467	-0.140699685346	0.368828260279	0.102784818875	0.26900349372	
0.0180360721443	0.169168526465	0.151894165549	-0.094526539597	0.398314870695	0.136393055003	0.302611729847	
0.0220440881764	0.206269212169	0.189533937484	-0.0478374949329	0.426905369901	0.17000129113	0.336219965974	
0.0260521042084	0.24307560217	0.226929227822	-0.000721321795548	0.454579777439	0.203609527257	0.369828202102	
0.0300601202405	0.279535182753	0.264026042026	0.0467315193885	0.481320564664	0.237217763385	0.403436438229	
0.0340681362725	0.315595935016	0.300770846355	0.0944290708268	0.507112621883	0.270825999512	0.437044674356	
0.0380761523046	0.351206409088	0.337110645439	0.142278075372	0.531943215506	0.304434235639	0.470652910484	
0.0420841683367	0.386315797534	0.372993057458	0.190184179486	0.555801935429	0.338042471767	0.504261146611	
0.0460921843687	0.420874007846	0.408366386819	0.238052140704	0.578680632933	0.371650707894	0.537869382738	
0.0501002004008	0.454831733912	0.443179694295	0.285786039138	0.600573349453	0.405258944021	0.571477618866	
0.0541082164329	0.488140526365	0.477382864569	0.333289492542	0.621476236595	0.438867180149	0.605085854993	
0.0581162324649	0.520752861707	0.510926671162	0.380465874468	0.641387467856	0.472475416276	0.63869409112	
0.062124248497	0.552622210113	0.54376283877	0.427218534997	0.660307142542	0.506083652403	0.672302327248	
0.0661322645291	0.58370310182	0.575844103003	0.473451023572	0.678237182433	0.539691888531	0.705910563375	
0.0701402805611	0.613951191998	0.607124267591	0.519067313401	0.695181221782	0.573300124658	0.739518799502	
0.0741482965932	0.643323324024	0.637558259101	0.563972026921	0.71114449128	0.606908360785	0.77312703563	
0.0781563126253	0.671777591051	0.667102179242	0.60807066181	0.726133696674	0.640516596913	0.806735271757	
0.0821643286573	0.6992733958	0.695713354859	0.651269816979	0.740156892738	0.67412483304	0.840343507885	
0.0861723446894	0.725771508485	0.723350385699	0.693477418005	0.753223353393	0.707733069167	0.846796713649	
0.0901803607214	0.751234122781	0.749973190081	0.734602941066	0.765343439097	0.741341305295	0.813188477521	
0.0941883767535	0.775624909768	0.775543048585	0.774557592263	0.776528504908	0.774949541422	0.779580241394	
0.0981963927856	0.798909069759	0.800022645889	0.78679052658	0.813254765199	0.745972005267	0.808557777549	
0.102204408818	0.821053381954	0.823376110899	0.796142461994	0.850609759804	0.712363769139	0.842166013677	
0.10621242485	0.842026251838	0.845569055302	0.80459759092	0.886540519684	0.678755533012	0.875774249804	
0.110220440882	0.861797756255	0.8665686107	0.812169653396	0.920967568004	0.645147296885	0.909382485932	
0.114228456914	0.880339686105	0.886343464446	0.818872655209	0.953814273683	0.611539060757	0.942990722059	
0.118236472946	0.897625586592	0.904863894333	0.824720736303	0.985007052363	0.57793082463	0.976598958186	
0.122244488978	0.913630794963	0.922101802275	0.829728042013	1.01447556254	0.544322588502	1.01020719431	
0.12625250501	0.928332475703	0.93803074709	0.833908598444	1.04215289574	0.510714352375	1.04381543044	
0.130260521042	0.941709653109	0.952625976523	0.837276192854	1.06797576019	0.477106116248	1.07742366657	
0.134268537074	0.953743241222	0.965864458599	0.839844259773	1.09188465742	0.44349788012	1.1110319027	
0.138276553106	0.964416071055	0.977724912416	0.841625773614	1.11382405122	0.409889643993	1.14464013882	
0.142284569138	0.973712915091	0.988187838452	0.842633148439	1.13374252847	0.376281407866	1.17824837495	
0.14629258517	0.981620509009	0.997235548452	0.84287814553	1.15159295137	0.342673171738	1.21185661108	
0.150300601202	0.988127570606	1.00485219494	0.842371789376	1.16733260051	0.309064935611	1.2454648472	
0.154308617234	0.993224815897	1.01102380042	0.841124292613	1.18092330823	0.275456699484	1.27907308333	
0.158316633267	0.996904972361	1.01573828618	0.839144990415	1.19233158194	0.241848463356	1.31268131946	
0.162324649299	0.999162789314	1.01898550085	0.836442284794	1.2015287169	0.208240227229	1.34628955559	
0.166332665331	0.999995045403	1.02075724852	0.833023599161	1.20849089787	0.174631991102	1.37989779171	
0.170340681363	0.999400553204	1.02104731647	0.828895343499	1.21319928945	0.141023754974	1.39624343285	
0.174348697395	0.997380160911	1.01985150243	0.824062890372	1.21564011449	0.107415518847	1.36263519672	
0.178356713427	0.993936751129	1.01716764118	0.818530561984	1.21580472038	0.0738072827196	1.32902696059	
0.182364729459	0.989075236762	1.01299563054	0.812301628383	1.2136896327	0.0401990465923	1.29541872447	
0.186372745491	0.982802554001	1.00733745647	0.805378316872	1.20929659607	0.00659081046493	1.26181048834	
0.190380761523	0.975127652431	1.00019721716	0.797761832598	1.20263260172	-0.0270174256624	1.22820225221	
0.194388777555	0.966061482258	0.991581146004	0.789452390229	1.19370990178	-0.0606256617898	1.19459401608	
0.198396793587	0.955616978688	0.981497633146	0.780449256554	1.18254600974	-0.0942338979171	1.16098577996	
0.202404809619	0.943809043475	0.969957245484	0.770750803764	1.1691636872	-0.127842134044	1.12737754383	
0.206412825651	0.930654523652	0.956972744846	0.76035457312	1.15359091657	-0.161450370172	1.0937693077	
0.210420841683	0.9161721875	0.942559104114	0.749257348628	1.1358608596	-0.195058606299	1.06016107157	
0.214428857715	0.900382697771	0.926733521046	0.737455240285	1.11601180181	-0.228666842427	1.02655283545	
0.218436873747	0.883308582205	0.909515429521	0.724943776396	1.09408708265	-0.262275078554	0.99294459932	
0.22244488978	0.864974201385	0.890926507934	0.711718004393	1.07013501147	-0.295883314681	0.959336363192	
0.226452905812	0.845405713989	0.870990684467	0.697772599548	1.04420876939	-0.307694138562	0.925728127065	
0.230460921844	0.824631039462	0.849734138949	0.683101980886	1.01636629701	-0.274085902435	0.892119890938	
0.234468937876	0.80267981818	0.827185301023	0.667700433603	0.986670168442	-0.240477666307	0.85851165481	
0.238476953908	0.779583369167	0.80337484433	0.651562237182	0.955187451477	-0.20686943018	0.824903418683	
0.24248496994	0.755374645405	0.778335676447	0.634681798435	0.921989554458	-0.173261194052	0.791295182556	
0.246492985972	0.73008818682	0.752102924288	0.617053788594	0.887152059983	-0.139652957925	0.757686946428	
0.250501002004	0.703760071003	0.724713914728	0.598673283589	0.850754545868	-0.106044721798	0.724078710301	
0.254509018036	0.676427861734	0.696208150177	0.579535906608	0.812880393745	-0.0724364856705	0.690470474174	
0.258517034068	0.648130555389	0.666627278885	0.559637972009	0.773616585762	-0.0388282495431	0.656862238046	
0.2625250501	0.618908525302	0.636015059766	0.538976629658	0.733053489875	-0.00522001341575	0.623254001919	
0.266533066132	0.588803464159	0.604417321518	0.517550008738	0.691284634298	0.0283882227116	0.589645765792	
0.270541082164	0.55785832452	0.571881915891	0.495357360085	0.648406471698	0.0619964588389	0.556037529664	
0.274549098196	0.526117257527	0.538458664942	0.472399196109	0.604518133774	0.0956046949663	0.522429293537	
0.278557114228	0.493625549918	0.504199302144	0.448677427359	0.559721176929	0.129212931094	0.488821057409	
0.282565130261	0.460429559411	0.469157407276	0.424195494817	0.514119319735	0.162821167221	0.455212821282	
0.286573146293	0.426576648563	0.433388335008	0.398958497012	0.467818173003	0.196429403348	0.421604585155	
0.290581162325	0.392115117196	0.396949137156	0.372973311041	0.420924963272	0.230037639476	0.387996349027	
0.294589178357	0.357094133484	0.359898478622	0.346248706404	0.37354825084	0.263645875603	0.3543881129	
0.298597194389	0.321563663804	0.322296547025	0.318795444588	0.325797649461	0.29725411173	0.320779876773	
0.302605210421	0.285574401445	0.284204956124	0.277783477806	0.290626434442	0.287171640892	0.287171640645	
0.306613226453	0.249177694277	0.245686643127	0.229616616098	0.261756670156	0.253563404765	0.253563404518	
0.310621242485	0.2124254715	0.206805760027	0.181408018769	0.232203501285	0.219955168637	0.219955168391	
0.314629258517	0.175370169542	0.167627559151	0.133268539684	0.201986578617	0.18634693251	0.186346932263	
0.318637274549	0.138064657256	0.12821827314	0.0853085986238	0.171127947657	0.152738696383	0.152738696136	
0.322645290581	0.10056216048	0.0886449896134	0.0376378864329	0.139652092794	0.119130460255	0.119130460009	
0.326653306613	0.0629161861029	0.0489755207996	-0.00963493003379	0.107585971633	0.0855222241281	0.0855222238813	
0.330661322645	0.0251804457201	0.00927826846762	-0.0564025003649	0.0749590373002	0.0519139880007	0.0519139877539	
0.334669338677	-0.0125912209985	-0.0303779154916	-0.102559079315	0.0418032483312	0.0183057518734	0.0183057516266	
0.338677354709	-0.050344923125	-0.069923872443	-0.148000810792	0.00815306590555	-0.015302484254	-0.0153024845007	
0.342685370741	-0.0880267953628	-0.109290283924	-0.192626006144	-0.0259545617042	-0.0489107203813	-0.0489107206281	
0.346693386774	-0.125583074899	-0.148407821656	-0.236335415787	-0.0604802275246	-0.0825189565087	-0.0825189567554	
0.350701402806	-0.162960178109	-0.187207300171	-0.279032493244	-0.0953821070983	-0.116127192636	-0.116127192883	
0.354709418838	-0.200104777013	-0.22561983157	-0.320623650706	-0.130616012433	-0.149735428763	-0.14973542901	
0.35871743487	-0.236963875354	-0.263576981871	-0.361018505222	-0.16613545852	-0.183343664891	-0.183343665137	
0.362725450902	-0.273484884216	-0.301010928444	-0.400130114708	-0.201891742179	-0.216951901018	-0.216951901265	
0.366733466934	-0.309615697054	-0.337854617941	-0.437875202945	-0.237834032936	-0.250560137145	-0.250560137392	
0.370741482966	-0.345304764037	-0.374041924196	-0.474174372837	-0.273909475556	-0.284168373273	-0.28416837352	
0.374749498998	-0.380501165599	-0.409507805488	-0.508952307194	-0.310063303781	-0.3177766094	-0.317776609647	
0.37875751503	-0.415154685083	-0.444188460606	-0.542137956404	-0.346238964807	-0.351384845527	-0.351384845774	
0.382765531062	-0.449215880396	-0.478021483126	-0.573664712346	-0.382378253906	-0.384993081655	-0.384993081902	
0.386773547094	-0.482636154545	-0.510946013321	-0.603470568032	-0.41842145861	-0.418601317782	-0.418601318029	
0.390781563126	-0.515367824975	-0.54290288711	-0.631498262436	-0.454307511784	-0.452209553909	-0.452209554156	
0.394789579158	-0.547364191599	-0.573834781497	-0.657695410105	-0.489974152888	-0.485817790037	-0.485817790284	
0.39879759519	-0.578579603429	-0.603686355915	-0.682014615152	-0.525358096679	-0.519426026164	-0.519426026411	
0.402805611222	-0.608969523711	-0.632404388942	-0.704413569322	-0.560395208561	-0.553034262292	-0.553034262538	
0.406813627255	-0.638490593462	-0.659937909836	-0.724855133884	-0.595020685789	-0.586642498419	-0.586642498666	
0.410821643287	-0.667100693337	-0.686238324407	-0.743307405146	-0.629169243667	-0.620250734546	-0.620250734793	
0.414829659319	-0.694759003724	-0.711259534695	-0.759743763498	-0.662775305891	-0.653858970674	-0.65385897092	
0.418837675351	-0.72142606298	-0.734958052024	-0.7741429059	-0.695773198147	-0.687467206801	-0.687467207048	
0.422845691383	-0.747063823735	-0.757293102968	-0.786488861869	-0.728097344068	-0.721075442928	-0.721075443175	
0.426853707415	-0.771635707177	-0.778226727836	-0.796770993138	-0.759682462534	-0.754683679056	-0.754683679302	
0.430861723447	-0.795106655239	-0.797723871282	-0.804983978854	-0.79046376371	-0.788291915183	-0.78829191543	
0.434869739479	-0.817443180621	-0.81575246472	-0.820377176931	-0.811127752509	-0.82190015131	-0.796133837193	
0.438877755511	-0.838613414565	-0.832283500218	-0.849359447046	-0.815207553391	-0.855508387438	-0.762525601065	
0.442885771543	-0.858587152326	-0.847291095609	-0.877348481327	-0.817233709892	-0.889116623565	-0.728917364938	
0.446893787575	-0.877335896268	-0.860752550587	-0.904283423564	-0.81722167761	-0.922724859692	-0.695309128811	
0.450901803607	-0.894832896518	-0.872648393599	-0.930104885684	-0.815191901514	-0.95633309582	-0.661700892683	
0.454909819639	-0.91105318914	-0.88296241938	-0.95475512655	-0.81116971221	-0.989941331947	-0.628092656556	
0.458917835671	-0.925973631742	-0.891681717019	-0.978178230274	-0.805185203765	-1.02354956807	-0.594484420429	
0.462925851703	-0.939572936504	-0.89879668849	-1.0003202789	-0.797273098081	-1.0571578042	-0.560876184301	
0.466933867735	-0.951831700544	-0.904301057618	-1.02112951859	-0.787472596644	-1.09076604033	-0.527267948174	
0.470941883768	-0.962732433606	-0.908191869501	-1.04055651869	-0.775827220313	-1.12437427646	-0.493659712047	
0.4749498998	-0.972259583009	-0.910469480427	-1.05855432301	-0.762384637842	-1.15798251258	-0.460051475919	
0.478957915832	-0.980399555844	-0.911137538387	-1.07507859292	-0.747196483856	-1.19159074871	-0.426443239792	
0.482965931864	-0.987140738359	-0.910202954325	-1.09008774164	-0.730318167013	-1.22519898484	-0.392835003665	
0.486973947896	-0.992473512536	-0.907675864277	-1.10354305944	-0.711808669117	-1.25880722097	-0.359226767537	
0.490981963928	-0.996390269812	-0.903569582616	-1.11540882926	-0.69173033597	-1.29241545709	-0.32561853141	
0.49498997996	-0.998885421932	-0.897900546638	-1.12565243253	-0.670148660748	-1.32602369322	-0.292010295283	
0.498997995992	-0.999955408924	-0.890688252767	-1.13424444481	-0.647132060728	-1.35963192935	-0.258402059155	
0.503006012024	-0.999598704179	-0.881955184677	-1.1411587212	-0.622751648159	-1.36400077016	-0.224793823028	
0.507014028056	-0.997815816627	-0.871726733669	-1.14637247121	-0.597080996125	-1.33039253403	-0.191185586901	
0.511022044088	-0.994609290012	-0.860031111659	-1.14986632312	-0.5701959002	-1.29678429791	-0.157577350773	
0.51503006012	-0.989983699263	-0.846899257158	-1.15162437759	-0.542174136729	-1.26317606178	-0.123969114646	
0.519038076152	-0.983945643967	-0.832364734659	-1.15163425078	-0.513095218541	-1.22956782565	-0.0903608785185	
0.523046092184	-0.976503738952	-0.816463627852	-1.1498871068	-0.483040148903	-1.19595958952	-0.0567526423911	
0.527054108216	-0.967668601995	-0.7992344271	-1.14637767969	-0.452091174509	-1.1623513534	-0.0231444062638	
0.531062124248	-0.957452838675	-0.780717911654	-1.14110428502	-0.420331538285	-1.12874311727	0.0104638298635	
0.535070140281	-0.945871024388	-0.760957027057	-1.13406882135	-0.387845232768	-1.09513488114	0.0440720659909	
0.539078156313	-0.932939683549	-0.739996758225	-1.12527676164	-0.354716754806	-1.06152664502	0.0776803021182	
0.543086172345	-0.918677266017	-0.717883998693	-1.11473713508	-0.321030862306	-1.02791840889	0.111288538246	
0.547094188377	-0.903104120774	-0.694667416509	-1.1024624993	-0.286872333721	-0.99431017276	0.144896774373	
0.551102204409	-0.886242466888	-0.670397317279	-1.08846890359	-0.252325730966	-0.960701936633	0.1785050105	
0.555110220441	-0.868116361814	-0.645125504843	-1.07277584329	-0.217475166392	-0.927093700506	0.212113246628	
0.559118236473	-0.848751667069	-0.618905140088	-1.05540620571	-0.182404074465	-0.893485464378	0.245721482755	
0.563126252505	-0.828176011336	-0.591790598364	-1.036386208	-0.147194988723	-0.859877228251	0.279329718882	
0.567134268537	-0.806418751041	-0.563837326007	-1.01574532742	-0.111929324595	-0.826268992124	0.31293795501	
0.571142284569	-0.783510928472	-0.535101696411	-0.99351622422	-0.0766871686011	-0.792660755996	0.346546191137	
0.575150300601	-0.759485227489	-0.505640866134	-0.969734657814	-0.0415470744537	-0.759052519869	0.380154427264	
0.579158316633	-0.734375926887	-0.47551263147	-0.944439396412	-0.00658586652768	-0.725444283742	0.413762663392	
0.583166332665	-0.708218851497	-0.444775285925	-0.917672120704	0.0281215488542	-0.691836047614	0.447370899519	
0.587174348697	-0.681051321066	-0.413487479019	-0.889477321942	0.0625023639049	-0.658227811487	0.480979135646	
0.591182364729	-0.652912097014	-0.381708076813	-0.85990219487	0.0964860412445	-0.62461957536	0.514587371774	
0.595190380762	-0.623841327129	-0.349496024546	-0.828996525896	0.130004476804	-0.591011339232	0.548195607901	
0.599198396794	-0.593880488288	-0.316910211748	-0.796812576938	0.162992153443	-0.557403103105	0.581803844028	
0.603206412826	-0.563072327278	-0.284009340177	-0.763404965334	0.19538628498	-0.523794866978	0.615412080156	
0.607214428858	-0.531460799808	-0.250851794906	-0.7288305402	0.227126950389	-0.49018663085	0.649020316283	
0.61122244489	-0.499091007795	-0.21749551886	-0.693148255628	0.258157217907	-0.456578394723	0.682628552411	
0.615230460922	-0.466009135012	-0.183997891103	-0.656419041079	0.288423258872	-0.422970158596	0.716236788538	
0.619238476954	-0.432262381199	-0.150415609115	-0.618705669323	0.317874451092	-0.389361922468	0.749845024665	
0.623246492986	-0.397898894718	-0.116804575321	-0.580072622263	0.34646347162	-0.355753686341	0.783453260793	
0.627254509018	-0.362967703856	-0.0832197880836	-0.540585954965	0.374146378798	-0.322145450213	0.81706149692	
0.63126252505	-0.327518646878	-0.04971523735	-0.500313158189	0.400882683489	-0.288537214086	0.850669733047	
0.635270541082	-0.291602300916	-0.0163438051466	-0.459323019719	0.426635409426	-0.254928977959	0.884277969175	
0.639278557114	-0.255269909809	0.0168428289415	-0.41768548476	0.451371142643	-0.221320741831	0.917886205302	
0.643286573146	-0.21857331099	0.0497942771585	-0.375471515657	0.475060069974	-0.187712505704	0.951494441429	
0.647294589178	-0.181564861529	0.0824615277278	-0.332752951186	0.497676006642	-0.154104269577	0.985102677557	
0.65130260521	-0.144297363429	0.114797023664	-0.289602365633	0.519196412962	-0.120496033449	1.01871091368	
0.655310621242	-0.106823988292	0.14675473618	-0.246092927887	0.539602400246	-0.086887797322	1.05231914981	
0.659318637275	-0.0691982014577	0.17829023262	-0.202298260748	0.558878725989	-0.0532795611947	1.08592738594	
0.663326653307	-0.0314736857186	0.209360738906	-0.15829230064	0.577013778452	-0.0196713250674	1.11953562207	
0.667334669339	0.00629573527023	0.239925196441	-0.11414915791	0.593999550792	0.01393691106	1.15314385819	
0.671342685371	0.044056173785	0.269944313508	-0.0699429778956	0.609831604911	0.0475451471873	1.18675209432	
0.675350701403	0.0817537549178	0.29938061114	-0.0257478029184	0.624509025199	0.0811533833147	1.22036033045	
0.679358717435	0.119334693443	0.328198463518	0.0183625646256	0.63803436241	0.114761619442	1.25396856658	
0.683366733467	0.156745370554	0.356364132914	0.0623146979283	0.650413567901	0.148369855569	1.2658437068	
0.687374749499	0.193932410369	0.383845799265	0.106035680026	0.661655918505	0.181978091697	1.23223547068	
0.691382765531	0.230842756078	0.410613584415	0.149453236498	0.671773932333	0.215586327824	1.19862723455	
0.695390781563	0.267423745647	0.436639571133	0.192495866454	0.680783275811	0.249194563951	1.16501899842	
0.699398797595	0.303623186955	0.461897816982	0.235092971661	0.688702662304	0.282802800079	1.13141076229	
0.703406813627	0.339389432254	0.48636436316	0.277174983643	0.695553742676	0.316411036206	1.09780252617	
0.707414829659	0.374671451862	0.5100172384	0.318673488617	0.701360988183	0.350019272333	1.06419429004	
0.711422845691	0.409418906969	0.532836458087	0.359521350077	0.706151566097	0.383627508461	1.03058605391	
0.715430861723	0.443582221456	0.554804018689	0.399652828885	0.709955208493	0.417235744588	0.996977817785	
0.719438877756	0.477112652633	0.575903887664	0.43900370068	0.712804074648	0.450843980716	0.963369581658	
0.723446893788	0.509962360775	0.596121988985	0.477511370444	0.714732607525	0.484452216843	0.92976134553	
0.72745490982	0.542084477388	0.615446184425	0.515114984031	0.715777384818	0.51806045297	0.896153109403	
0.731462925852	0.573433172067	0.633866250779	0.551755536485	0.715976965073	0.551668689098	0.862544873276	
0.735470941884	0.603963717896	0.651373853176	0.587375976936	0.715371729415	0.585276925225	0.828936637148	
0.739478957916	0.633632555254	0.667962514651	0.62192130989	0.714003719412	0.618885161352	0.795328401021	
0.743486973948	0.66239735397	0.683627582162	0.655338692591	0.711916471733	0.65249339748	0.761720164893	
0.74749498998	0.690217073711	0.698366189215	0.687577527134	0.709154851296	0.686101633607	0.728111928766	
0.751503006012	0.717052022544	0.712177215294	0.705764859984	0.718589570603	0.694503692639	0.719709869734	
0.755511022044	0.742863913562	0.725061242268	0.701793534766	0.74832894977	0.660895456511	0.753318105862	
0.759519038076	0.767615919511	0.737020507978	0.697288667556	0.7767523484	0.627287220384	0.786926341989	
0.763527054108	0.791272725335	0.748058857172	0.692298715004	0.803818999339	0.593678984257	0.820534578116	
0.76753507014	0.813800578557	0.758181690002	0.686872594231	0.829490785774	0.560070748129	0.854142814244	
0.771543086172	0.835167337444	0.767395908265	0.681059513839	0.853732302691	0.526462512002	0.887751050371	
0.775551102204	0.855342516857	0.775709859575	0.674908802889	0.87651091626	0.492854275875	0.921359286498	
0.779559118236	0.874297331752	0.783133279674	0.66846974162	0.897796817727	0.459246039747	0.954967522626	
0.783567134269	0.892004738244	0.78967723307	0.661791394658	0.917563071483	0.42563780362	0.988575758753	
0.787575150301	0.908439472196	0.795354052193	0.654922447281	0.935785657105	0.392029567493	1.02218399488	
0.791583166333	0.923578085264	0.800177275264	0.647911045328	0.952443505199	0.358421331365	1.05579223101	
0.795591182365	0.937398978351	0.804161583067	0.640804639265	0.96751852687	0.324813095238	1.08940046714	
0.799599198397	0.949882432422	0.807322734829	0.633649832971	0.980995636687	0.291204859111	1.12300870326	
0.803607214429	0.961010636643	0.809677503364	0.626492237722	0.992862769005	0.257596622983	1.15661693939	
0.807615230461	0.97076771379	0.811243609705	0.61937633188	1.00311088753	0.223988386856	1.19022517552	
0.811623246493	0.9791397429	0.812039657379	0.612345326742	1.01173398802	0.190380150729	1.22383341164	
0.815631262525	0.986114779135	0.81208506652	0.605441038987	1.01872909405	0.156771914601	1.25744164777	
0.819639278557	0.991682870825	0.811400007984	0.59870377014	1.02409624583	0.123163678474	1.2910498839	
0.823647294589	0.995836073666	0.810005337656	0.592172193425	1.02783848189	0.0895554423465	1.32465812003	
0.827655310621	0.998568462054	0.807922531099	0.585883248365	1.02996181383	0.0559472062192	1.35826635615	
0.831663326653	0.999876137537	0.805173618718	0.57987204344	1.030475194	0.0223389700918	1.39187459228	
0.835671342685	0.999757234385	0.801781121598	0.574171767095	1.0293904761	-0.0112692660355	1.40724455832	
0.839679358717	0.998211922241	0.797767988159	0.568813607338	1.02672236898	-0.0448775021629	1.3736363222	
0.843687374749	0.995242405889	0.793157531787	0.563826680142	1.02248838343	-0.0784857382902	1.34002808607	
0.847695390782	0.990852922102	0.787973369571	0.559237966828	1.01670877231	-0.112093974418	1.30641984994	
0.851703406814	0.985049733599	0.782239362291	0.555072260553	1.00940646403	-0.108345041936	1.27281161381	
0.855711422846	0.977841120111	0.775979555766	0.551352122007	1.00060698953	-0.0747368058084	1.23920337769	
0.859719438878	0.969237366566	0.7692181237	0.548097844378	0.990338403022	-0.0411285696811	1.20559514156	
0.86372745491	0.959250748415	0.761979312133	0.54532742759	0.978631196677	-0.00752033355371	1.17198690543	
0.867735470942	0.947895514118	0.754287385593	0.543056561791	0.965518209395	0.0260879025736	1.1383786693	
0.871743486974	0.935187864818	0.746166575053	0.54129862004	0.951034530066	0.059696138701	1.10477043318	
0.875751503006	0.921145931222	0.737641027787	0.540064660077	0.935217395496	0.0933043748283	1.07116219705	
0.879759519038	0.905789747732	0.728734759187	0.539363435039	0.918106083336	0.126912610956	1.03755396092	
0.88376753507	0.889141223867	0.719471606639	0.539201412943	0.899741800334	0.160520847083	1.0039457248	
0.887775551102	0.871224112997	0.709875185489	0.539582804726	0.880167566252	0.19412908321	0.970337488668	
0.891783567134	0.852063978455	0.699968847189	0.540509600577	0.859428093801	0.227737319338	0.936729252541	
0.895791583166	0.831688157067	0.68977563964	0.541981614293	0.837569664987	0.261345555465	0.903121016413	
0.899799599198	0.810125720144	0.679318269782	0.543996535331	0.814640004234	0.294953791592	0.869512780286	
0.90380761523	0.78740743201	0.668619068466	0.546549988211	0.790688148722	0.32856202772	0.835904544159	
0.907815631263	0.763565706103	0.657699957613	0.549635598897	0.76576431633	0.362170263847	0.802296308031	
0.911823647295	0.738634558734	0.646582419688	0.553245067748	0.739919771629	0.395778499974	0.768688071904	
0.915831663327	0.71264956055	0.635287469481	0.557368248617	0.713206690346	0.429386736102	0.735079835777	
0.919839679359	0.685647785788	0.623835628199	0.561993233636	0.685678022762	0.462994972229	0.701471599649	
0.923847695391	0.657667759373	0.612246899854	0.567106443222	0.657387356486	0.496603208357	0.667863363522	
0.927855711423	0.628749401959	0.600540749927	0.572692720704	0.628388779151	0.530211444484	0.634255127395	
0.931863727455	0.598933972968	0.588736086287	0.578735429656	0.598736742918	0.563819680611	0.600646891267	
0.935871743487	0.568264011721	0.576851242321	0.568485907289	0.585216577354	0.56703865514	0.597427916739	
0.939879759519	0.53678327675	0.564903962251	0.537691068586	0.592116855916	0.533430419012	0.631036152866	
0.943887775551	0.504536683363	0.552911388573	0.506406932392	0.599415844755	0.499822182885	0.664644388993	
0.947895791583	0.471570239561	0.540890051587	0.474688051	0.607092052174	0.466213946758	0.698252625121	
0.951903807615	0.437930980392	0.528855860938	0.442588669998	0.615123051877	0.43260571063	0.731860861248	
0.955911823647	0.40366690085	0.516824099128	0.410162604154	0.623485594102	0.398997474503	0.765469097375	
0.959919839679	0.368826887395	0.50480941692	0.377463114266	0.632155719574	0.365389238376	0.799077333503	
0.963927855711	0.333460648202	0.492825830558	0.34454278746	0.641108873656	0.331781002248	0.83268556963	
0.967935871743	0.297618642243	0.480886720743	0.31145342141	0.650320020076	0.298172766121	0.866293805757	
0.971943887776	0.261352007291	0.469004833279	0.27824591284	0.659763753718	0.264564529994	0.899902041885	
0.975951903808	0.224712486962	0.457192281307	0.244970150626	0.669414411989	0.230956293866	0.933510278012	
0.97995991984	0.187752356889	0.445460549049	0.211674913799	0.679246184299	0.197348057739	0.967118514139	
0.983967935872	0.150524350134	0.433820496972	0.178407774735	0.689233219209	0.163739821612	1.00072675027	
0.987975951904	0.113081581956	0.422282368295	0.145215007771	0.699349728819	0.130131585484	1.03433498639	
0.991983967936	0.0754774740258	0.410855796742	0.11214150349	0.709570089993	0.096523349357	1.06794322252	
0.995991983968	0.0377656782048	0.399549815459	0.0792306888781	0.71986894204	0.0629151132296	1.10155145865	
1.0	3.67394039744e-16	0.388372867012	0.0465244535155	0.730221280508	0.0293068771023	1.13515969478	


==> data/fig_gp_data.dat <==
x	fx	
-0.987539489591	-0.117167788487	
-0.567821008839	0.802574480816	
-0.494035275233	0.998420285154	
-0.130416935191	-0.942204579377	
0.0944644983514	0.777264891408	
0.3	0.309016994375	
0.433333333333	-0.809016994375	
0.934059678027	0.582233285939	
0.75	0.707106781187	
-0.65	0.15643446504	


==> data/fig_gp_metric.dat <==
M	con	lip	
10.0	62.95167678015403	41.14979004393735	
12.0	61.33942770533782	37.71783017921497	
16.0	49.456605113447864	28.973781060402708	
20.0	35.65172358640163	28.212181812331227	
26.0	30.557308607646423	19.441070501584242	
33.0	22.968437582389935	12.754056795753666	
42.0	21.090095759762647	13.93846921272624	
54.0	11.789150928927947	5.285987056447667	
69.0	10.09197125707945	5.130356984621912	
88.0	6.455026223849172	2.261795750899309	
112.0	5.2444712930874795	1.9665807901067427	


==> data/fig_initialization_coffeehouse_maximin_minimax.dat <==
x	y	
3.0	0.360066893225909	
2.947340164657259	0.3607952589200993	
3.0027754331999716	0.36148082185137514	
3.076174494277236	0.36153677422703384	
2.897714413461311	0.3615654023743014	
3.149643286377109	0.36156940457986914	
2.824372026389515	0.36163474435278997	
3.219813443002728	0.36188028266084876	
2.7549489537608736	0.3619777935988694	
3.291482595668902	0.36211213354412036	
2.9534395318871596	0.3622547128395006	
3.023066810493116	0.3625893092904382	
3.096571351427989	0.36259151036459886	
2.8841185940422305	0.36260190351563804	
3.1690579283133475	0.3627646696441168	
2.812347887862831	0.36282732827311454	
2.713617322197708	0.3628411044068439	
3.241284018845536	0.3629585467818086	
3.313060196711654	0.3631836198292153	
2.971152377053591	0.3633283905578624	
2.6500990940257383	0.36336649707406654	
3.0493629666386823	0.3635642062347897	
2.9011226652855386	0.36364559276857145	
3.120270078433305	0.3638392920017068	
2.8296414124915827	0.3638888639220999	
3.19282751415777	0.36400635744957077	
2.756619137940808	0.3640082784270948	
3.266306510342222	0.36403396646779185	
3.3546657323584927	0.36404427247094245	
2.6	0.36409135602880527	
3.4	0.36415668373069193	
2.6	0.36418749653380134	
3.4	0.3642419956508762	
2.687429436239727	0.36426582947169583	
3.0	0.3644486693508779	
2.6	0.3645623288560167	
3.071360626441555	0.3646186243569203	
2.927847809555753	0.3646480199885868	
3.1387865746774564	0.365034335181857	
2.865888895554848	0.36520971997408813	
2.7924860233494586	0.3652646545381028	
3.208274116570184	0.3653747411637989	
2.719675229362039	0.3654077672069384	
2.9811269645126366	0.3654576600053077	
3.2815306292641795	0.36546046082422723	
2.64630345459641	0.36547052506522615	
3.354825629057175	0.36553926472538256	
2.6	0.3655404920372686	
3.4	0.36560966581015736	
3.0535826043376595	0.36563341180219644	
2.6	0.36583561912011586	
2.9175450996173318	0.36595244218698403	
3.12094919776937	0.36605105928301507	
3.4	0.3660538844625697	
3.4	0.3661267902399517	
2.6	0.3661307268261485	
2.8384833053660623	0.36617843329262345	
3.19012358469724	0.36640409713748817	
2.76677435496215	0.36640778838163335	
3.0	0.36650943903483735	
3.261904435427022	0.3666288693647638	
2.697077529568136	0.3667394510857314	
3.0697812392863613	0.3668375016004427	
3.3332513565034674	0.366879969436477	
2.624427109180025	0.36689815563725275	
2.945168277304049	0.36720472434023305	
3.0	0.3680127754050918	
3.0734125961032044	0.36806502306653355	
2.9305259249640354	0.36835373542959116	
3.1292269112768096	0.36874435360572155	
2.8660556875012135	0.3688551911823142	
3.0	0.36907993565709796	
3.1932418675440903	0.36925744056979937	
2.9407032334121848	0.3696968831575392	
3.042210636033446	0.3699346238913979	
3.1155382676762677	0.37000704544742213	
3.0	0.3713558148858278	
2.9265978757175795	0.3714109506784964	
3.073045810579295	0.37147228941846355	
3.1465502256855213	0.3714752179415985	
2.8537740719122784	0.3715527217238739	
3.2183538218349517	0.37169851984173324	
2.783320396697693	0.37185038337933535	
2.976707729137553	0.37234600314319827	
2.903444702555814	0.37243059232827475	
3.048424149205186	0.37257488660603844	
3.0	0.37335016662275744	
2.9298585745898498	0.37366234991010594	
3.0	0.3744255486010834	
3.0715328054255844	0.37466574347293785	
2.942139314304801	0.3750694151844075	
2.869329428031558	0.37521262098232083	
3.0	0.3764490031413106	
2.9265021101660045	0.37646321856120635	
3.0727468321054827	0.3765985335257306	
2.973182722955068	0.37742103223918116	
3.0157921108401107	0.37827171970406676	
3.0	0.38038345925588035	
3.0	0.3814711917649151	
2.9314239938091085	0.38184704207522563	


==> data/fig_initialization_coffeehouse_maximin_scale_minimax.dat <==
x	y	
3.999999999999999	0.3600002904266472	
3.999999999999999	0.36153732429732566	
3.9274759210552626	0.3617072863771078	
4.072057898619338	0.3617434400826702	
4.145381654043677	0.3618166490551483	
3.8545076381296015	0.36183318270161596	
4.2175878428098965	0.3620120158848135	
3.784891973670531	0.3621682662946258	
3.711717245967801	0.3622670777792443	
3.999999999999999	0.36270551982720334	
4.072408918438524	0.36288511390470557	
3.927646792669713	0.36288958755006884	
3.85419163464333	0.3629279128988123	
4.14158821765342	0.3632379575341618	
4.21508522477181	0.363253065581493	
3.7848368025841603	0.3632737353825848	
4.285748700850912	0.3635405200158622	
3.7145120802582534	0.36357748619479396	
3.641032216932243	0.3636046256692316	
4.359107816566394	0.36360619535403466	
3.6	0.36361247652458467	
3.9780861988708445	0.36370203545636637	
4.4	0.36373480913334544	
4.048924160310148	0.36398069195485794	
3.908449929329101	0.3640362542493143	
3.8349579427340226	0.36405567381057086	
3.6	0.3641235640121844	
4.168653205603853	0.36420860066172067	
3.765407248495471	0.36439346806243866	
4.238291439169331	0.36454273689392036	
3.999999999999999	0.36475620342264187	
4.087610906303915	0.36486838491493323	
3.702101401159016	0.3649240064237832	
3.8742197434040264	0.36496013275850775	
4.302882505371492	0.36504104612401805	
3.6299520922188844	0.3651235673308415	
4.375740798899692	0.36517919621811645	
4.155850619188803	0.3652563861063535	
3.9429768029941084	0.3654149697394721	
3.8165684689809334	0.3656077775966561	
4.025615136211075	0.3657347511249835	
4.22118262666676	0.3657348135656926	
3.7453359840400218	0.3658653482854329	
4.094903878631108	0.36590722369757933	
3.892460190355057	0.3661733392661414	
4.286817999420948	0.3662047902202655	
3.678371904991491	0.36629585585099833	
4.160931143356183	0.3663328104274809	
4.3592817177107435	0.3663798688537946	
3.9687566906683083	0.36639638386485085	
3.605497719161284	0.3664323045427055	
4.4	0.36652108780692016	
3.82769692327569	0.3666671192272731	
3.6	0.3666864406031346	
4.4	0.36670761452734857	
4.045590631158859	0.3667394512891385	
4.212280065303579	0.36707981862812616	
4.111711443987318	0.3671081925926039	
3.7611793559466102	0.36711137126874427	
3.999999999999999	0.3677999926411247	
4.0713586829442034	0.3680504175831434	
3.930111994587425	0.36812343802424285	
3.856803313925462	0.36819963158919605	
4.136429536868539	0.3685359715522084	
4.020213017535962	0.368803734044774	
3.797118495130178	0.3688089839507726	
4.207015391469833	0.36882724766716024	
3.9562133443995773	0.36931720546850383	
4.049253787223664	0.3697627888771635	
3.9148479891013306	0.3701801903852672	
3.999999999999999	0.37106773286702227	
4.07344709466209	0.3711090581917148	
3.9279239582479084	0.37127256497979194	
4.14220368499626	0.37147819316148534	
3.8566678752290073	0.37152881556787865	
3.999999999999999	0.37211228639192906	
4.200134233655007	0.3721207912540427	
4.07261780981183	0.37227397364778286	
3.942325802764964	0.3727595193916931	
3.999999999999999	0.3733764374160816	
4.073260053001162	0.3734615445368612	
3.938329490378254	0.37394450385432626	
3.999999999999999	0.37451946639479733	
4.073271878446627	0.374602494520276	
3.9440567449282122	0.375196654037744	
4.127912662473032	0.375300805515869	
3.8711641875231075	0.3753311086011218	
3.999999999999999	0.376422315728056	
3.926537340011076	0.3764576214683981	
4.0687775619993625	0.37679066173755366	
3.8580871067845095	0.3768380686344291	
4.1343230449322785	0.3772631622948164	
3.999999999999999	0.3774936889488869	
3.931382098933674	0.37786799362322326	
3.999999999999999	0.3803421676265491	
3.9272121957942883	0.3804876202660397	
4.063662610171592	0.3808640231917377	
3.868979110956685	0.38112467826982804	
3.999999999999999	0.3817029795212886	
3.926932226578682	0.38181664113783076	


==> data/fig_initialization_coffeehouse_minimax.dat <==
x	y	
1.9999999999999998	0.36116820263245986	
1.931948143703569	0.36156280341413677	
2.041496676369408	0.36202991480934843	
2.1149757146940127	0.3620575011942103	
1.8703206369097682	0.362131810500188	
2.1882048371856975	0.36214781863848244	
1.7970201073518635	0.3622095699220076	
1.9999999999999998	0.3630198098212734	
1.9441085731367724	0.36369786022343775	
2.0519632715777494	0.3637581984204144	
2.125438698389173	0.36378766145512786	
1.8757716891006384	0.36408239598701714	
2.194298716972063	0.3641528865445856	
1.9999999999999998	0.3644640736457476	
1.8105722136570208	0.3645644567907251	
2.2586484595924228	0.36465745477208966	
2.0768719588026885	0.36474041821349645	
1.936507541708851	0.36499009428701173	
2.1469827275920803	0.36505398759815705	
1.7487489354967367	0.36512916354396197	
2.3215842801897786	0.3651968008121661	
1.8673564931039877	0.3652273731653801	
1.6757157396359588	0.36524722304999274	
2.3946401857764545	0.36531199105081313	
1.6026512560272466	0.3653613104837017	
2.4	0.3653769914372868	
1.9999999999999998	0.3658999498806147	
2.073127714652289	0.3660055491604797	
1.926287758585939	0.36602394448345094	
2.1737884841072095	0.3660260807967226	
1.8308544294033589	0.3661335382106789	
1.7574043882875545	0.36617379327444477	
2.2392677301101545	0.36650043034466284	
1.6878249748827876	0.3665103923218939	
2.3127623071456274	0.36651775980147183	
2.1223036849753	0.36678149083322786	
1.9999999999999998	0.3669529966396139	
1.9286825680045545	0.36706738034596115	
1.7988415049833704	0.36707331515927066	
1.6311463077610815	0.36717512943016867	
2.368534528146739	0.36719778738815934	
2.186153982918161	0.36729870006915266	
1.7290349376656933	0.3673748756559142	
2.0529507702324077	0.367677094962375	
1.8719544622392037	0.3677312661862942	
2.2517344178462304	0.36777022126949377	
1.6	0.3678135462736311	
1.9809359624052336	0.3679612626857479	
2.1231014218189834	0.3679888597752983	
2.0270973526715474	0.3687737047072614	
1.9551927252315717	0.368990349276042	
2.0909677050930853	0.36929041419803965	
1.8864812954703216	0.3693611766884855	
2.1641650378065673	0.3693857884569593	
1.8130038333517027	0.3693895973717713	
2.2376081271688957	0.3694285256298341	
1.7407746737112542	0.36958324372317863	
2.3101284588605893	0.36959880995222555	
1.9999999999999998	0.3699528900872449	
2.0659618348920112	0.3704135543803465	
1.9424751055733351	0.3706027978936821	
1.8705182731875978	0.37081591722261664	
2.129073317952159	0.37094874366647795	
1.7984379221588493	0.37102044321138467	
2.008050278251348	0.3710564977072306	
2.2021412274282453	0.3710623876379893	
1.725086242369468	0.3710877731410353	
2.2698689823272273	0.3714680808924583	
2.070539255221184	0.3716062248716519	
1.9551246441557486	0.3717809666437508	
1.9999999999999998	0.3732025953533127	
1.9305670362731704	0.37354524054378324	
2.0692321845150854	0.37355334028056336	
1.8695375003291892	0.37412710371160507	
2.1281543319057468	0.37417748616518837	
1.9999999999999998	0.37456818320743057	
2.1931219349728543	0.3746658212462538	
1.938502498372659	0.37514002066147817	
2.061232257324791	0.375145734022574	
2.1283443066933403	0.3755715680961755	
1.9999999999999998	0.37644674034399456	
2.0725937024401437	0.37661059682214565	
1.9307307271944378	0.3767960049714496	
1.857590667139781	0.37689986518419283	
2.024327193071838	0.3774318957740583	
1.9616846413716875	0.37797808564313334	
2.025539326255796	0.3784951856138848	
1.9162122837841145	0.3787983287552052	
2.09284931267599	0.3789146701863549	
1.845051678429545	0.3790598767618668	
2.165376523850358	0.379084362429739	
1.7722618137454453	0.37920512124744604	
1.9957214833022248	0.37944941814572775	
2.223107527038027	0.37973057299798296	
1.9999999999999998	0.38063353865395677	
1.9290252642077947	0.3809050836641896	
2.0706788252863424	0.38092023083770754	
2.142054098320064	0.38116970021453905	
1.8688876294468495	0.38150538786430094	
1.9999999999999998	0.38276010494171864	


==> data/fig_initialization_random_maximin_minimax.dat <==
x	y	
1.0000000000000002	0.3609285083316104	
0.9265303248362955	0.36096073510186705	
1.0734163381525794	0.3609796843163143	
0.8645983765510483	0.36152303466797436	
1.1155794851008218	0.3618348452728232	
0.9728464011619715	0.36189865209207733	
1.0434148332827198	0.36193275485501347	
0.9119968730520036	0.3624843059630615	
0.8387996339217574	0.3625796947094116	
1.1593378250976183	0.3626736845798289	
1.2327963015558658	0.3627107046578436	
1.0000000000000002	0.3629672374554636	
1.0734920807139658	0.3629865850310915	
0.7732092881920345	0.36305093774296326	
1.2980909675510695	0.36319015936169097	
0.702153252852318	0.36331815928332284	
1.3705317018304755	0.36336714629445876	
0.9373494540044038	0.3635132423253818	
1.0000000000000002	0.36407912823065847	
1.073475595463519	0.36410850629920355	
0.8813625877144677	0.36418970252027416	
1.146499403825828	0.3642277314470118	
0.8080025339342416	0.3642551661440353	
1.2199458252532265	0.3642692974420313	
0.7347153770054178	0.3643354279917817	
1.2923415363608248	0.3644499624101196	
0.6619004364291756	0.3644781144436822	
1.3649279864048036	0.36461446573482614	
0.6	0.3646489987552771	
0.951109025582183	0.36485869443207913	
1.4	0.3648772157126185	
1.0219672147711092	0.3651363115378832	
1.0951756529833239	0.3652299505290303	
0.8870595825550189	0.36537091245527903	
1.1672400878697722	0.36543560481747805	
0.8174524895244033	0.365706355061287	
1.2376009454096712	0.36573766282398545	
0.7443393870583448	0.3658139760462835	
1.310841799878799	0.3658260404106841	
0.9862426358524681	0.3660487056698748	
0.6733876422842735	0.366086730390637	
1.0593600157315055	0.3661557388376726	
1.3804285555794833	0.3661623331328609	
0.6003595102163377	0.36620542010639684	
1.4	0.366221509540986	
0.9199242872605933	0.36649892588308647	
1.1286438568559423	0.36650442006504586	
0.8477414978633047	0.3666960292893715	
1.2002406713859302	0.3667407364656343	
1.014752451830114	0.3670109687630356	
0.7785775082358464	0.367049477841237	
1.2632691888600929	0.36727789444411457	
0.952812693428476	0.3675730947644424	
1.0078131512440949	0.3682656863859902	
1.0807767911831567	0.36839212437940194	
0.9148130662553775	0.3684667548138464	
1.1530668046565118	0.3685811344807409	
0.8418247675258568	0.36859028842720964	
1.2231515138150615	0.36889587684261094	
0.9851787642661305	0.36925894759297134	
1.0556447804517448	0.36955601937185717	
0.9181132561311205	0.36968625824849827	
1.127115035893944	0.3697999414610852	
0.8526319644134335	0.37016055082651894	
1.0000000000000002	0.3702937261923157	
1.1896725946687325	0.370348092870287	
0.7816955514365358	0.3704341084398543	
1.0703137368636566	0.37059798959577744	
1.0000000000000002	0.37187287229097005	
0.9270789590269668	0.3720041742389595	
1.0497985064479096	0.3726407629581574	
0.8803320085341009	0.3728098338673034	
0.9927244215562305	0.3732986396967666	
1.0000000000000002	0.37434741299083923	
0.9272953601397049	0.374501027165875	
1.07235160647742	0.37453160760726345	
1.1450989825117006	0.37468108460064814	
0.8745582508382428	0.37522826415409066	
1.0000000000000002	0.3756629184129332	
1.0722409767983814	0.37585567348283305	
0.9298553740015938	0.3759749566000581	
1.1382719275134165	0.3763143359779326	
0.86247996615277	0.37639231715585403	
1.0199148342344648	0.37666786147213493	
1.1965590029538762	0.37695039717106565	
0.955587692895987	0.37717301072651294	
1.082434639484701	0.377216881090529	
0.890119033968422	0.3776476549700703	
1.0000000000000002	0.3780081853509398	
0.9355679264465973	0.3784681603882757	
1.0646244721045275	0.3785056200952612	
1.0000000000000002	0.3791680732518917	
0.9316679608380165	0.37955278265555414	
1.0299572449430439	0.38012142459681786	
1.103431789262353	0.3801513282875758	
1.0000000000000002	0.3810854023628994	
0.9266130261857122	0.381144466560746	
1.0725732150901905	0.3812510794483282	
0.9761760096113143	0.38207303539689996	
1.0000000000000002	0.38311722785583124	


==> data/fig_initialization_random_minimax.dat <==
x	y	
0.0	0.360980219735369	
-0.04938834841216133	0.36175343559335515	
0.006420409284427775	0.3624328582312569	
0.07989222760300607	0.3624640838202356	
-0.10295353130877749	0.3624683596835186	
0.14940712497901099	0.36280336124742907	
-0.16695297113667773	0.3629818369733722	
-0.03464141855439973	0.3632987623477769	
0.04118922221365495	0.3633516337946311	
0.20624662889580403	0.3634653222168505	
-0.23041254284453183	0.3635086575557388	
-0.10546959347226603	0.3635779202264763	
0.10675152932472498	0.3638236632562606	
-0.16794488616460557	0.3641279610581205	
0.26294943221928113	0.3641296439607086	
0.0	0.36430986016293065	
0.16927689323184802	0.3643725551625887	
-0.0697685943501829	0.3646384648082083	
0.0605510447332831	0.36490172181982117	
-0.2160110740491532	0.3649178061719782	
-0.13629041408574105	0.36507018420332077	
0.2183773257087951	0.3651494612137202	
0.1293499759666641	0.3652692619220515	
0.0	0.36604231414268035	
0.07349679556395494	0.36605762839143463	
-0.07345980917405992	0.36607879685234923	
0.13041270189073195	0.3667182637553699	
-0.12116854686421563	0.36687300171003	
0.0	0.367364087267173	
-0.07032842351378243	0.3676269975563021	
0.06568370456391714	0.36783269981670613	
-0.1384719492848132	0.36788765283835345	
0.13478475881071939	0.36818862291677584	
-0.20583942544510636	0.3683052715953533	
0.0	0.36853717219215604	
0.20223869463816047	0.36860341681823905	
-0.07265051547596513	0.36869586796258424	
0.0689505250727358	0.36889893632076753	
-0.13940171576567528	0.3691329937241993	
0.0	0.3695997926304554	
-0.06432920585002222	0.37010488884720344	
0.05208967825626298	0.3703363823534318	
0.125554195062767	0.37037089989895	
-0.13389891413354849	0.3704418923217238	
-0.004374576634303962	0.37100479027281874	
0.17694862918640375	0.37111727645596027	
0.0	0.3721185417753804	
-0.073138781101999	0.3722225835145681	
0.07050908560769464	0.3724135448551473	
-0.14165680848135498	0.3726005608777	
0.14253589566883784	0.37262184110290547	
-0.215126365256471	0.3726328420477088	
0.21387102248941292	0.3728736162342638	
-0.02253597717655431	0.3731122542792242	
-0.2705198768011352	0.3733190855155832	
0.020328880694108875	0.37396034875906164	
-0.05000297201566717	0.3742637663549452	
0.08913732324431534	0.37432752950729603	
-0.12139860220211474	0.374512057858773	
0.14776745109296185	0.37495719835417335	
0.0	0.37517370974036385	
0.06415817226510012	0.37568317539747503	
-0.06381692994397992	0.37569174907060693	
0.0	0.37809993448222146	
-0.07324285571829647	0.3781879768679751	
0.07097926175436786	0.37837124074421674	
-0.14393131032811302	0.3784741897328672	
0.1441033494647701	0.3784773454706306	
-0.21736764388367713	0.3785192079149454	
0.2158142519752153	0.3787065774042246	
0.0	0.37950489208111343	
-0.058582028594695856	0.3801354633718149	
0.051389156197955144	0.38025134194424315	
0.1226468765917168	0.3805075006672357	
-0.12477192968562778	0.38058948065458315	
0.19284137682744418	0.38081726813818084	
-0.19640710516329185	0.380823440166293	
-0.005258098348141393	0.38091661898447643	
0.26509677045481195	0.38100893004081293	
-0.264313860397704	0.38122305170311765	
0.06263305403262942	0.3813167649641507	
-0.07245027046296038	0.3813398965735264	
0.3296429336219515	0.38150841160166327	
0.13315376817402114	0.38161120679552446	
-0.1351465606082778	0.38188484119711114	
0.0	0.3827654442589856	
-0.0733892011189834	0.38282394752441573	
0.07333104833670867	0.3828371645433831	
-0.1335302840999366	0.38342418203458917	
-0.02000750928906192	0.3837700159111091	
0.05291315359614379	0.3839013602102979	
-0.0820684994729366	0.3843294380452545	
0.0	0.3871235896877828	
0.0	0.3882107860322809	
-0.07308784204245433	0.38832181427780826	
0.0694784964407773	0.3885515642660687	
0.0	0.3955311844898492	
-0.03141007840312393	0.3964750560792594	
0.04143257605739903	0.39661485989699635	
0.0	0.3979644980465892	


==> data/fig_ridge2_borehole_curves.dat <==
x	lb	c	ub	
2.007614063042368	131.78568773141876	290.64526577093244	449.5048438104461	
1.987437037283148	137.39472051322105	290.64526577093244	443.89581102864383	
1.9672600115239285	143.00375329502333	290.64526577093244	438.28677824684155	
1.9470829857647087	148.6127860768255	290.64526577093244	432.6777454650394	
1.926905960005489	154.22181885862767	290.64526577093244	427.0687126832372	
1.9067289342462694	159.55040000071995	290.6452657709859	421.7401315412518	
1.8865519084870492	153.94136721891766	290.6452657709859	427.3491643230541	
1.8663748827278295	148.33233443711538	290.6452657709859	432.95819710485637	
1.84619785696861	142.7233016553132	286.09115694311237	429.4590122309115	
1.82602083120939	137.11426887351098	280.48212416131014	423.8499794491093	
1.80584380545017	131.5052360917087	274.87309137950785	418.240946667307	
1.7856667796909504	125.89620330990647	269.2640585977056	412.6319138855048	
1.7654897539317305	120.28717052810418	263.65502581590334	407.0228811037025	
1.7453127281725112	117.90979221050821	259.66182026620424	401.41384832190033	
1.7251357024132912	123.5188249923105	259.66182026620424	395.80481554009805	
1.7049586766540714	128.28650285796226	259.6618202662464	391.0371376745306	
1.6847816508948514	122.67747007615998	259.6618202662464	396.64617045633287	
1.6646046251356315	117.0684372943577	257.109164025788	397.1498907572183	
1.6444275993764124	111.45940451255552	251.50013124398583	391.54085797541615	
1.6242505736171924	105.8503717307533	245.8910984621836	385.9318251936139	
1.6040735478579724	100.24133894895095	240.28206568038124	380.3227924118115	
1.5838965220987526	94.63230616714873	234.67303289857904	374.71375963000935	
1.5637194963395329	89.0232733853465	229.06400011677678	369.10472684820706	
1.5435424705803134	83.41424060354433	223.4549673349746	363.4956940664049	
1.5233654448210934	86.16157401859792	222.02411765160025	357.8866612846026	
1.5031884190618736	90.36834860537428	222.02411765171126	353.6798866980482	
1.4830113933026539	84.75931582357211	222.02411765171126	359.2889194798504	
1.4628343675434337	79.15028304176982	222.02411765171126	364.8979522616527	
1.4426573417842143	73.54125025996765	222.02411765171126	370.50698504345485	
1.4224803160249944	67.93221747816537	222.02411765171126	376.11601782525713	
1.4023032902657746	62.32318469636314	217.1967398089273	372.0702949214915	
1.3821262645065548	61.642881491891046	214.0520718157901	366.46126213968915	
1.3619492387473349	67.25191427369322	214.0520718157901	360.852229357887	
1.3417722129881156	72.86094705549544	214.0520718157901	355.24319657608476	
1.3215951872288956	78.46997983729767	214.0520718157901	349.63416379428253	
1.3014181614696758	82.11585112858916	213.07049108319228	344.0251310377954	
1.2812411357104558	76.50681834678687	207.46145830139	338.4160982559931	
1.261064109951236	70.8977855649847	201.85242551958783	332.80706547419095	
1.2408870841920165	65.28875278318253	196.24339273778565	327.1980326923888	
1.2207100584327963	59.67972000138013	190.63435995598326	321.5889999105864	
1.2005330326735768	54.07068721957796	185.0253271741811	315.9799671287842	
1.180356006914357	48.461654437775735	179.41629439237886	310.370934346982	
1.1601789811551373	42.85262165597351	173.80726161057663	304.76190156517976	
1.1400019553959178	37.24358887417128	168.1982288287744	299.1528687833775	
1.1198249296366973	31.63455609236894	162.58919604697206	293.5438360015752	
1.099647903877478	26.025523318338685	158.2421956449567	290.4588679715747	
1.0794708781182583	20.4164905365364	158.2421956449567	296.067900753377	
1.0592938523590383	14.807457754734173	158.2421956449567	301.6769335351792	
1.0391168265998187	9.19842497293206	158.2421956449567	307.28596631698133	
1.0189398008405985	3.5893921911296616	158.2421956449567	312.8949990987837	
0.9987627750813792	-2.019640590672452	152.71670731562494	307.45305522192234	
0.9785857493221592	-1.852551685742526	149.99573537718877	301.84402244012006	
0.9584087235629395	3.7564810960597015	149.99573537718877	296.23498965831783	
0.9382316978037198	9.365513877861929	149.99573537718877	290.6259568765156	
0.9180546720444998	14.974546659664242	149.9957353771888	285.0169240947133	
0.8978776462852802	17.498611411656867	149.99573537713968	282.4928593426225	
0.8777006205260605	11.889578629854611	149.9957353771397	288.1018921244248	
0.8575235947668405	6.280545848052384	149.9957353771397	293.71092490622704	
0.8373465690076209	0.6715130662501849	149.99573537713974	299.31995768802926	
0.8171695432484009	-4.937519715552128	145.8661349564654	296.66978962848293	
0.7969925174891812	-10.546552497354327	140.2571021746632	291.06075684668076	
0.7768154917299616	-16.155585279156554	134.64806939286098	285.45172406487853	
0.7566384659707417	-12.074913999788208	133.88388864164403	279.8426912830763	
0.736461440211522	-6.465881217986009	133.88388864164403	274.2336585012741	
0.716284414452302	-0.8568484361836965	133.88388864164403	268.62462571947174	
0.6961073886930823	1.1063130369821863	133.88388864160646	266.6614642462307	
0.6759303629338627	-4.502719744820041	133.8838886416064	272.2704970280329	
0.6557533371746427	-10.111752526622325	132.4724572191672	275.0566669649568	
0.6355763114154231	-15.720785308424496	126.86342443736505	269.4476341831546	
0.6153992856562032	-21.329818090226837	121.25439165556271	263.83860140135226	
0.5952222598969835	-26.938850872029008	115.64535887376054	258.2295686195501	
0.5750452341377637	-32.54788365383129	110.03632609195826	252.6205358377478	
0.5548682083785438	-38.15691643563352	104.42729331015603	247.01150305594558	
0.5346911826193244	-38.736142872962304	101.33316370059055	241.4024702741434	
0.5145141568601042	-33.12711009115999	101.33316370059057	235.79343749234113	
0.4943371311008845	-31.724875187327683	101.33315205656136	234.3911793004504	
0.4741601053416648	-37.33390796912988	101.33315205656136	240.0002120822526	
0.4539830795824449	-42.942940750932166	101.33315205656136	245.6092448640549	
0.433806053823225	-48.55197353273445	101.33315205656136	251.21827764585717	
0.4136290280640053	-54.16100631453668	95.82646099455978	245.81392830365624	
0.3934520023047856	-59.77003909633888	90.21742821275758	240.20489552185404	
0.3732749765455659	-65.3790718781411	84.60839543095535	234.5958627400518	
0.35309795078634604	-61.808968766567574	83.58893059584099	228.98682995824956	
0.3329209250271261	-56.19993598476529	83.58893059584099	223.37779717644727	
0.31274389926790647	-50.59090320296306	83.58893059584099	217.76876439464505	
0.29256687350868676	-49.74954828722281	83.58893059573288	216.92740947868856	
0.272389847749467	-55.358581069025036	83.58893059573288	222.5364422604908	
0.25221282199024714	-60.967613850827306	83.58893059573288	228.14547504229307	
0.23203579623102727	-66.57664663262956	83.58893059573288	233.7545078240953	
0.2118587704718075	-72.1856794144318	78.56925606370872	229.32419154184925	
0.19168174471258786	-77.794712196234	72.96022328190652	223.71515876004705	
0.1715047189533681	-83.3468350345289	67.37964547185794	218.1061259782448	
0.15132769319414824	-77.73780225272662	67.37964547185796	212.49709319644253	
0.13115066743492837	-72.12876947092437	67.37964547185796	206.88806041464028	
0.11097364167570861	-66.51973668912214	67.37964547185796	201.27902763283805	
0.09079661591648897	-66.23928505018418	67.37964547188356	200.9985759939513	
0.07061959015726921	-71.84831783198642	67.37964547188358	206.60760877575356	
0.05044256439804934	-77.45735061378868	67.37964547188358	212.21664155755582	
0.03026553863882947	-83.06638339559095	67.37964547188356	217.82567433935807	
0.010088512879609712	-88.67541617739317	67.37964547188358	223.43470712116033	
-0.010088512879609778	-91.13843355872002	64.9166280890505	220.97168973682102	
-0.030265538638829644	-85.52940077691775	64.91662808905049	215.36265695501874	
-0.05044256439804951	-79.9203679951155	64.91662808905049	209.75362417321648	
-0.07061959015726937	-74.31133521331323	64.9166280890505	204.14459139141422	
-0.09079661591648926	-68.70230243151096	64.91662808905049	198.53555860961194	
-0.11097364167570867	-68.98275407214243	64.91662808899973	198.8160102501419	
-0.13115066743492854	-74.59178685394468	64.91662808899973	204.42504303194414	
-0.1513276931941484	-80.20081963574697	64.91662808899973	210.03407581374643	
-0.1715047189533683	-85.80985241754922	59.52668166011968	204.86321573778858	
-0.19168174471258814	-91.41888519935148	53.91764887831742	199.25418295598632	
-0.211858770471808	-97.02791798115376	48.30861609651514	193.64515017418404	
-0.23203579623102744	-102.6369507629559	42.699583314712996	188.0361173923819	
-0.2522128219902473	-106.68600428258783	37.870540163995905	182.42708461057964	
-0.2723898477494672	-101.07697150078556	37.8705401639959	176.81805182877736	
-0.29256687350868704	-95.46793871898329	37.870540163995905	171.2090190469751	
-0.3127438992679069	-96.30929363625663	37.87054016399456	172.05037396424575	
-0.33292092502712634	-101.91832641805877	37.87054016399456	177.6594067460479	
-0.3530979507863462	-107.52735919986102	37.87054016399456	183.26843952785015	
-0.3732749765455661	-113.13639198166331	37.87054016399456	188.87747230965243	
-0.39345200230478594	-118.74542476346556	33.09627302481279	184.93797081309114	
-0.4136290280640058	-124.35445754526782	27.487240243010532	179.32893803128889	
-0.43380605382322523	-126.05034592908626	23.83477966020024	173.71990524948674	
-0.4539830795824451	-120.44131314728399	23.834779660200248	168.1108724676845	
-0.474160105341665	-114.83228036548172	23.83477966020024	162.5018396858822	
-0.49433713110088484	-109.22324758367947	23.83477966020024	156.89280690407995	
-0.5145141568601047	-110.62550577840143	23.834779660150154	158.29506509870174	
-0.5346911826193241	-116.23453856020355	23.834779660150154	163.90409788050385	
-0.554868208378544	-121.84357134200583	23.834779660150154	169.51313066230614	
-0.5750452341377639	-127.45260412380806	23.834779660150154	175.12216344410837	
-0.5952222598969836	-133.06163690561033	23.83477966015016	180.73119622591065	
-0.6153992856562036	-127.56570712721108	27.647999604796	182.86170633680308	
-0.6355763114154229	-121.95667434540891	27.647999604796	177.2526735550009	
-0.6557533371746429	-116.34764156360663	27.647999604796	171.64364077319863	
-0.6759303629338628	-110.73860878180437	27.647999604796013	166.0346079913964	
-0.6961073886930826	-105.12957600000212	27.647999604796013	160.42557520959414	
-0.7162844144523024	-107.09273747363815	27.647999604783465	162.38873668320508	
-0.7364614402115219	-112.70177025544032	27.647999604783465	167.99776946500725	
-0.7566384659707417	-118.31080303724258	27.64799960478348	173.60680224680954	
-0.7768154917299617	-123.91983581904486	27.64799960478348	179.21583502861182	
-0.7969925174891815	-129.52886860084712	23.74804108914587	177.02495077913886	
-0.8171695432484013	-135.13790138264937	18.139008307343616	171.4159179973366	
-0.8373465690076207	-132.84155940670496	16.482662904414767	165.8068852155345	
-0.8575235947668407	-127.23252662490268	16.482662904414767	160.1978524337322	
-0.8777006205260606	-121.62349384310042	16.482662904414767	154.58881965192995	
-0.8978776462852804	-116.01446106129816	16.482662904414767	148.9797868701277	
-0.9180546720445002	-118.53852581259824	16.48266290440006	151.50385162139835	
-0.9382316978037197	-124.14755859440035	16.48266290440006	157.11288440320047	
-0.9584087235629396	-129.75659137620264	16.48266290440006	162.72191718500275	
-0.9785857493221595	-135.36562415800492	16.48266290440006	168.33094996680504	
-0.9987627750813792	-140.9746569398072	16.48266290440006	173.93998274860732	
-1.0189398008405992	-137.793955664389	16.858847788522723	171.51165124143444	
-1.0391168265998187	-132.18492288258676	16.858847788522723	165.9026184596322	
-1.0592938523590383	-126.5758901007846	16.858847788522716	160.29358567783004	
-1.0794708781182583	-120.96685731898238	16.858847788522716	154.6845528960278	
-1.0996479038774782	-115.3578245371801	16.858847788522716	149.07552011422553	
-1.119824929636698	-118.44279256414362	16.85884778846875	152.16048814108112	
-1.1400019553959178	-124.05182534594584	16.85884778846875	157.76952092288334	
-1.1601789811551373	-129.660858127748	16.85884778846875	163.37855370468552	
-1.1803560069143573	-135.2698909095503	16.85884778846875	168.9875864864878	
-1.200533032673577	-140.87892369135258	16.85884778846875	174.59661926829008	
-1.2207100584327968	-139.53970241140829	14.832649400444126	169.20500121229654	
-1.2408870841920168	-133.930669629606	14.832649400444126	163.59596843049425	
-1.261064109951236	-128.32163684780394	14.832649400444126	157.9869356486922	
-1.2812411357104563	-122.71260406600166	14.832649400444126	152.3779028668899	
-1.3014181614696758	-117.10357128419949	14.832649400444126	146.76887008508774	
-1.3215951872288958	-120.74944259482281	14.832649400458997	150.4147413957408	
-1.3417722129881158	-126.35847537662498	14.832649400458997	156.02377417754298	
-1.3619492387473349	-131.96750815842717	14.83264940045899	161.63280695934515	
-1.3821262645065548	-137.57654094022945	14.83264940045899	167.24183974114743	
-1.4023032902657748	-143.18557372203173	14.83264940045899	172.85087252294971	
-1.4224803160249948	-140.629282478224	13.462617693525146	167.5545178652743	
-1.4426573417842146	-135.02024969642179	13.462617693525146	161.94548508347208	
-1.4628343675434339	-129.41121691461967	13.462617693525146	156.33645230166996	
-1.4830113933026539	-123.8021841328174	13.46261769352514	150.72741951986768	
-1.5031884190618738	-118.19315135101512	13.46261769352514	145.1183867380654	
-1.5233654448210936	-122.39992594115878	13.462617693629895	149.32516132841857	
-1.5435424705803136	-128.00895872296113	13.462617693629895	154.93419411022091	
-1.5637194963395329	-133.61799150476324	13.462617693629895	160.54322689202303	
-1.5838965220987529	-139.22702428656552	13.462617693629895	166.1522596738253	
-1.6040735478579728	-144.8360570683678	12.048931531869712	168.93392013210723	
-1.6242505736171924	-144.29800971293105	9.51343881868695	163.32488735030495	
-1.6444275993764124	-138.68897693112882	9.51343881868695	157.71585456850272	
-1.664604625135632	-133.0799441493267	9.51343881868695	152.1068217867006	
-1.6847816508948514	-127.47091136752444	9.513438818686943	146.49778900489832	
-1.7049586766540716	-121.86187858572215	9.513438818686943	140.88875622309604	
-1.7251357024132914	-126.62955645511961	9.513438818802108	145.65643409272383	
-1.7453127281725114	-132.23858923692177	9.513438818802115	151.265466874526	
-1.7654897539317305	-137.847622018724	9.513438818802115	156.87449965632823	
-1.7856667796909504	-143.45665480052622	9.513438818802115	162.48353243813045	
-1.8058438054501704	-149.0656875823285	9.321448229667169	167.70858404166285	
-1.8260208312093902	-144.9624425349929	8.56855436243383	162.09955125986056	
-1.8461978569686102	-139.35340975319062	8.56855436243383	156.49051847805828	
-1.8663748827278295	-133.74437697138845	8.56855436243383	150.8814856962561	
-1.8865519084870495	-128.13534418958628	8.56855436243383	145.27245291445394	
-1.9067289342462694	-122.526311407784	8.56855436243383	139.66342013265165	
-1.9269059600054892	-127.8548925481705	8.568554362360537	144.99200127289157	
-1.947082985764709	-133.46392532997277	8.568554362360544	150.60103405469386	
-1.967260011523929	-139.07295811177505	8.568554362360544	156.21006683649614	
-1.9874370372831482	-144.6819908935771	8.568554362360544	161.8190996182982	
-2.007614063042368	-150.2910236753794	8.568554362360544	167.42813240010048	


==> data/fig_ridge2_borehole_envelope.dat <==
y	lb	ub	
-2.0076140630423662	309.5737684126281	309.575151843905	
-1.7962862669326434	256.1770154058087	271.6521116443345	
-1.5849584708229205	204.67153205945817	250.8294790496391	
-1.3736306747131979	144.81967271009043	218.23500020018164	
-1.162302878603475	111.38730732107645	337.08500368759616	
-0.9509750824937522	96.99722517031908	253.04594740097875	
-0.7396472863840295	67.01352136974829	203.66650480950267	
-0.5283194902743067	60.562922225488286	205.43546389862158	
-0.31699169416458384	40.23295097485791	165.2625789167654	
-0.10566389805486098	26.83435664526485	137.30911071482268	
0.10566389805486187	20.537871084497525	109.60112579228037	
0.3169916941645847	15.609115505137748	92.34735205073072	
0.5283194902743071	11.173861652313144	71.04382320523108	
0.73964728638403	12.666701970765995	59.13615440159578	
0.9509750824937528	9.435744990796671	42.68016867772624	
1.1623028786034757	7.83420277290867	32.759837396437185	
1.3736306747131986	7.823767797727889	23.265961961218228	
1.5849584708229214	10.176064268812063	16.037876621067763	
1.7962862669326443	8.69735476284686	10.970208472717934	
2.007614063042367	7.814405535749551	7.836225647791012	


==> data/fig_ridge2_borehole_points.dat <==
x	y	
-1.9072333598902484	9.258021195317554	
-1.9072333598991729	7.819799205162821	
-1.9072333598901896	8.439897943058416	
-1.9072333598900038	9.2055005038787	
-1.9072333598902484	8.568554362598421	
-1.7064719535860116	11.951265942328817	
-1.7064719535680977	7.8200864085971755	
-1.7064719535797768	9.513438818740315	
-1.7064719535844262	12.242481535466917	
-1.7064719535852886	8.598032669956693	
-1.5057105472817751	13.462617693393279	
-1.5057105472676056	7.820521307455715	
-1.5057105472717505	10.813532540952837	
-1.5057105472816574	15.467539720377633	
-1.5057105472817744	13.581220831166945	
-1.3049491409775378	20.305001666555743	
-1.3049491409670133	7.821386433977967	
-1.3049491409791918	12.089794463603734	
-1.3049491409774838	18.526660657645415	
-1.3049491409774212	14.832649400399287	
-1.1041877346732976	21.445650130664138	
-1.1041877346878306	9.128014520464733	
-1.1041877346732438	19.830917333203374	
-1.10418773466986	16.858847788403143	
-1.104187734673339	12.12849769442889	
-0.903426328369062	38.3353827148354	
-0.9034263283690622	9.162590725338474	
-0.9034263283710898	16.482662904054234	
-0.9034263283690693	12.503485944511723	
-0.9034263283690653	23.810257445024263	
-0.7026649220648218	40.29740485909302	
-0.7026649220648052	10.517535657402236	
-0.7026649220649056	18.809986096728895	
-0.7026649220648413	27.647999604673878	
-0.7026649220648077	29.62185247565301	
-0.5019035157605884	42.794886399996265	
-0.5019035157607338	25.95977421356291	
-0.5019035157605878	23.834779660095066	
-0.5019035157635747	22.32026420405084	
-0.5019035157605938	17.888239280108596	
-0.30114210945635456	62.36071829957988	
-0.30114210945634856	21.599103803791408	
-0.3011421094563548	25.65347029975295	
-0.3011421094563479	37.87054016350517	
-0.30114210945634823	48.731712709872156	
-0.10038070315211806	51.845460426556045	
-0.10038070314654701	76.71357785021813	
-0.10038070315224401	39.117204005575665	
-0.10038070315211844	64.91662808894766	
-0.10038070315211789	112.95050184778515	
0.10038070315211817	91.12684837354526	
0.10038070315291084	34.109724795555	
0.10038070315211978	93.58005160399479	
0.10038070315211362	67.13916700095494	
0.100380703152121	67.37964547189804	
0.30114210945635483	83.58893059554359	
0.30114210946170217	112.02801811081724	
0.30114210945651027	130.27616521783997	
0.3011421094563548	79.71480414736378	
0.301142109456123	45.89574453640707	
0.5019035157605889	100.899561388148	
0.5019035576598891	140.26074848739398	
0.5019035157606097	161.53145330078698	
0.5019035157606133	73.57734694571698	
0.5019035157605937	101.3331520565229	
0.7026649220648217	120.95010203413725	
0.702664922064819	221.34584509937037	
0.7026649220671418	133.88388864190318	
0.7026649220640526	87.06111981421482	
0.702664922064854	177.13807770692213	
0.9034263283690627	149.99573537749328	
0.9034263283691061	250.7625590802118	
0.9034263283690562	97.96262737102988	
0.9034263283690654	177.7276721370993	
0.903426328368105	133.33551269610896	
1.1041877346732978	157.98983890798704	
1.1041877346733069	289.19683559575395	
1.1041877346733098	204.37805336763103	
1.1041877346732965	110.2523928644322	
1.1041877346732853	149.01543948861948	
1.3049491409775378	214.72264387938526	
1.3049491409845244	307.6448641558401	
1.3049491409776195	133.81918659503984	
1.3049491410395868	192.03149006678345	
1.304949140977541	256.6763682274912	
1.5057105472817756	222.02411765200182	
1.5057105472740682	307.7512775837924	
1.5057105472817744	259.8619464320033	
1.5057105472812253	184.03530118517608	
1.5057105472883547	220.1117100752152	
1.7064719535860116	259.66182026640803	
1.706471953582037	307.912730677813	
1.706471953586017	235.78752333366637	
1.706471953586011	281.847221898271	
1.7064719535859423	238.50996165563325	
1.907233359890248	290.6452657731761	
1.907233359890248	308.25857060871374	
1.9072333598902569	298.61568041998817	
1.9072333598927922	285.7228848243199	
1.907233359890245	286.97353416347704	


==> data/fig_ridge2_circuit_curves.dat <==
x	lb	c	ub	
1.7141182936695085	8.223402221802928	9.273412096456273	10.323421971109617	
1.6968909741351417	8.293141563808156	9.273412096456273	10.25368262910439	
1.6796636546007746	8.362880905813386	9.273412096456273	10.183943287099162	
1.662436335066408	8.432620247818612	9.273412096456273	10.114203945093934	
1.645209015532041	8.50235958982384	9.273412096456273	10.044464603088706	
1.627981695997674	8.5686119647288	9.273412096456035	9.97821222818327	
1.6107543764633068	8.498872622723571	9.273412096456035	10.0479515701885	
1.59352705692894	8.429133280718343	9.226028060875704	10.022922841033065	
1.5762997373945733	8.359393938713117	9.156288718870478	9.953183499027837	
1.5590724178602064	8.289654596707889	9.08654937686525	9.883444157022609	
1.5418450983258394	8.21991525470266	9.016810034860018	9.813704815017378	
1.5246177787914723	8.150175912697431	8.94707069285479	9.743965473012151	
1.5073904592571052	8.080436570692202	8.877331350849563	9.674226131006922	
1.4901631397227388	8.010697228686976	8.807592008844335	9.604486789001694	
1.4729358201883718	7.999616367932539	8.767181907464503	9.534747446996466	
1.4557085006540047	8.058894808636987	8.767181907464504	9.47546900629202	
1.4384811811196379	7.9891554666317575	8.767181907464503	9.545208348297248	
1.4212538615852708	7.9194161246265296	8.732758670788963	9.546101216951396	
1.4040265420509042	7.849676782621303	8.663019328783736	9.476361874946168	
1.386799222516537	7.779937440616074	8.593279986778507	9.40662253294094	
1.3695719029821702	7.710198098610846	8.523540644773279	9.336883190935712	
1.3523445834478034	7.640458756605618	8.45380130276805	9.267143848930482	
1.3351172639134363	7.570719414600388	8.384061960762821	9.197404506925253	
1.3178899443790695	7.500980072595162	8.314322618757595	9.127665164920028	
1.3006626248447026	7.52976867805109	8.293847250482944	9.057925822914797	
1.2834353053103356	7.582073184555522	8.293847250483202	9.005621316410881	
1.2662079857759685	7.512333842550294	8.293847250483202	9.075360658416109	
1.2489806662416016	7.442594500545066	8.293847250483202	9.145100000421337	
1.231753346707235	7.3728551585398385	8.293847250483202	9.214839342426565	
1.2145260271728682	7.303115816534611	8.272578084694231	9.24204035285385	
1.197298707638501	7.233376474529381	8.202838742689002	9.172301010848622	
1.180071388104134	7.163637132524153	8.133099400683774	9.102561668843395	
1.162844068569767	7.232681748154505	8.132752037496335	9.032822326838165	
1.1456167490354003	7.302421090159733	8.132752037496335	8.963082984832937	
1.1283894295010335	7.372160432164961	8.132752037496335	8.893343642827709	
1.1111621099666664	7.417491004468573	8.13275203749644	8.848013070524306	
1.0939347904322994	7.347751662463343	8.126811754605498	8.905871846747651	
1.0767074708979325	7.278012320458114	8.057072412600267	8.836132504742421	
1.0594801513635659	7.208272978452888	7.987333070595041	8.766393162737195	
1.0422528318291984	7.138533636447656	7.91759372858981	8.696653820731964	
1.0250255122948317	7.06879429444243	7.847854386584584	8.626914478726738	
1.007798192760465	6.999054952437202	7.778115044579356	8.55717513672151	
0.9905708732260978	6.929315610431972	7.708375702574126	8.48743579471628	
0.9733435536917311	6.859576268426746	7.6386363605689	8.417696452711054	
0.9561162341573639	6.833747834243855	7.590852472474839	8.347957110705822	
0.9388889146229973	6.872104472347292	7.590852472475236	8.30960047260318	
0.9216615950886302	6.802365130342064	7.590852472475236	8.379339814608407	
0.9044342755542633	6.732625788336836	7.553650625078234	8.374675461819631	
0.8872069560198965	6.662886446331608	7.483911283073007	8.304936119814405	
0.8699796364855292	6.593147104326379	7.414171941067776	8.235196777809174	
0.8527523169511626	6.523407762321151	7.344432599062549	8.165457435803948	
0.8355249974167956	6.453668420315923	7.27469325705732	8.095718093798718	
0.8182976778824287	6.383929078310695	7.2049539150520925	8.02597875179349	
0.801070358348062	6.314189736305467	7.135214573046865	7.956239409788262	
0.7838430388136948	6.379264725521532	7.132882396652283	7.886500067783034	
0.7666157192793279	6.410647429423946	7.1328823966525015	7.855117363881057	
0.7493883997449611	6.3409080874187165	7.132882396652501	7.924856705886285	
0.732161080210594	6.271168745413489	7.120243660071948	7.969318574730407	
0.7149337606762274	6.201429403408261	7.05050431806672	7.899579232725179	
0.6977064411418601	6.131690061403033	6.980764976061491	7.829839890719949	
0.6804791216074934	6.061950719397805	6.911025634056263	7.760100548714721	
0.6632518020731264	5.992211377392575	6.841286292051034	7.690361206709493	
0.6460244825387594	5.922472035387347	6.771546950045806	7.620621864704265	
0.6287971630043927	5.911142430627539	6.731012476663288	7.5508825226990375	
0.6115698434700256	5.9808817726327685	6.731012476663288	7.481143180693808	
0.5943425239356588	6.00529054233437	6.7310124766631745	7.456734410991979	
0.5771152044012919	5.935551200329142	6.7310124766631745	7.526473752997207	
0.5598878848669249	5.865811858323914	6.7310124766631745	7.596213095002435	
0.5426605653325581	5.796072516318686	6.663565366075767	7.531058215832848	
0.525433245798191	5.7263331743134565	6.5938260240705375	7.461318873827619	
0.5082059262638241	5.6565938323082285	6.52408668206531	7.391579531822391	
0.49097860672945726	5.586854490303001	6.454347340060082	7.321840189817163	
0.4737512871950903	5.517115148297773	6.384607998054853	7.252100847811933	
0.45652396766072356	5.549595347935783	6.365978426871245	7.182361505806707	
0.4392966481263564	5.619334689941011	6.365978426871244	7.112622163801477	
0.4220693285919896	5.636769525442409	6.365978426871335	7.095187328300261	
0.4048420090576227	5.567030183437181	6.362076063175912	7.157121942914642	
0.38761468952325573	5.497290841431953	6.292336721170684	7.0873826009094145	
0.37038736998888866	5.427551499426723	6.222597379165454	7.017643258904185	
0.3531600504545218	5.357812157421495	6.152858037160226	6.947903916898957	
0.33593273092015496	5.2880728154162675	6.083118695154998	6.878164574893729	
0.3187054113857881	5.21833347341104	6.01337935314977	6.808425232888501	
0.3014780918514211	5.148594131405812	5.943640011144542	6.738685890883273	
0.2842507723170541	5.078854789400582	5.873900669139313	6.6689465488780435	
0.2670234527826872	5.1128936672137435	5.8560504370432795	6.599207206872816	
0.2497961332483204	5.123354568514587	5.8560504370438835	6.58874630557318	
0.2325688137139535	5.0536152265093595	5.856050437043884	6.658485647578409	
0.2153414941795865	4.9838758845041315	5.856050437043884	6.728224989583637	
0.19811417464521952	4.914136542498902	5.8560504370438835	6.797964331588865	
0.18088685511085262	4.844397200493674	5.7945246185122325	6.744652036530791	
0.16365953557648583	4.774657858488446	5.7247852765070055	6.674912694525565	
0.14643221604211892	4.707397695029734	5.6562855237750345	6.605173352520335	
0.12920489650775194	4.7771370370349615	5.6562855237750345	6.535434010515107	
0.11197757697338492	4.846876379040191	5.656285523775035	6.4656946685098795	
0.09475025743901803	4.916615721045419	5.6562855237750345	6.39595532650465	
0.07752293790465123	4.920102688145562	5.656285523775188	6.392468359404814	
0.060295618370284326	4.850363346140332	5.656285523775187	6.462207701410042	
0.04306829883591733	4.780624004135104	5.656285523775187	6.53194704341527	
0.02584097930155034	4.710884662129876	5.5993298466078825	6.487775031085889	
0.00861365976718344	4.641145320124648	5.529590504602654	6.418035689080659	
-0.008613659767183271	4.5714059781194205	5.459851162597427	6.348296347075433	
-0.025840979301550264	4.501666636114191	5.390111820592197	6.278557005070203	
-0.04306829883591726	4.4574946237848305	5.333156143424903	6.208817663064975	
-0.06029561837028425	4.527233965790058	5.333156143424903	6.139078321059747	
-0.07752293790465126	4.596973307795286	5.333156143424902	6.069338979054518	
-0.09475025743901787	4.593486340695042	5.333156143424912	6.072825946154781	
-0.11197757697338485	4.5237469986898144	5.333156143424912	6.142565288160009	
-0.12920489650775185	4.4540076566845865	5.270255119637799	6.086502582591011	
-0.14643221604211884	4.384268314679357	5.20051577763257	6.016763240585783	
-0.16365953557648583	4.314528972674129	5.130776435627341	5.947023898580554	
-0.18088685511085284	4.244789630668901	5.061037093622113	5.877284556575326	
-0.19811417464521947	4.175050288663673	4.9912977516168855	5.807545214570098	
-0.21534149417958642	4.105310946658445	4.921558409611658	5.73780587256487	
-0.23256881371395344	4.0631961094907165	4.865631320025179	5.668066530559642	
-0.24979613324832042	4.132935451495946	4.865631320025179	5.598327188554412	
-0.2670234527826874	4.122474550195026	4.865631320025164	5.608788089855302	
-0.28425077231705403	4.0527352081898	4.865631320025165	5.67852743186053	
-0.30147809185142105	3.9829958661845706	4.865631320025164	5.748266773865758	
-0.318705411385788	3.9132565241793418	4.865631320025164	5.818006115870986	
-0.3359327309201551	3.843517182174114	4.854113386061926	5.864709589949738	
-0.35316005045452203	3.7786377090459156	4.786803978495213	5.79497024794451	
-0.3703873699888886	3.8483770510511426	4.786803978495213	5.7252309059392825	
-0.3876146895232556	3.9181163930563714	4.786803978495213	5.655491563934055	
-0.4048420090576226	3.9878557350616	4.786803978495213	5.585752221928825	
-0.4220693285919896	4.0575950770668285	4.786803978495213	5.516012879923597	
-0.4392966481263566	4.040160241565314	4.786803978495462	5.533447715425611	
-0.45652396766072323	3.970420899560087	4.776594142588184	5.582767385616281	
-0.47375128719509024	3.9006815575548583	4.7068548005829545	5.513028043611051	
-0.4909786067294572	3.8309422155496295	4.637115458577727	5.443288701605823	
-0.5082059262638242	3.7612028735444007	4.567376116572498	5.373549359600595	
-0.5254332457981912	3.691463531539173	4.497636774567269	5.3038100175953655	
-0.5426605653325578	3.621724189533946	4.427897432562043	5.234070675590139	
-0.5598878848669249	3.551984847528717	4.358158090556813	5.16433133358491	
-0.5771152044012918	3.503669438911879	4.299130715245781	5.094591991579682	
-0.5943425239356588	3.573408780917108	4.299130715245781	5.024852649574454	
-0.6115698434700259	3.549000011214948	4.299130715245641	5.049261419276334	
-0.6287971630043925	3.479260669209721	4.299130715245641	5.119000761281562	
-0.6460244825387593	3.409521327204492	4.299130715245641	5.18874010328679	
-0.6632518020731264	3.3397819851992643	4.299130715245641	5.258479445292018	
-0.6804791216074934	3.336657302825882	4.332438045061565	5.3282187872972475	
-0.6977064411418603	3.4063966448311107	4.402177387066793	5.397958129302475	
-0.7149337606762269	3.4761359868363377	4.407588980080615	5.339041973324893	
-0.732161080210594	3.5458753288415656	4.407588980080615	5.269302631319665	
-0.749388399744961	3.6156146708467944	4.4075889800806145	5.199563289314435	
-0.7666157192793279	3.6853540128520232	4.407588980080615	5.129823947309207	
-0.783843038813695	3.65397130894998	4.3570279571516926	5.0600846053534045	
-0.8010703583480616	3.584231966944753	4.2872886151464655	4.990345263348178	
-0.8182976778824286	3.5144926249395243	4.217549273141237	4.920605921342949	
-0.8355249974167955	3.4447532829342964	4.147809931136009	4.850866579337721	
-0.8527523169511626	3.3750139409290676	4.07807058913078	4.781127237332493	
-0.8699796364855297	3.305274598923839	4.008331247125551	4.711387895327263	
-0.8872069560198965	3.23553525691861	3.9385919051203224	4.641648553322035	
-0.9044342755542631	3.1657959149133834	3.868852563115096	4.571909211316808	
-0.9216615950886302	3.0960565729081546	3.799113221109867	4.5021698693115795	
-0.9388889146229973	3.0263172309029263	3.7293738791046387	4.432430527306352	
-0.9561162341573641	2.9565778889472902	3.713682527178265	4.47078716540924	
-0.973343553691731	2.8868385469420614	3.7136825271782654	4.540526507414469	
-0.9905708732260978	2.8170992049368344	3.713682527178265	4.6102658494196955	
-1.0077981927604647	2.7473598629316065	3.713682527178265	4.680005191424923	
-1.0250255122948317	2.677620520926377	3.691219224906198	4.704817928886019	
-1.0422528318291988	2.6466417847830783	3.6408601858319347	4.635078586880791	
-1.0594801513635657	2.7163811267883062	3.6408601858319347	4.565339244875563	
-1.0767074708979325	2.786120468793534	3.6408601858319347	4.495599902870335	
-1.0939347904322994	2.855859810798763	3.640860185831935	4.425860560865107	
-1.1111621099666662	2.925599152803991	3.640860185831935	4.3561212188598795	
-1.1283894295010333	2.88026858050038	3.6408601858318317	4.401451791163284	
-1.1456167490354003	2.810529238495152	3.6152339459645546	4.419938653433958	
-1.162844068569767	2.740789896489924	3.5454946039593267	4.35019931142873	
-1.180071388104134	2.671050554484695	3.475755261954098	4.2804599694235	
-1.1972987076385009	2.6013112124794664	3.406015919948869	4.210720627418272	
-1.2145260271728682	2.5315718704742385	3.336276577943641	4.140981285413044	
-1.2317533467072348	2.4618325284690106	3.2665372359384133	4.071241943407816	
-1.2489806662416014	2.3920931864637827	3.1967978939331854	4.0015026014025885	
-1.2662079857759685	2.3687364435315996	3.15024985146448	3.93176325939736	
-1.2834353053103356	2.4384757855368293	3.15024985146448	3.8620239173921305	
-1.3006626248447026	2.3861712790331446	3.1502498514646	3.914328423896055	
-1.3178899443790693	2.316431937027915	3.1502498514646	3.9840677659012846	
-1.335117263913436	2.246692595022689	3.1502498514646	4.053807107906511	
-1.3523445834478034	2.176953253017461	3.127279296585133	4.077605340152806	
-1.36957190298217	2.107213911012231	3.0575399545799034	4.007865998147576	
-1.386799222516537	2.0374745690070033	2.9878006125746754	3.938126656142348	
-1.4040265420509042	2.0333770644511393	2.9508821892941293	3.8683873141371192	
-1.4212538615852708	2.1031164064563663	2.9508821892941293	3.798647972131892	
-1.4384811811196379	2.1728557484615942	2.9508821892941293	3.7289086301266643	
-1.4557085006540045	2.242595090466824	2.9508821892941293	3.6591692881214346	
-1.4729358201883715	2.1833166497619674	2.95088218929411	3.7184477288262525	
-1.4901631397227386	2.1135773077567395	2.95088218929411	3.7881870708314804	
-1.5073904592571052	2.0438379657515116	2.95088218929411	3.8579264128367083	
-1.5246177787914723	1.9740986237462819	2.9009059154132784	3.8277132070802753	
-1.5418450983258394	1.9043592817410557	2.8311665734080522	3.757973865075049	
-1.5590724178602062	1.8346199397358252	2.7614272314028216	3.6882345230698186	
-1.576299737394573	1.790458865595022	2.7044770233298063	3.6184951810645907	
-1.5935270569289397	1.860198207600249	2.7044770233298063	3.5487558390593636	
-1.6107543764633068	1.9299375496054778	2.7044770233298063	3.479016497054135	
-1.627981695997674	1.9996768916107066	2.7044770233298063	3.409277155048906	
-1.645209015532041	1.933424516697396	2.704477023329675	3.4755295299619537	
-1.662436335066408	1.8636851746921663	2.704477023329675	3.5452688719671834	
-1.679663654600775	1.7939458326869384	2.704477023329675	3.6150082139724113	
-1.6968909741351417	1.7242064906817114	2.704477023329675	3.6847475559776384	
-1.7141182936695085	1.6544671486764826	2.704477023329675	3.754486897982867	


==> data/fig_ridge2_circuit_envelope.dat <==
y	lb	ub	
-1.7141182936695092	2.6035289043818044	2.6031514337096926	
-1.5336847890727188	2.6516769898396313	2.99364176635819	
-1.3532512844759284	2.7768846554103686	3.3714439045526925	
-1.172817779879138	2.906973406175566	3.7159885740814005	
-0.9923842752823474	3.043025856688116	4.334460697511802	
-0.811950770685557	3.2149607314026847	4.74026462551377	
-0.6315172660887665	3.396519807233268	5.1130641536249595	
-0.45108376149197604	3.6404649481668474	5.450561854066268	
-0.2706502568951856	3.9213770619913575	5.770102786213896	
-0.09021675229839521	4.275539083955014	6.0619055876994015	
0.09021675229839521	4.696262642477098	6.356674642663357	
0.2706502568951856	5.341109144727697	6.5792600699141754	
0.45108376149197627	5.815404633114621	6.82392920395136	
0.6315172660887667	6.171678096092316	7.230120795292704	
0.8119507706855571	6.542820224076451	7.583777890906302	
0.9923842752823475	6.9513268640079975	8.063105321533776	
1.172817779879138	7.524520521277539	8.535742075444164	
1.3532512844759284	8.169368270525121	8.938080012775792	
1.5336847890727188	8.878208032427334	9.296911815610589	
1.7141182936695094	9.496681203978754	9.601336853381499	


==> data/fig_ridge2_circuit_points.dat <==
x	y	
-1.6284123789860332	2.7428419581197487	
-1.62841237898602	2.6311137309191737	
-1.6284123789860332	2.6280696376797352	
-1.6284123789860323	2.704477023330381	
-1.628412378983907	2.7079934810566604	
-1.457000549619082	2.9508821892895707	
-1.4570005496190102	2.7049246599504126	
-1.457000549619084	2.994017349912125	
-1.4570005496190834	2.7136544381941934	
-1.457000549619026	3.101020990500858	
-1.285588720252131	3.1290250645850826	
-1.2855887202521064	3.1278367400389167	
-1.2855887202520626	3.381186855351816	
-1.2855887202521195	3.1502498514492547	
-1.2855887202522178	3.4998572076325933	
-1.1141768908851797	3.4138718707507456	
-1.1141768908850878	3.8326794472295678	
-1.1141768908851784	3.4142076226959297	
-1.114176890885179	3.6408601858287675	
-1.1141768908851795	3.8209008369573967	
-0.9427650615182293	3.6902907487824455	
-0.942765061518176	4.37824084164926	
-0.9427650615183433	4.120813029372488	
-0.9427650615182305	3.6950940099642167	
-0.942765061518228	3.0908315944586833	
-0.7713532321512785	3.704532331902618	
-0.7713532321512768	4.826913412926771	
-0.7713532321513765	4.411275785938254	
-0.7713532321512825	3.980682842527581	
-0.7713532321512798	4.5180688163954015	
-0.5999414027843277	4.197626263877577	
-0.5999414027843152	4.664708939506233	
-0.5999414027842666	4.630758279304809	
-0.5999414027843275	4.299130715234109	
-0.5999414027843218	3.7788462912378096	
-0.4285295734173771	4.478666349362828	
-0.42852957341709247	4.786803978494824	
-0.42852957341748593	5.12944252498487	
-0.42852957341737563	4.992391683549574	
-0.42852957341727194	4.190546712203602	
-0.2571177440504259	4.763167644210903	
-0.2571177440503504	5.090609991001728	
-0.25711774405039	4.5515575310440735	
-0.2571177440504959	4.865631320018363	
-0.2571177440504266	5.157767920589552	
-0.08570591468347516	4.976955148850023	
-0.0857059146834579	5.333156143424783	
-0.08570591468346767	5.65334758371271	
-0.08570591468347655	5.1471593555956465	
-0.08570591468347773	5.367806712804146	
0.0857059146834756	5.332712521954474	
0.0857059146834539	6.183179902255864	
0.08570591468358674	5.656285523775177	
0.08570591468359834	5.44766612699424	
0.0857059146835123	5.719346580634326	
0.2571177440504266	6.041291903575217	
0.2571177440504291	5.725794593252983	
0.25711774405032445	5.928159185734854	
0.2571177440506846	5.67440310734146	
0.25711774405042276	5.856050437041382	
0.42852957341737746	6.191365210506316	
0.42852957341741854	6.173729063864605	
0.42852957341737696	6.365978426871969	
0.42852957341733233	6.689006532800857	
0.42852957341738424	6.775025669040667	
0.5999414027843281	6.513795247692946	
0.5999414027842518	6.731012476663791	
0.5999414027843282	6.924360811533921	
0.5999414027843978	7.011799166111993	
0.5999414027843145	6.526860938843898	
0.7713532321512794	7.132882396653692	
0.7713532321513064	7.165009134794609	
0.7713532321512651	6.906428135940742	
0.7713532321512184	7.410334390546189	
0.7713532321513568	6.544711817569803	
0.9427650615182295	7.590852472479163	
0.9427650615182364	7.724262973406704	
0.942765061518065	7.766075421011096	
0.9427650615183152	7.047018237383071	
0.9427650615182273	7.272823514684554	
1.1141768908851803	7.8323337224688	
1.1141768908851641	8.13275203750998	
1.1141768908851852	8.134528541254985	
1.1141768908851706	7.618250951285275	
1.1141768908850862	8.385382760901821	
1.285588720252132	8.293847250485427	
1.2855887202520604	8.464054430206476	
1.2855887202521161	8.219357512472182	
1.2855887202520946	8.463284843609351	
1.285588720252132	7.9051202849171105	
1.457000549619082	8.797317885984704	
1.4570005496190421	8.767181907472121	
1.4570005496190788	8.688014177488672	
1.4570005496191016	8.800493784762795	
1.457000549619082	8.591941737868916	
1.628412378986034	9.310678996575316	
1.6284123789859684	9.226513832569793	
1.6284123789860132	9.464171982060002	
1.6284123789859755	9.19969691342257	
1.628412378986034	9.273412096468872	


==> data/fig_ridge2_otlcircuit_curves.dat <==
x	lb	c	ub	
1.7141182936695085	8.03213006072233	9.272145536213337	10.512161011704343	
1.6968909741351417	8.101869402727559	9.272145536213337	10.442421669699115	
1.6796636546007746	8.171608744732788	9.272145536213337	10.372682327693886	
1.662436335066408	8.241348086738014	9.272145536213337	10.30294298568866	
1.645209015532041	8.311087428743242	9.272145536213337	10.233203643683431	
1.627981695997674	8.377339803648225	9.272145536213278	10.166951268778332	
1.6107543764633068	8.307600461642995	9.272145536213278	10.236690610783562	
1.59352705692894	8.237861119637767	9.225394780758004	10.21292844187824	
1.5762997373945733	8.16812177763254	9.155655438752778	10.143189099873014	
1.5590724178602064	8.098382435627313	9.08591609674755	10.073449757867786	
1.5418450983258394	8.028643093622083	9.01617675474232	10.003710415862557	
1.5246177787914723	7.958903751616855	8.946437412737092	9.933971073857329	
1.5073904592571052	7.889164409611626	8.876698070731862	9.8642317318521	
1.4901631397227388	7.819425067606399	8.806958728726636	9.794492389846873	
1.4729358201883718	7.809610767102061	8.767181907471853	9.724753047841645	
1.4557085006540047	7.868889207806509	8.76718190747184	9.665474607137172	
1.4384811811196379	7.7991498658012794	8.76718190747184	9.735213949142402	
1.4212538615852708	7.7294105237960515	8.733774741520612	9.738138959245173	
1.4040265420509042	7.659671181790825	8.664035399515386	9.668399617239947	
1.386799222516537	7.589931839785596	8.594296057510157	9.598660275234717	
1.3695719029821702	7.520192497780368	8.524556715504929	9.52892093322949	
1.3523445834478034	7.45045315577514	8.4548173734997	9.459181591224262	
1.3351172639134363	7.38071381376991	8.385078031494471	9.389442249219032	
1.3178899443790695	7.310974471764684	8.315338689489245	9.319702907213806	
1.3006626248447026	7.34179521866934	8.295879391938957	9.249963565208576	
1.2834353053103356	7.394099725173797	8.295879391939193	9.19765905870459	
1.2662079857759685	7.3243603831685675	8.295879391939193	9.26739840070982	
1.2489806662416016	7.25462104116334	8.295879391939193	9.337137742715047	
1.231753346707235	7.184881699158112	8.295879391939193	9.406877084720275	
1.2145260271728682	7.115142357152884	8.273594155428981	9.432045953705076	
1.197298707638501	7.045403015147656	8.203854813423753	9.362306611699848	
1.180071388104134	6.975663673142428	8.134115471418525	9.29256726969462	
1.162844068569767	7.0426761473299475	8.132752037509668	9.22282792768939	
1.1456167490354003	7.112415489335174	8.132752037509668	9.153088585684163	
1.1283894295010335	7.182154831340403	8.132752037509668	9.083349243678935	
1.1111621099666664	7.227485403644021	8.132752037509741	9.038018671375461	
1.0939347904322994	7.157746061638793	8.132752037509741	9.107758013380689	
1.0767074708979325	7.088006719633563	8.123777663072122	9.15954860651068	
1.0594801513635659	7.018267377628337	8.054038321066894	9.089809264505453	
1.0422528318291984	6.948528035623106	7.9842989790616645	9.020069922500223	
1.0250255122948317	6.87878869361788	7.914559637056438	8.950330580494997	
1.007798192760465	6.809049351612652	7.84482029505121	8.880591238489767	
0.9905708732260978	6.739310009607422	7.775080953045981	8.81085189648454	
0.9733435536917311	6.707413392330791	7.724262973405051	8.741112554479312	
0.9561162341573639	6.777152734336022	7.724262973405052	8.671373212474082	
0.9388889146229973	6.815509372439642	7.7242629734050015	8.63301657437036	
0.9216615950886302	6.745770030434414	7.692855821072104	8.639941611709794	
0.9044342755542633	6.6760306884291865	7.6231164790668755	8.570202269704565	
0.8872069560198965	6.6062913464239585	7.5533771370616485	8.500462927699338	
0.8699796364855292	6.536552004418729	7.483637795056418	8.430723585694107	
0.8527523169511626	6.466812662413503	7.413898453051192	8.36098424368888	
0.8355249974167956	6.397073320408273	7.344159111045962	8.291244901683651	
0.8182976778824287	6.327333978403045	7.274419769040734	8.221505559678423	
0.801070358348062	6.257594636397817	7.204680427035506	8.151766217673195	
0.7838430388136948	6.194780331730454	7.138403603699211	8.082026875667967	
0.7666157192793279	6.226163035633341	7.13840360369935	8.05064417176536	
0.7493883997449611	6.156423693628113	7.138403603699351	8.120383513770589	
0.732161080210594	6.0866843516228855	7.123004263595932	8.159324175568978	
0.7149337606762274	6.0169450096176575	7.053264921590704	8.08958483356375	
0.6977064411418601	5.947205667612428	6.983525579585474	8.01984549155852	
0.6804791216074934	5.8774663256072	6.913786237580246	7.950106149553292	
0.6632518020731264	5.807726983601972	6.844046895575018	7.880366807548064	
0.6460244825387594	5.737987641596744	6.77430755356979	7.8106274655428365	
0.6287971630043927	5.721136829790963	6.731012476664286	7.740888123537609	
0.6115698434700256	5.790876171796192	6.731012476664286	7.671148781532379	
0.5943425239356588	5.8152849414978025	6.731012476664371	7.646740011830939	
0.5771152044012919	5.745545599492573	6.731012476664371	7.716479353836169	
0.5598878848669249	5.675806257487345	6.691545265033535	7.7072842725797255	
0.5426605653325581	5.606066915482117	6.621805923028307	7.637544930574498	
0.525433245798191	5.536327573476887	6.552066581023078	7.567805588569268	
0.5082059262638241	5.466588231471659	6.48232723901785	7.49806624656404	
0.49097860672945726	5.3968488894664315	6.412587897012622	7.428326904558812	
0.4737512871950903	5.327109547461204	6.342848555007393	7.358587562553582	
0.45652396766072356	5.276070861002655	6.2824595407755055	7.288848220548356	
0.4392966481263564	5.3458102030078845	6.2824595407755055	7.2191088785431266	
0.4220693285919896	5.363245038509058	6.282459540775598	7.2016740430421375	
0.4048420090576227	5.2935056965038285	6.282459540775598	7.271413385047367	
0.38761468952325573	5.223766354498601	6.282459540775598	7.341152727052595	
0.37038736998888866	5.154027012493373	6.216892310463879	7.279757608434386	
0.3531600504545218	5.084287670488145	6.147152968458651	7.210018266429158	
0.33593273092015496	5.014548328482917	6.077413626453423	7.14027892442393	
0.3187054113857881	4.944808986477687	6.007674284448194	7.0705395824187	
0.3014780918514211	4.875069644472459	5.937934942442966	7.000800240413472	
0.2842507723170541	4.925257473061825	5.928159185735034	6.931060898408244	
0.2670234527826872	4.9949968150670525	5.928159185735034	6.861321556403016	
0.2497961332483204	5.005457716369099	5.928159185735219	6.850860655101339	
0.2325688137139535	4.935718374363871	5.928159185735219	6.920599997106567	
0.2153414941795865	4.865979032358643	5.88593311331025	6.905887194261856	
0.19811417464521952	4.7962396903534135	5.816193771305021	6.836147852256628	
0.18088685511085262	4.7265003483481856	5.746454429299793	6.7664085102514	
0.16365953557648583	4.656761006342958	5.676715087294565	6.6966691682461725	
0.14643221604211892	4.58702166433773	5.606975745289337	6.626929826240945	
0.12920489650775194	4.517282322332502	5.537236403284108	6.557190484235715	
0.11197757697338492	4.488621651085344	5.4880363966579155	6.487451142230487	
0.09475025743901803	4.558360993090572	5.4880363966579155	6.417711800225259	
0.07752293790465123	4.561847960192372	5.488036396658207	6.414224833124042	
0.060295618370284326	4.492108618187144	5.488036396658207	6.48396417512927	
0.04306829883591733	4.422369276181916	5.488036396658207	6.5537035171344975	
0.02584097930155034	4.3526299341766865	5.451811311392028	6.550992688607369	
0.00861365976718344	4.282890592171459	5.3820719693868	6.481253346602141	
-0.008613659767183271	4.2131512501662325	5.312332627381573	6.4115140045969135	
-0.025840979301550264	4.143411908161003	5.242593285376344	6.3417746625916855	
-0.04306829883591726	4.1407010796307056	5.206368200108582	6.272035320586458	
-0.06029561837028425	4.2104404216359335	5.206368200108581	6.202295978581228	
-0.07752293790465126	4.280179763641163	5.206368200108582	6.132556636576	
-0.09475025743901787	4.276692796541136	5.206368200108781	6.136043603676427	
-0.11197757697338485	4.206953454535908	5.206368200108781	6.205782945681655	
-0.12920489650775185	4.13721411253068	5.206368200108782	6.275522287686885	
-0.14643221604211884	4.06747477052545	5.206368200108781	6.3452616296921125	
-0.16365953557648583	3.997735428520222	5.161545072382611	6.325354716245	
-0.18088685511085284	3.927996086514993	5.0918057303773825	6.255615374239772	
-0.19811417464521947	3.9220370414688754	5.05395653685171	6.185876032234544	
-0.21534149417958642	3.9917763834741042	5.05395653685171	6.116136690229316	
-0.23256881371395344	4.0615157254793335	5.05395653685171	6.046397348224087	
-0.24979613324832042	4.131255067484561	5.05395653685171	5.976658006218859	
-0.2670234527826874	4.1207941661843215	5.0539565368515165	5.9871189075187115	
-0.28425077231705403	4.051054824179095	5.0539565368515165	6.056858249523938	
-0.30147809185142105	3.981315482173866	5.017121069771509	6.052926657369152	
-0.318705411385788	3.9115761401686373	4.947381727766281	5.983187315363924	
-0.3359327309201551	3.8418367981634094	4.877642385761052	5.913447973358695	
-0.35316005045452203	3.7720974561581806	4.8079030437558234	5.843708631353467	
-0.3703873699888886	3.7023581141529536	4.738163701750596	5.773969289348239	
-0.3876146895232556	3.6326187721477257	4.6684243597453685	5.704229947343011	
-0.4048420090576226	3.6565829167952004	4.6455367610664915	5.634490605337783	
-0.4220693285919896	3.726322258800429	4.6455367610664915	5.564751263332553	
-0.4392966481263566	3.7088874232982962	4.645536761066577	5.582186098834857	
-0.45652396766072323	3.639148081293069	4.645536761066577	5.651925440840085	
-0.47375128719509024	3.5694087392878404	4.645536761066577	5.721664782845313	
-0.4909786067294572	3.4996693972826125	4.645536761066578	5.791404124850542	
-0.5082059262638242	3.429930055277383	4.645536761066577	5.86114346685577	
-0.5254332457981912	3.4360733761173514	4.630758279304725	5.8254431824921	
-0.5426605653325578	3.5058127181225784	4.630758279304725	5.755703840486872	
-0.5598878848669249	3.5755520601278072	4.630758279304725	5.685964498481644	
-0.5771152044012918	3.645291402133036	4.630758279304725	5.616225156476414	
-0.5943425239356588	3.715030744138264	4.630758279304725	5.546485814471186	
-0.6115698434700259	3.690621975773499	4.630758279304963	5.570894582836427	
-0.6287971630043925	3.620882633768273	4.630758279304963	5.640633924841653	
-0.6460244825387593	3.551143291763044	4.630758279304963	5.710373266846883	
-0.6632518020731264	3.4814039497578153	4.60677440110438	5.7321448524509435	
-0.6804791216074934	3.4116646077525874	4.537035059099152	5.662405510445716	
-0.6977064411418603	3.3419252657473577	4.467295717093922	5.592666168440486	
-0.7149337606762269	3.280009638271071	4.4014682323531655	5.52292682643526	
-0.732161080210594	3.3497489802762996	4.4014682323531655	5.453187484430032	
-0.749388399744961	3.4194883222815284	4.4014682323531655	5.383448142424802	
-0.7666157192793279	3.4892276642867563	4.4014682323531655	5.313708800419574	
-0.783843038813695	3.4578449603846964	4.401468232353204	5.3450915043217115	
-0.8010703583480616	3.3881056183794693	4.401468232353204	5.414830846326938	
-0.8182976778824286	3.3183662763742414	4.401468232353204	5.484570188332166	
-0.8355249974167955	3.2486269343690126	4.348314808369346	5.44800268236968	
-0.8527523169511626	3.178887592363784	4.278575466364117	5.37826334036445	
-0.8699796364855297	3.109148250358555	4.208836124358888	5.308523998359222	
-0.8872069560198965	3.039408908353326	4.1390967823536595	5.238784656353992	
-0.9044342755542631	3.072580744396532	4.120813029372649	5.169045314348766	
-0.9216615950886302	3.1423200864017606	4.120813029372649	5.099305972343538	
-0.9388889146229973	3.2120594284069894	4.120813029372649	5.029566630338309	
-0.9561162341573641	3.173702790303794	4.1149997498058735	5.0562967093079525	
-0.973343553691731	3.103963448298565	4.045260407800644	4.986557367302723	
-0.9905708732260978	3.034224106293338	3.9755210657954176	4.916818025297497	
-1.0077981927604647	2.9644847642881103	3.9057817237901897	4.847078683292269	
-1.0250255122948317	2.8947454222828806	3.83604238178496	4.777339341287039	
-1.0422528318291988	2.8250060802776527	3.766303039779732	4.707599999281811	
-1.0594801513635657	2.7552667382724247	3.696563697774504	4.637860657276583	
-1.0767074708979325	2.685527396267197	3.6268243557692763	4.568121315271355	
-1.0939347904322994	2.615788054261968	3.5570850137640475	4.4983819732661265	
-1.1111621099666662	2.618109363529236	3.5233759973950676	4.428642631260899	
-1.1283894295010333	2.5727787912258377	3.523375997395094	4.47397320356435	
-1.1456167490354003	2.50303944922061	3.523375997395094	4.543712545569578	
-1.162844068569767	2.433300107215382	3.523375997395094	4.613451887574806	
-1.180071388104134	2.363560765210153	3.461577498847956	4.559594232485759	
-1.1972987076385009	2.2938214232049243	3.391838156842727	4.48985489048053	
-1.2145260271728682	2.2240820811996964	3.3220988148374992	4.4201155484753025	
-1.2317533467072348	2.1543427391944685	3.2523594728322713	4.350376206470075	
-1.2489806662416014	2.1981201629141953	3.239378513689521	4.280636864464847	
-1.2662079857759685	2.2678595049194232	3.239378513689521	4.210897522459619	
-1.2834353053103356	2.337598846924653	3.239378513689521	4.141158180454389	
-1.3006626248447026	2.2852943404205526	3.239378513689839	4.193462686959125	
-1.3178899443790693	2.215554998415323	3.239378513689839	4.263202028964355	
-1.335117263913436	2.1458156564100968	3.2140835506910883	4.28235144497208	
-1.3523445834478034	2.076076314404869	3.1443442086858604	4.212612102966852	
-1.36957190298217	2.006336972399639	3.0746048666806307	4.142872760961622	
-1.386799222516537	1.9365976303944112	3.004865524675403	4.073133418956394	
-1.4040265420509042	1.8668582883891824	2.935126182670174	4.003394076951166	
-1.4212538615852708	1.8581119675952529	2.8958833512705957	3.9336547349459385	
-1.4384811811196379	1.9278513096004808	2.8958833512705957	3.8639153929407106	
-1.4557085006540045	1.9975906516057105	2.8958833512705957	3.794176050935481	
-1.4729358201883715	1.9383122109008055	2.895883351270612	3.8534544916404188	
-1.4901631397227386	1.8685728688955776	2.895883351270612	3.9231938336456467	
-1.5073904592571052	1.7988335268903497	2.895883351270612	3.9929331756508746	
-1.5246177787914723	1.72909418488512	2.883385757660961	4.037677330436802	
-1.5418450983258394	1.6593548428798939	2.813646415655735	3.9679379884315757	
-1.5590724178602062	1.5896155008746633	2.7439070736505045	3.898198646426345	
-1.576299737394573	1.6204117872596155	2.7244355458403664	3.8284593044211173	
-1.5935270569289397	1.6901511292648426	2.7244355458403664	3.7587199624158902	
-1.6107543764633068	1.7598904712700714	2.7244355458403664	3.6889806204106614	
-1.627981695997674	1.8296298132753002	2.7244355458403664	3.6192412784054326	
-1.645209015532041	1.7633774383703602	2.724435545840471	3.6854936533105827	
-1.662436335066408	1.6936380963651305	2.724435545840471	3.7552329953158123	
-1.679663654600775	1.6238987543599026	2.724435545840471	3.8249723373210402	
-1.6968909741351417	1.5541594123546756	2.724435545840471	3.8947116793262673	
-1.7141182936695085	1.4844200703494468	2.724435545840471	3.964451021331496	


==> data/fig_ridge2_otlcircuit_envelope.dat <==
y	lb	ub	
-1.7141182936695092	2.6034080106609157	2.6039815722242095	
-1.5336847890727188	2.6519449170870164	3.009214640708252	
-1.3532512844759284	2.777199933270052	3.366584706005036	
-1.1728177798791377	2.9065145606198457	3.7207303488837544	
-0.9923842752823473	3.0476117262095372	4.335799197822317	
-0.8119507706855569	3.212152364145943	4.72663098579736	
-0.6315172660887662	3.407190144753377	5.105548488733987	
-0.4510837614919758	3.6371478130819463	5.456021996601417	
-0.2706502568951854	3.9128060143961787	5.77815548112018	
-0.09021675229839499	4.281829936593684	6.063000025315992	
0.09021675229839543	4.689386429469096	6.357508067532759	
0.27065025689518607	5.44778612156951	6.569534329545784	
0.4510837614919767	5.854951362065888	6.798102276379933	
0.6315172660887671	6.1501876353746665	7.246275510365081	
0.8119507706855575	6.53409241164516	7.568531975677992	
0.992384275282348	6.983266897682102	8.060103722392718	
1.1728177798791384	7.482963781813549	8.542420580545988	
1.3532512844759288	8.139355951114327	8.942053515876008	
1.5336847890727192	8.85885977260085	9.291008903346487	
1.7141182936695096	9.520357012462297	9.601323934238037	


==> data/fig_ridge2_otlcircuit_points.dat <==
x	y	
-1.628412378986033	2.7422687375865853	
-1.6284123789859963	2.6315512161114816	
-1.628412378986051	2.784215939980472	
-1.628412378986018	2.6266541313971414	
-1.6284123789860447	2.7244355458400555	
-1.457000549619082	3.0831347508331897	
-1.457000549619078	2.704924659950302	
-1.4570005496190817	3.1157001357733973	
-1.4570005496189204	2.895883351268394	
-1.457000549619082	2.749746644910708	
-1.2855887202521314	3.2393785136886084	
-1.2855887202519005	3.1278367400392577	
-1.2855887202521306	3.369600414136784	
-1.2855887202521097	3.1443454789635727	
-1.2855887202522394	3.3865769954350995	
-1.1141768908851803	3.732861181879354	
-1.1141768908851775	3.8325188121960134	
-1.114176890885154	3.282344867088593	
-1.1141768908851801	3.523375997393401	
-1.1141768908851812	2.9665559877790932	
-0.9427650615182295	3.528878937827044	
-0.9427650615181755	4.3782408416491805	
-0.9427650615182492	4.120813029372752	
-0.9427650615180656	3.705352824449884	
-0.9427650615182401	4.162975936120881	
-0.7713532321512785	3.50840598333787	
-0.7713532321513858	4.401468232353197	
-0.7713532321512822	4.826913412926757	
-0.7713532321512531	4.021517793890133	
-0.7713532321512899	4.438411814133439	
-0.5999414027843275	4.1420360179394855	
-0.599941402784478	4.6647089395062125	
-0.5999414027843266	4.299139488799793	
-0.5999414027842322	4.630758279304725	
-0.5999414031146529	4.8028831825939635	
-0.4285295734173769	4.645536761066057	
-0.4285295734173656	4.786803978493843	
-0.4285295734171183	4.119714478826041	
-0.42852957341731146	4.873223612216039	
-0.4285295734173789	4.358855029655393	
-0.2571177440504261	4.7574256405262965	
-0.2571177440506638	4.840857231625745	
-0.25711774405045806	5.053956536851681	
-0.2571177440504401	5.647070696593333	
-0.2571177440504264	5.320032847564043	
-0.08570591468347522	5.2063682001083755	
-0.08570591468347566	5.0116373890860215	
-0.08570591468348793	5.3330261476265886	
-0.0857059146835214	5.484673694879581	
-0.08570591468343763	5.18626564385222	
0.08570591468347555	5.488036396657673	
0.08570591468340272	5.344225236198993	
0.08570591468345834	5.617543408464367	
0.08570591468361172	5.432591450372369	
0.08570591468303124	6.183237972807538	
0.2571177440504267	5.550698532407546	
0.2571177440503957	5.928159185735042	
0.25711774405041854	6.563091977887465	
0.25711774405011734	6.221543301549723	
0.25711774405041526	5.547184130645422	
0.42852957341737763	6.182866215550379	
0.4285295734172364	6.282459540775579	
0.4285295734175738	6.172876944002201	
0.42852957341737985	6.374287952855078	
0.42852957341737585	6.773890560883897	
0.599941402784328	6.458789105377934	
0.5999414027844725	6.731012476664381	
0.5999414027843286	6.924239345621777	
0.5999414027843251	6.690357133915712	
0.5999414027842797	7.011799166111646	
0.771353232151279	6.9729389966630535	
0.7713532321513022	7.1384036036995235	
0.771353232151149	7.358980764243255	
0.7713532321512823	7.391647032284365	
0.7713532321512095	6.9231071938353015	
0.9427650615182297	7.367112849081036	
0.9427650615182256	7.724262973406685	
0.9427650615182216	7.799544053825501	
0.9427650615180482	7.917192615003785	
0.9427650615180149	7.291718579492072	
1.1141768908851795	7.7507148933443	
1.1141768908851077	8.132752037509789	
1.1141768908851497	8.135834516663165	
1.1141768908851732	8.385382760902207	
1.1141768908852026	7.655553149165434	
1.2855887202521314	8.295879391939366	
1.2855887202520444	8.464054430206506	
1.2855887202521377	8.2630691053047	
1.2855887202521321	7.997963595723622	
1.285588720252031	8.469706749840027	
1.457000549619082	8.78468780349206	
1.457000549619077	8.767181907472263	
1.4570005496190905	9.148845671606797	
1.4570005496190819	8.763710918104893	
1.4570005496190788	8.599816733767927	
1.628412378986034	9.33435918118558	
1.6284123789859966	9.226513832569895	
1.628412378986043	9.464171982060062	
1.628412378986034	9.2008343865297	
1.628412378986002	9.272145536214655	


==> data/fig_ridge2_wing_curves.dat <==
x	lb	c	ub	
2.2002667823626116	425.6980989699553	497.7736596143337	569.8492202587122	
2.1781535483690173	429.2718141152365	497.7736596143337	566.275505113431	
2.1560403143754234	432.8455292605176	497.7736596143337	562.7017899681499	
2.13392708038183	436.4192444057987	497.7736596143337	559.1280748228688	
2.1118138463882357	439.99295955107976	497.7736596143337	555.5543596775877	
2.0897006123946413	443.38798893909706	497.77365961433395	552.1593302895709	
2.067587378401047	439.81427379381597	494.4132062238507	549.0121386538855	
2.0454741444074527	436.24055864853483	490.83949107856955	545.4384235086043	
2.0233609104138592	432.66684350325374	487.26577593328847	541.8647083633232	
2.001247676420265	429.0931283579726	483.6920607880073	538.2909932180421	
1.9791344424266708	425.5194132126915	480.11834564272624	534.717278072761	
1.9570212084330767	421.9456980674103	476.54463049744504	531.1435629274798	
1.9349079744394824	418.37198292212923	472.97091535216396	527.5698477821987	
1.9127947404458885	414.79826777684815	469.39720020688287	523.9961326369177	
1.8906815064522946	411.224552631567	465.82348506160173	520.4224174916365	
1.8685682724587007	408.256046753142	462.5523745501175	516.848702347093	
1.846455038465106	404.68233160786093	458.97865940483643	513.2749872018119	
1.824341804471512	401.10861646257973	455.40494425955524	509.7012720565307	
1.8022285704779184	397.5349013172987	451.83122911427415	506.12755691124966	
1.780115336484324	393.96118617201756	448.25751396899307	502.5538417659685	
1.7580021024907297	390.3874710267364	444.68379882371187	498.9801266206874	
1.735888868497136	386.8137558814553	441.1100836784308	495.40641147540623	
1.7137756345035413	383.2400407361742	437.5363685331497	491.83269633012515	
1.6916624005099479	379.6663255908931	433.9626533878686	488.25898118484406	
1.6695491665163535	376.09261044561197	430.3889382425874	484.6852660395629	
1.6474359325227597	372.5188953010682	427.0345238315105	481.5501523619528	
1.6253226985291653	368.94518015578706	423.46080868622937	477.9764372166717	
1.6032094645355712	365.3714650105059	419.88709354094823	474.40272207139054	
1.5810962305419776	361.7977498652249	416.3133783956672	470.8290069261095	
1.5589829965483832	358.22403471994375	412.73966325038606	467.2552917808284	
1.5368697625547891	354.65031957466255	409.16594810510486	463.6815766355472	
1.514756528561195	351.07660442938146	405.5922329598238	460.1078614902661	
1.492643294567601	347.5028892841003	402.01851781454263	456.53414634498495	
1.470530060574007	343.9291741388193	398.4448026692616	452.9604311997039	
1.448416826580413	340.35545899353815	394.87108752398046	449.3867160544228	
1.4263035925868186	337.2203453159254	392.1420732629514	447.0638012099773	
1.4041903585932245	333.64663017064424	392.1420732629514	450.63751635525847	
1.3820771245996304	330.0729150253631	392.1420732629514	454.21123150053967	
1.3599638906060365	326.499199880082	392.1420732629513	457.78494664582064	
1.3378506566124422	322.9254847348008	388.7403869568889	454.55528917897703	
1.3157374226188483	319.35176958951973	385.16667181160784	450.98157403369595	
1.293624188625254	315.77805444423865	381.59295666632676	447.40785888841486	
1.27151095463166	315.4073690936151	379.6207564183744	443.8341437431337	
1.2493977206380662	318.98108423889613	379.6207564183744	440.2604285978527	
1.2272844866444717	322.55479938417733	379.6207564183744	436.6867134525715	
1.2051712526508778	324.52034271408155	378.81667051159525	433.112998309109	
1.1830580186572837	320.94662756880047	375.24295536631416	429.53928316382786	
1.1609447846636896	317.3729124235193	371.6692402210331	425.9655680185468	
1.138831550670096	313.79919727823824	368.095525075752	422.3918528732657	
1.1167183166765011	310.22548213295704	364.5218099304708	418.8181377279845	
1.0946050826829075	306.651766987676	360.9480947851897	415.2444225827034	
1.0724918486893134	303.0780518423948	357.3743796399085	411.67070743742227	
1.050378614695719	299.50433669711373	353.8006644946274	408.0969922921411	
1.0282653807021254	295.93062155183264	350.22694934934634	404.52327714686004	
1.0061521467085308	292.35690640655145	346.65323420406514	400.9495620015789	
0.9840389127149369	288.78319126308503	344.06229072464504	399.34139018620505	
0.9619256787213427	285.2094761178039	343.8923736547508	402.5752711916978	
0.9398124447277486	281.63576097252275	340.3186585094697	399.0015560464166	
0.9176992107341548	278.06204582724166	336.7449433641886	395.42784090113554	
0.8955859767405603	274.4883306819605	333.17122821890746	391.85412575585445	
0.8734727427469665	270.9146155366794	329.5975130736263	388.28041061057326	
0.8513595087533723	267.3409003913983	326.02379792834523	384.70669546529217	
0.8292462747597782	263.76718524611715	322.4500827830641	381.1329803200111	
0.8071330407661844	260.19347010083607	318.876367637783	377.55926517473	
0.78501980677259	260.5683789901057	317.27696450977726	373.9855500294488	
0.762906572778996	261.8191792909536	317.2769645097786	372.73474972860356	
0.740793338785402	258.24546414567254	317.2769645097786	376.30846487388465	
0.7186801047918079	254.6717490003914	317.2769645097786	379.8821800191658	
0.696566870798214	251.09803385511032	317.2769645097786	383.4558951644469	
0.6744536368046196	247.52431870982912	317.2769645097786	387.02961030972807	
0.6523404028110257	245.59386525114166	316.4186255946741	387.24338593820653	
0.6302271688174316	249.1675803964228	316.4186255946741	383.6696707929254	
0.6081139348238374	252.74129554170395	316.41862559467415	380.0959556476443	
0.5860007008302435	256.315010686985	316.4186255946741	376.5222405023632	
0.5638874668366491	259.8887258322662	316.4186255946741	372.948525357082	
0.5417742328430553	260.7821546185865	316.418625594676	372.05509657076544	
0.5196609988494612	257.20843947330536	314.5948603396287	371.9812812059521	
0.49754776485586694	253.63472432802422	311.0211451943476	368.407566060671	
0.47543453086227283	250.06100918274308	307.4474300490665	364.83385091538986	
0.4533212968686787	246.487294037462	303.87371490378536	361.2601357701087	
0.43120806287508484	242.91357889218085	300.2999997585042	357.68642062482763	
0.40909482888149074	239.33986374689977	296.72628461322313	354.1127054795465	
0.3869815948878965	235.76614860161862	293.15256946794204	350.5389903342654	
0.3648683608943024	232.19243345633748	289.57885432266085	346.9652751889842	
0.3427551269007083	230.68913203342828	287.0403460385657	343.3915600437031	
0.3206418929071144	231.22518930522034	287.040346038571	342.8555027719217	
0.2985286589135203	227.65147415993926	287.040346038571	346.4292179172028	
0.2764154249199261	224.0777590146581	287.040346038571	350.0029330624839	
0.254302190926332	220.50404386937697	287.040346038571	353.57664820776506	
0.2321889569327379	216.93032872409583	287.040346038571	357.1503633530462	
0.21007572293914395	216.30087300912783	286.76826183813364	357.2356506671394	
0.18796248894554987	219.87458815440897	286.76826183813364	353.66193552185825	
0.16584925495195568	223.4483032996901	286.76826183813364	350.0882203765771	
0.14373602095836152	227.02201844497125	286.76826183813364	346.514505231296	
0.12162278696476747	230.59573359025234	286.76826183813364	342.9407900860149	
0.09950955297117352	230.7744193475183	286.0272689450411	341.2801185425639	
0.07739631897757945	227.20070420223715	282.45355379976	337.7064033972828	
0.055283084983985264	223.626989056956	278.8798386544788	334.1326882520017	
0.03316985099039109	220.05327391167492	275.30612350919773	330.55897310672054	
0.011056616996797029	216.47955876639378	271.73240836391665	326.98525796143946	
-0.01105661699679679	212.9058436211127	268.15869321863556	323.4115428161584	
-0.03316985099039097	209.33212847583155	264.58497807335436	319.83782767087723	
-0.055283084983985153	205.7584133305504	261.0112629280733	316.2641125255961	
-0.07739631897757934	202.18469818526927	257.4375477827921	312.69039738031495	
-0.09950955297117352	198.61098303998816	253.863832637511	309.1166822350338	
-0.12162278696476721	196.9503114965426	253.1228397444203	309.295367992298	
-0.14373602095836138	193.37659635126147	253.12283974442028	312.8690831375791	
-0.16584925495195557	189.80288120598033	253.12283974442028	316.4427982828602	
-0.18796248894554973	186.22916606069919	252.8852826228058	319.5413991849124	
-0.21007572293914395	182.65545091541804	249.31156747752465	315.96768403963125	
-0.2321889569327381	179.08173577013693	245.7378523322435	312.3939688943501	
-0.2543021909263318	175.74764941067644	242.28395157987273	308.820253749069	
-0.276415424919926	179.3213645559576	242.28395157987276	305.24653860378794	
-0.2985286589135202	182.89507970123873	242.28395157987276	301.6728234585068	
-0.32064189290711437	186.46879484651984	242.28395157987273	298.09910831322566	
-0.3427551269007086	185.93273757472792	242.28395157986986	298.6351655850118	
-0.3648683608943023	182.35902242944687	242.2839515798699	302.2088807302929	
-0.3869815948878964	178.78530728416573	241.8222006693722	304.8590940545787	
-0.4090948288814906	175.2115921388846	238.24848552409108	301.28537890929755	
-0.4312080628750848	171.63787699360344	234.6747703788099	297.7116637640164	
-0.45332129686867895	168.06416184832233	231.1010552335288	294.13794861873527	
-0.4754345308622727	164.49044670304124	227.5273400882477	290.5642334734542	
-0.4975477648558668	161.42271579487416	224.20661706152362	286.99051832817304	
-0.519660998849461	164.9964309401553	224.20661706152362	283.41680318289195	
-0.5417742328430553	168.57014608543645	224.20661706152362	279.84308803761076	
-0.5638874668366494	167.67671729911248	224.20661706152197	280.7365168239314	
-0.586000700830243	164.10300215383143	224.20661706152194	284.31023196921245	
-0.6081139348238372	160.52928700855028	224.20661706152194	287.8839471144936	
-0.6302271688174315	156.95557186326917	222.68701586375727	288.41845986424534	
-0.6523404028110256	153.38185671798803	219.11330071847613	284.8447447189642	
-0.6744536368046198	149.8081415727069	215.53958557319498	281.27102957368305	
-0.6965668707982136	146.23442642742583	211.96587042791393	277.697314428402	
-0.7186801047918077	148.91316826527898	211.5183837741999	274.1235992831208	
-0.7407933387854019	152.4868834105601	211.51838377419992	270.54988413783974	
-0.7629065727789961	156.06059855584127	211.5183837741999	266.97616899255854	
-0.7850198067725903	154.80979825454335	211.51838377421268	268.226969293882	
-0.807133040766184	151.23608310926227	211.51838377421268	271.8006844391631	
-0.8292462747597782	147.66236796398113	211.51838377421265	275.3743995844442	
-0.8513595087533723	144.08865281869998	208.11313038498173	272.1376079512635	
-0.8734727427469664	140.51493767341884	204.5394152397006	268.56389280598233	
-0.8955859767405607	136.94122252813776	200.96570009441947	264.9901776607012	
-0.9176992107341544	133.36750738285667	197.39198494913842	261.41646251542016	
-0.9398124447277486	132.98968786591146	195.41621761802526	257.842747370139	
-0.9619256787213427	136.5634030111926	195.41621761802523	254.26903222485785	
-0.9840389127149369	140.13711815647372	195.41621761802523	250.69531707957674	
-1.006152146708531	138.52894634108014	195.41621761801684	252.30348889495355	
-1.0282653807021247	134.9552311957991	195.41621761801684	255.8772040402346	
-1.050378614695719	131.38151605051794	195.41621761801684	259.4509191855158	
-1.0724918486893131	127.8078009052368	192.84694190236257	257.8860828994883	
-1.0946050826829072	124.23408575995569	189.27322675708143	254.3123677542072	
-1.1167183166765016	120.66037061467455	185.6995116118003	250.73865260892606	
-1.1388315506700957	117.0866554693934	182.12579646651915	247.16493746364492	
-1.1609447846636893	119.09553432864612	181.343378323505	243.59122231836386	
-1.1830580186572834	122.66924947392727	181.343378323505	240.01750717308272	
-1.2051712526508778	126.24296461920841	181.343378323505	236.44379202780158	
-1.2272844866444719	124.27742128930385	181.3433783235051	238.40933535770637	
-1.2493977206380662	120.7037061440227	181.3433783235051	241.9830505029875	
-1.2715109546316599	117.12999099874168	181.3433783235051	245.55676564826854	
-1.293624188625254	113.55627585346053	179.42119946931086	245.28612308516122	
-1.315737422618848	109.98256070817939	175.84748432402972	241.71240793988008	
-1.3378506566124424	106.40884556289825	172.27376917874858	238.13869279459894	
-1.3599638906060365	103.27923088357761	168.92210426644772	234.5649776493178	
-1.3820771245996304	106.85294602885864	168.92210426644772	230.99126250403677	
-1.4041903585932243	110.42666117413981	168.92210426644772	227.4175473587556	
-1.4263035925868186	114.00037631942092	168.92210426644772	223.84383221347449	
-1.4484168265804127	111.67746147497661	168.92210426644215	226.16674705790768	
-1.4705300605740068	108.10374632969547	168.92210426644215	229.74046220318883	
-1.4926432945676005	104.53003118441441	168.92210426644215	233.31417734846988	
-1.5147565285611948	100.95631603913324	166.79643423882166	232.63655243851008	
-1.536869762554789	97.38260089385216	163.22271909354058	229.062837293229	
-1.5589829965483832	93.80888574857102	159.64900394825943	225.48912214794785	
-1.5810962305419773	90.987031751448	156.45121937705736	221.9154070026667	
-1.6032094645355712	94.56074689672909	156.45121937705736	218.34169185738563	
-1.6253226985291653	98.13446204201023	156.45121937705736	214.76797671210448	
-1.6474359325227597	101.70817718729137	156.45121937705736	211.19426156682334	
-1.6695491665163535	99.02789082833061	156.451219377059	213.8745479257874	
-1.6916624005099479	95.45417568304947	156.451219377059	217.44826307106854	
-1.7137756345035413	91.88046053776844	156.451219377059	221.02197821634957	
-1.7358888684971356	88.30674539248724	153.25617239947317	218.2055994064591	
-1.7580021024907295	84.7330302472061	149.68245725419203	214.63188426117796	
-1.780115336484324	81.15931510192496	146.1087421089109	211.05816911589682	
-1.8022285704779182	77.58559995664382	142.53502696362975	207.48445397061568	
-1.824341804471512	80.48716537920313	142.1989521022689	203.91073882533465	
-1.846455038465106	84.06088052448428	142.1989521022689	200.3370236800535	
-1.8685682724587003	87.63459566976542	142.1989521022689	196.76330853477236	
-1.8906815064522944	84.59693779627455	142.1989521022681	199.80096640826167	
-1.9127947404458885	81.0232226509934	142.1989521022681	203.3746815535428	
-1.9349079744394824	77.44950750571238	142.1989521022681	206.94839669882384	
-1.9570212084330767	73.87579236043123	139.89830940075132	205.9208264410714	
-1.9791344424266708	70.30207721515009	136.32459425547017	202.34711129579026	
-2.001247676420265	66.72836206986895	132.75087911018903	198.77339615050911	
-2.0233609104138592	64.98604878306722	130.0928648941476	195.19968100522797	
-2.0454741444074527	68.5597639283483	130.0928648941476	191.6259658599469	
-2.067587378401047	72.13347907362939	130.0928648941476	188.0522507146658	
-2.089700612394641	75.70719421891053	130.0928648941476	184.47853556938466	
-2.111813846388235	72.31216483089278	130.09286489414748	187.87356495740218	
-2.1339270803818295	68.7384496856117	130.09286489414748	191.44728010268327	
-2.156040314375424	65.16473454033056	130.09286489414748	195.0209952479644	
-2.1781535483690173	61.59101939504953	130.09286489414748	198.59471039324544	
-2.2002667823626116	58.01730424976839	130.09286489414748	202.16842553852658	


==> data/fig_ridge2_wing_envelope.dat <==
y	lb	ub	
-2.200266782362612	510.96365817855013	519.8381828051448	
-1.9686597526402319	476.3719531949943	481.9631844378507	
-1.7370527229178516	439.1902078527017	458.7970946560701	
-1.5054456931954714	391.4120795329081	429.3217268295755	
-1.2738386634730912	364.9903261460463	415.95812303504766	
-1.042231633750711	337.0557563474376	408.8990649515418	
-0.8106246040283307	304.54115340792305	378.66089135286984	
-0.5790175743059505	284.8998121525862	354.973470158503	
-0.34741054458357024	258.6722683727525	337.336852075215	
-0.11580351486118978	239.1655120249634	307.060606548953	
0.11580351486119023	230.0147712399394	281.9131818784958	
0.34741054458357024	207.92834225928587	261.4805782080269	
0.5790175743059507	189.23687445323617	242.4403385822733	
0.8106246040283311	175.00829099474765	218.5425304693806	
1.0422316337507112	156.64679482809782	203.2597285688902	
1.2738386634730912	151.6457402216159	186.40671002004078	
1.5054456931954716	143.89184465222374	170.74136789039744	
1.737052722917852	144.24942748301518	155.24709597881343	
1.9686597526402325	134.51735625377435	142.8821048253639	
2.200266782362612	121.06540041359521	127.44188181338886	


==> data/fig_ridge2_wing_points.dat <==
x	y	
-2.09025344324448	130.09286489412807	
-2.0902534432444795	129.56722453307816	
-2.0902534432444737	129.546240356214	
-2.090253443244479	131.84108019410505	
-2.090253443244479	131.84986304804747	
-1.8702267650082187	140.96658858921458	
-1.8702267650082218	144.22714236472112	
-1.8702267650082214	142.1989521022567	
-1.8702267650082072	144.3572933425952	
-1.8702267650082183	141.98362792720704	
-1.650200086771959	157.9387377533868	
-1.6502000867719584	156.45121937705503	
-1.6502000867719602	153.78841509133673	
-1.650200086771958	156.89095445360502	
-1.6502000867719469	153.80347723132883	
-1.4301734085356976	158.60535804598638	
-1.4301734085356914	169.18413796807823	
-1.430173408535636	171.53398024385604	
-1.4301734085356848	168.09860099318078	
-1.4301734085357025	168.9221042664395	
-1.2101467302994369	185.5921527731827	
-1.2101467302994353	179.7366168087887	
-1.2101467302994358	181.34337832349559	
-1.2101467302994364	151.6430958400359	
-1.2101467302994369	184.35044726401017	
-0.9901200520631752	195.41621761800982	
-0.9901200520631727	189.70396408016458	
-0.9901200520630694	199.3663777653755	
-0.9901200520631763	200.89993737051907	
-0.9901200520631745	162.74406706047276	
-0.7700933738269136	203.1157609747159	
-0.7700933738239654	202.04382899940344	
-0.7700933738269189	217.37624907721803	
-0.7700933738269133	211.51838377421376	
-0.7700933738269125	220.35961711532778	
-0.5500666955906528	224.20661706151975	
-0.5500666955906414	227.43454551061552	
-0.5500666955906519	193.41820588297463	
-0.5500666955906535	204.39809736738798	
-0.5500666955906417	238.80372161963507	
-0.3300400173543915	239.9376663184409	
-0.33004001735439215	248.58153799172092	
-0.33004001735438704	242.283951579874	
-0.33004001735439303	251.91931791886017	
-0.3300400173544292	207.52812479325132	
-0.11001333911813016	253.12283974435678	
-0.11001333911813516	273.7375081110901	
-0.11001333911813294	266.42669409833394	
-0.11001333911812838	229.39551980892657	
-0.11001333911813016	240.22467560969352	
0.1100133391181306	287.6248310286482	
0.11001333911811828	238.01025865491283	
0.11001333911813105	286.7682618382307	
0.11001333911813027	245.3733924852756	
0.11001333911812061	298.7976953350565	
0.33004001735439203	294.3636816711699	
0.33004001735442434	287.04034603855786	
0.33004001735439137	273.5418047358065	
0.33004001735446786	258.69366874949867	
0.3300400173543951	306.79575214365923	
0.5500666955906534	316.418625594689	
0.5500666955906641	281.9153254373652	
0.5500666955906484	326.41260459653427	
0.550066695590661	294.8497888806228	
0.5500666955906531	345.58831751571574	
0.7700933738269142	344.52290774548817	
0.7700933738269299	303.2140640542712	
0.7700933738269191	317.2769645097578	
0.7700933738269174	310.51750334064843	
0.7700933738269164	320.99677517666936	
0.9901200520631757	358.83848390750256	
0.9901200520631717	343.37849541341393	
0.990120052063192	331.393993085303	
0.9901200520631828	398.3586185212721	
0.9901200520631755	343.88779342588515	
1.210146730299436	384.29276568421426	
1.210146730299439	381.5654050109429	
1.2101467302994318	383.46733563153253	
1.210146730299441	357.30329172081775	
1.2101467302994369	363.94864620497276	
1.4301734085356979	411.06747459186755	
1.4301734085356959	387.20506349810535	
1.4301734085356297	390.2154297922848	
1.4301734085356994	392.1420732628844	
1.430173408535698	392.27015007141	
1.6502000867719588	438.9861088178309	
1.650200086771961	423.1346730510907	
1.65020008677197	427.2470397318949	
1.6502000867720947	427.4065768763003	
1.6502000867719568	424.03182611171593	
1.8702267650082196	466.1564858051916	
1.8702267650082205	461.64065448288386	
1.8702267650082294	461.7045222375844	
1.870226765008219	463.4272153356451	
1.8702267650082214	464.8334061071126	
2.090253443244482	494.6546871985298	
2.0902534432444817	497.13945118559417	
2.0902534432444826	497.77365961437533	
2.090253443244483	497.91738174874143	
2.0902534432444804	501.9160078657332	


==> data/fig_sample_Lcon_uncertainty_Lcon.dat <==
p0	p25	p50	p75	p100	
0.0	5.80534298018	6.63963197264	7.52725775528	10.7950789436	


==> data/fig_sample_Lcon_uncertainty_Lmat.dat <==
p0	p25	p50	p75	p100	
0.0	6.42750131036	8.19103502532	9.80417155344	15.3504857619	


==> data/fig_sample_Lcon_uncertainty_corner.dat <==
p0	p25	p50	p75	p100	
0.0	6.87659179527	8.23346420463	9.30874145512	13.6294998962	


==> data/fig_sample_Lcon_uncertainty_line.dat <==
p0	p25	p50	p75	p100	
0.0	9.32927109251	11.0975203494	12.7740746586	17.3342543191	


==> data/fig_sample_Lmat_corner_envelope_estimate.dat <==
y	lb	ub	
-1.71411831361	2.60371484585	2.60371484585	
-1.3332031328	1.23825835771	4.59842705367	
-0.952287952003	1.10010987283	6.2296632795	
-0.571372771202	1.71202978144	7.06735524066	
-0.190457590401	2.56227586938	8.03918428567	
0.190457590401	3.36337206415	8.2882165932	
0.571372771202	4.45840446392	9.2877343371	
0.952287952003	5.95782828999	10.1154342718	
1.3332031328	7.15488640013	10.1596577935	
1.71411831361	9.60134264232	9.60134264232	


==> data/fig_sample_Lmat_uncertainty_Lcon.dat <==
p0	p25	p50	p75	p100	
0.0	1.32131749161	1.64735292514	1.98196447049	2.80754902409	


==> data/fig_sample_Lmat_uncertainty_Lmat.dat <==
p0	p25	p50	p75	p100	
0.0	1.2913194082	1.52578652514	1.75366179896	2.60655067059	


==> data/fig_sample_Lmat_uncertainty_corner.dat <==
p0	p25	p50	p75	p100	
0.0	2.30000690068	2.86421682154	3.53194264863	4.84149192765	


==> data/fig_sample_Lmat_uncertainty_line.dat <==
p0	p25	p50	p75	p100	
0.0	2.14754674013	2.96200793342	3.7445851981	5.87281725955	


==> data/fig_sample_fill_dist_matrix_ls.dat <==
N	p0	p25	p50	p75	p100	
10.0	284935.583389	292147.893646	293506.957998	297469.028683	306993.573389	
20.0	207787.010383	211276.506851	213166.949018	214016.050716	234361.906689	
30.0	164722.555971	168408.366553	177065.263691	184040.715793	191434.406724	
40.0	147534.203056	151445.375111	153349.371768	156340.632313	165689.715776	
50.0	126538.744501	130744.482621	142358.890541	143851.637165	156783.704927	
60.0	121015.691702	127219.32295	129698.416825	133317.010007	140180.719309	
70.0	117073.656395	117082.710636	118111.661057	126566.140636	129883.569833	
80.0	112804.221798	117075.919956	117171.531574	120393.103998	127776.723188	
90.0	108302.583964	110924.499289	112383.82326	114184.32572	118777.177632	
100.0	105501.374159	107854.440087	108983.621111	112541.920671	119148.125957	


==> data/fig_sample_fill_dist_matrix_rs.dat <==
N	p0	p25	p50	p75	p100	
10.0	491853.850842	517172.8037	550518.658947	606241.95471	745531.079055	
20.0	409973.330965	448113.302495	481146.999377	556776.30772	611603.714909	
30.0	349535.336013	449927.913416	460928.222338	483791.571069	578733.995196	
40.0	375920.820971	438934.060527	459448.544936	492939.2425	562288.433823	
50.0	340387.028925	365944.552087	387128.699595	429653.271754	462610.533832	
60.0	303524.670749	382068.450437	406837.158527	434023.591588	468867.673257	
70.0	280750.688863	367568.42716	398132.682842	438660.884795	468873.665917	
80.0	280753.741662	358082.551995	378383.594365	394310.787111	408993.314378	
90.0	219179.13104	357448.665079	369139.94925	390615.915342	404310.24139	
100.0	280753.741662	354197.126048	376564.375762	393658.416585	410872.474088	


==> data/fig_sample_fill_dist_matrix_sls.dat <==
N	p0	p25	p50	p75	p100	
10.0	379621.066294	467809.877246	486081.588	556460.516303	655553.454763	
20.0	253781.893195	287345.292232	296767.995608	401890.631704	477700.204972	
30.0	193128.526562	252221.716792	275056.843873	297246.604138	384000.481095	
40.0	193307.746299	200867.830972	230186.739759	251912.394471	389623.252231	
50.0	175560.657499	189464.779939	208252.810916	229938.046552	288160.300131	
60.0	164368.165005	181278.96674	194356.580009	221912.254861	288166.703359	
70.0	165198.352808	180176.575816	191239.445354	199511.696725	249588.391695	
80.0	161848.276299	175439.227503	186938.964964	188995.472768	197480.922069	
90.0	156676.813142	166248.601323	178543.346992	190378.049451	226902.623305	
100.0	151329.845205	159316.628849	168429.807211	183297.765504	284695.036472	


==> data/fig_sample_fill_dist_matrix_us.dat <==
N	p0	p25	p50	p75	p100	
10.0	267130.732182	370129.657131	433500.475515	464914.437673	625352.740411	
20.0	259708.737501	278573.221282	290152.256609	367808.931765	471908.433956	
30.0	253975.455816	258529.886037	279090.478839	288165.10255	294592.941005	
40.0	251034.245252	258158.751082	263956.188742	274312.905125	395466.129606	
50.0	252254.330631	256434.609581	258443.393473	261992.326415	272793.374166	
60.0	174727.413992	248437.489019	253124.967224	256233.783591	265520.971131	
70.0	185634.892492	209541.015057	235119.920338	242277.757115	257734.460643	
80.0	159283.991706	191181.711085	216668.826248	229913.732118	239148.007464	
90.0	153345.198096	194837.307347	213035.4571	216874.55446	233726.068639	
100.0	153868.174556	182101.191709	186298.272428	199306.701852	204145.673619	


==> data/fig_sample_fill_dist_scalar_ls.dat <==
N	p0	p25	p50	p75	p100	
10.0	1629249.13916	1721016.3525	1744370.09223	1783272.793	1792415.55298	
20.0	1463501.17061	1463501.17061	1491946.89647	1549797.00023	1721081.9928	
30.0	1383084.82416	1453193.42612	1463501.17061	1463501.17061	1519848.95596	
40.0	1341760.73365	1385709.28582	1409502.86512	1429471.70509	1463501.17061	
50.0	1285791.78389	1343844.78886	1363115.57703	1387573.14057	1428420.38628	
60.0	1273670.03653	1302593.1335	1308601.27018	1348786.31778	1390598.05205	
70.0	1195474.36491	1247012.54406	1277539.37055	1293906.55664	1313518.10053	
80.0	1232836.51302	1262746.79311	1274341.79457	1284162.21908	1320367.13044	
90.0	1152682.48928	1203191.74894	1243230.2793	1280086.98905	1309273.15548	
100.0	1161809.04163	1196297.14252	1234286.27171	1268164.27714	1336711.24856	


==> data/fig_sample_fill_dist_scalar_rs.dat <==
N	p0	p25	p50	p75	p100	
10.0	1500969.64018	1511308.90059	1531042.65189	1646480.20596	1683011.87664	
20.0	1353404.02981	1395659.48994	1412453.39389	1465918.29197	1497350.69248	
30.0	1329597.40493	1365984.317	1385766.55017	1399073.27504	1428278.1843	
40.0	1288492.34699	1297826.56129	1310808.61425	1340285.23825	1381232.44081	
50.0	1223638.79954	1261043.85758	1289048.46379	1327186.75219	1369048.06348	
60.0	1205979.62119	1257403.64109	1271391.07997	1280604.11484	1303258.40113	
70.0	1223408.1483	1230160.78962	1242755.38455	1251874.51804	1298121.60099	
80.0	1163133.95238	1219700.57481	1242100.14678	1256289.54616	1307444.47233	
90.0	1138823.88498	1158704.0139	1197221.59363	1215132.25244	1271283.0968	
100.0	1133816.92342	1168298.58638	1190868.81246	1214489.2541	1242049.76437	


==> data/fig_sample_fill_dist_scalar_sls.dat <==
N	p0	p25	p50	p75	p100	
10.0	1555207.23372	1666553.18598	1691704.14124	1707228.38094	1792415.55298	
20.0	1530720.96934	1552164.13962	1569525.82378	1599778.89115	1674471.22648	
30.0	1426066.15579	1463501.17061	1463501.17061	1522700.3084	1566585.42518	
40.0	1378213.83681	1435424.90949	1463501.17061	1463501.17061	1485220.52164	
50.0	1355705.16029	1396747.86866	1435743.14489	1463501.17061	1463501.17061	
60.0	1368553.42708	1381350.54269	1401332.64167	1450360.46451	1463501.17061	
70.0	1277486.35387	1351885.4485	1391042.8302	1442882.4519	1477026.54888	
80.0	1284316.40236	1352696.1124	1388316.72078	1426570.0485	1429754.04303	
90.0	1272716.89749	1282460.27085	1304946.7076	1362185.03133	1449523.92603	
100.0	1258275.61041	1290796.9918	1307018.14255	1349498.38684	1449523.92603	


==> data/fig_sample_fill_dist_scalar_us.dat <==
N	p0	p25	p50	p75	p100	
10.0	1526862.07022	1571678.94598	1651359.3503	1679996.8432	1792415.55298	
20.0	1463501.17061	1463501.17061	1463501.17061	1463501.17061	1481259.92401	
30.0	1448831.04834	1463501.17061	1463501.17061	1463501.17061	1463501.17061	
40.0	1348153.08615	1413723.60678	1445132.11312	1463501.17061	1463501.17061	
50.0	1262554.44386	1297598.79762	1365455.45465	1381927.71659	1405265.01798	
60.0	1217039.74953	1257698.54348	1281986.02204	1287776.49453	1364689.81368	
70.0	1165336.36852	1219766.9565	1225519.10545	1238356.37553	1257595.52684	
80.0	1140168.88403	1157879.36527	1167872.98354	1175216.63463	1187835.71276	
90.0	1111913.05606	1119347.56296	1130967.31141	1136250.17969	1162077.41353	
100.0	1064923.17807	1080370.30943	1100199.70217	1100888.89073	1105837.42563	


==> data/fig_sample_gp_ls.dat <==
N	p0	p25	p50	p75	p100	
10.0	89.6441745386	113.006226932	147.077600391	332.649730424	2667.04819067	
11.0	40.1023812436	77.5237469629	116.687578361	131.356695239	267.12746657	
12.0	37.5146745269	53.8644491789	63.8600839456	102.062019996	138.661031323	
13.0	38.3747978259	50.3192379947	58.2713554411	75.6743309911	143.268199209	
14.0	39.5484232747	46.8262739875	54.8188990843	71.5978209151	139.373875536	
15.0	40.9466380624	45.7365238897	55.5394657715	71.579589444	134.406773087	
16.0	33.2284625364	41.158414242	54.0090035606	81.9909745722	135.79992569	
17.0	31.8235675798	34.2521721503	42.2930202963	49.3706403274	140.677074192	
18.0	29.9298914399	34.0155986585	37.8025816386	42.6714444203	69.4398785209	
19.0	30.3880673873	32.3448564558	35.7148885564	37.0136087765	43.2765780579	
20.0	22.1679782111	27.6545907679	34.9438095919	37.5309422855	43.7643405403	
21.0	21.5050044044	27.6712807847	33.6762855989	36.533311168	43.5639204942	
22.0	21.3916430282	24.3323407863	32.9333926038	34.8187851016	38.8499785887	
23.0	21.3775580822	24.2950442693	32.7916281557	33.9014570245	37.0485615019	
24.0	21.5665528135	24.1095274234	30.6112038776	32.616852915	36.6723627204	
25.0	21.2885225156	24.0002648455	29.5528277308	31.857459096	35.858110113	
26.0	20.9400138078	24.3489705796	28.1419959731	31.7151417417	35.3038734739	
27.0	20.0589594004	23.4277673269	25.7085390828	29.5620684294	33.5592743805	
28.0	19.6710874181	23.643718751	24.2527737661	25.7370745742	32.0176712101	
29.0	19.9076868824	23.2702741277	24.5702408074	25.0938946187	30.9546904257	
30.0	19.7700307312	20.8645514924	22.9410804285	24.8468150843	31.9371708442	
31.0	17.9682733272	20.4336717814	21.8814179162	23.9439627661	35.6415778993	
32.0	17.9162753583	19.6421241033	21.7197068872	23.8709868835	34.1440078982	
33.0	17.9090373273	19.3198740837	21.1094357868	23.7094023744	33.8168333223	
34.0	17.3734037727	19.364911364	21.1374680593	23.8218806713	33.7719832548	
35.0	17.5459397812	19.1656451411	20.6535265336	23.5889240947	34.1282991199	
36.0	17.3359290624	19.0306698702	20.3916647073	22.908326169	34.2459605721	
37.0	17.1042128934	18.2350322804	20.6779080927	22.8692851418	34.4137979258	
38.0	17.2260131296	18.298346823	19.9597613466	21.9122590664	34.6164026269	
39.0	16.7520556654	18.0901024731	19.2951726353	20.9622630228	33.4871642128	
40.0	16.727844474	17.6731747815	19.3198347729	20.3779115582	33.4781140507	
41.0	16.6309870683	17.5749958145	18.9114461659	19.9281278338	32.4859616869	
42.0	16.6241100799	17.589875117	17.946922922	19.7936479375	27.9155902159	
43.0	16.6217215127	17.5244913881	18.3336154502	18.8090357011	27.579527942	
44.0	16.6057599179	17.5244447525	18.2327918844	18.7710260999	25.8871802382	
45.0	16.4480214088	17.3575730921	18.2703955312	18.7427546739	25.265997377	
46.0	15.9320546331	17.2351565626	17.8663721893	18.7924922714	23.6935247887	
47.0	15.82928075	17.056962813	17.3564210329	18.8392378811	23.7239831203	
48.0	15.7781168582	16.4980840814	17.1123279133	18.6830872748	23.4374685673	
49.0	15.5880171936	16.3711464177	16.9101684492	18.5315436779	23.4259736067	
50.0	15.4159943901	16.002607555	16.8820951286	17.9121749948	23.253185804	
51.0	15.423402939	15.9939954796	16.8342049468	17.9041694436	23.1654654866	
52.0	15.4088575404	15.9402167388	16.8856419692	17.8986361613	23.2067553335	
53.0	15.4433422179	15.9185710962	16.3337507782	17.8685110071	23.1434713879	
54.0	15.2915247341	15.9335266788	16.3025273456	17.7661010621	22.7177994147	
55.0	15.2901596188	15.5877157143	16.3174575679	17.6099137645	22.6660021948	
56.0	15.0274484864	15.6631607908	16.2344941389	17.6083745248	22.6968414565	
57.0	14.949557071	15.5121803332	16.2609850007	17.4521543049	22.7255896563	
58.0	14.9507355037	15.5359047693	16.1789115612	17.0245126021	22.4014342266	
59.0	14.9802519242	15.4890179929	16.1591480329	17.0404377036	22.4074627078	
60.0	14.9870514899	15.3215360228	16.0477102495	17.0529880494	22.330613201	
61.0	14.9893511939	15.2853253041	16.0469996857	16.9075124457	22.2016164476	
62.0	15.0312983997	15.2500808533	15.7170071541	16.8387466886	21.5834441212	
63.0	14.4022006653	15.1827215297	15.6501210211	16.8454159435	21.6117283893	
64.0	13.9552288606	15.1984889087	15.7618813906	16.3114375406	21.3395159874	
65.0	13.9056715863	15.1416441727	15.6158335023	16.3320702628	21.3897921535	
66.0	13.9010460895	15.1598053635	15.5921548111	16.3502026336	20.7414857524	
67.0	14.142661304	15.0773871371	15.4566936571	16.287649006	20.5412146752	
68.0	14.244819271	15.04447898	15.444579636	16.2427279676	20.4458205786	
69.0	14.2565506494	15.0204176608	15.4183487172	15.8912157202	20.3432370488	
70.0	14.3292219653	14.9865494645	15.3571461658	15.7657161812	20.0014019068	
71.0	14.1533250151	14.7077233548	15.3353079047	15.7509838378	19.0872831254	
72.0	14.1494998978	14.6250000504	15.155194274	15.4710483128	19.1057250505	
73.0	14.1789547415	14.6609377622	15.1009854835	15.2624803683	18.9414316464	
74.0	14.1894463541	14.4348538602	15.1707456168	15.3572128064	18.9305186547	
75.0	14.2091331945	14.3590737728	14.922786475	15.3097589272	18.7043905707	
76.0	14.2422665794	14.3278230566	14.8317313065	15.4383157893	18.1726572086	
77.0	14.1634506402	14.2745534178	14.7988208196	15.5778851592	18.2308621254	
78.0	14.022988462	14.2961593577	14.7483569025	15.4458527107	17.4939778559	
79.0	13.9202407725	14.3960244493	14.6733914637	15.5074921212	17.4240979711	
80.0	13.9251447502	14.2098116728	14.549220832	15.3955927504	17.3788385679	
81.0	13.9470736478	14.2181338664	14.6051051891	15.5107032036	16.853489354	
82.0	13.7640648854	14.0549343475	14.6708969139	15.1491339761	16.8442984848	
83.0	13.7640042651	14.0721370964	14.4642529073	15.1178655367	16.7317407763	
84.0	13.7160892685	13.9898087879	14.2910525826	15.0620336576	16.3432169004	
85.0	13.7210006477	14.114775088	14.292004044	15.0003663308	16.3498163625	
86.0	13.7404921821	14.0171758426	14.2403988819	14.9915942182	16.3317348625	
87.0	13.744630211	14.0160232535	14.222416854	14.7505999242	16.0813916698	
88.0	13.7752325957	13.9254929109	14.1524125076	14.7415021801	16.1148129038	
89.0	13.6563280019	13.9296777447	14.1001746956	14.5858081755	16.0494850457	
90.0	13.0833848704	13.8158297158	14.0837402735	14.4905303323	15.9989795526	
91.0	13.0456625261	13.7218923387	14.0383145962	14.4667829634	15.2930621666	
92.0	13.0143269515	13.6431580805	13.700505584	14.3809613561	15.3030320078	
93.0	13.0654310457	13.5576214888	13.7613021251	14.3576567295	15.2977669343	
94.0	13.0644572393	13.5826807273	13.7446127391	14.3336775644	15.2981432013	
95.0	13.0589921745	13.5257283615	13.7100996751	14.2975098866	15.1085524694	
96.0	12.9064972152	13.4811001856	13.7092208082	14.2126361699	15.1895679832	
97.0	12.9308078753	13.1937777243	13.6928394543	14.298328767	15.0977279076	
98.0	12.6912641285	13.1456344094	13.5089067098	14.0731427614	14.3523691045	
99.0	12.7096728328	13.0777475257	13.493644809	14.0654784614	14.4502545693	
100.0	12.5281011545	13.0569583299	13.4720009171	13.8567535845	14.4634618295	


==> data/fig_sample_gp_rs.dat <==
N	p0	p25	p50	p75	p100	
10.0	28.2082557356	30.7416938446	39.1530283088	65.6581711345	173.921964882	
11.0	24.164897825	29.4080077184	33.795088298	51.3812334409	105.056802864	
12.0	24.4997570371	26.5747046661	28.200677305	38.3206627055	96.1601504025	
13.0	24.6427034331	26.2521932974	27.2799881844	30.0280689967	39.1443444931	
14.0	23.6729597556	25.4542251088	27.401542713	28.5313043231	41.5586237232	
15.0	23.1093849934	25.5483658437	27.1464982918	28.1615877965	45.9991701038	
16.0	22.8602437044	23.9037864785	26.5052638031	27.5427431238	29.3659566458	
17.0	23.1975522103	24.0157672255	24.995663098	27.3843714906	28.6366136929	
18.0	23.3237637788	23.9988177659	24.1933519902	27.553574899	29.7047757721	
19.0	23.0244276484	24.0760825894	24.1699346354	27.0250195997	30.1880374518	
20.0	22.9916906058	23.6765422679	24.2436288286	26.7568085796	29.8402733926	
21.0	23.0340767812	23.2973643335	23.9651895848	25.9783254525	29.8327578833	
22.0	22.5917217159	23.196806248	24.02981644	25.8230188768	29.7705149019	
23.0	22.5475732294	23.0175926764	23.6321701407	26.3980785632	30.8198515518	
24.0	22.5475173245	22.9581760422	23.3229850535	24.6049241741	30.8062776314	
25.0	22.0268518677	23.0004695556	23.4324466135	23.9511625193	28.204275017	
26.0	22.0666987448	22.5522837556	23.2479257275	23.7647771268	27.8758081364	
27.0	22.0060516388	22.6800616938	23.3038762357	23.883821153	27.8672512582	
28.0	22.007197775	22.6304346319	23.1132555948	24.1870326137	26.8656357539	
29.0	22.0092839093	22.6262221607	23.0272771755	24.1332691894	26.1423577351	
30.0	21.9896209994	22.5115289211	22.8720812269	24.1439433357	26.7316762072	
31.0	21.9391599419	22.5686390432	22.7481370338	24.507444168	26.9811670717	
32.0	22.0074286966	22.4887217509	22.7742225834	24.1853301321	27.5599564148	
33.0	21.8214109573	22.4823296306	23.1133363362	23.5240211899	27.1003392107	
34.0	21.8099209986	22.4962250243	22.7942001546	23.2479481315	26.6846126113	
35.0	22.0696880262	22.4455456415	22.7941836928	23.0987722626	26.6304799718	
36.0	22.0078732718	22.4524782163	22.8081340218	22.975423814	26.6861967436	
37.0	22.1370535538	22.5325039872	22.8067961129	23.096872428	26.7852140913	
38.0	22.0072684953	22.5963207219	22.9164680372	23.2992262867	26.8338153128	
39.0	21.9901618144	22.5233603964	22.7014697037	22.963274122	26.8817531806	
40.0	21.929846718	22.2726188036	22.6067125654	22.943390145	26.8290520684	
41.0	21.9752687468	22.2822948286	22.5670570231	22.8814219037	26.8758386817	
42.0	21.632257125	22.0068200107	22.274160436	22.8604308642	27.1602553282	
43.0	21.4197285871	21.9451900748	22.1825800642	22.8452196479	27.1650602911	
44.0	21.3735986596	21.9154186644	22.2336135944	22.6279346786	27.0906804821	
45.0	21.3582928475	22.0759465632	22.1921199869	22.6055996472	26.9283624573	
46.0	21.3240930982	22.0476475749	22.1950672236	22.5984799977	24.6146289294	
47.0	20.8962945841	22.04352	22.1278870025	22.5821314952	24.6003605991	
48.0	20.4950859089	21.458961318	22.0684315158	22.5933604426	24.5950859141	
49.0	20.4950925267	21.5501524511	22.0268070965	22.7945963809	24.5632716402	
50.0	20.4312279397	21.492908655	21.9748864544	22.735178149	24.5499329824	
51.0	20.5177515836	21.3884726555	21.9454326216	22.7076180271	24.5324317123	
52.0	19.740079572	21.3722677756	21.9351379529	22.6759948008	24.204755733	
53.0	19.6283561133	21.3583895852	21.9343550983	22.2501036661	24.2176456263	
54.0	19.6291121628	21.3129213659	21.7223801257	22.1742754247	24.1414936845	
55.0	19.5271970303	21.3134028972	21.7324909527	22.2550963997	24.1155663537	
56.0	19.5421900894	21.2495522602	21.7525709705	21.907329643	23.9808983783	
57.0	19.476456913	21.2362638248	21.7619279829	21.9262503338	23.9812079874	
58.0	19.5186796523	21.221713598	21.7263395966	21.8946231171	23.2154312764	
59.0	19.5824195571	21.2307015615	21.6985650777	21.9023252002	23.1352849741	
60.0	19.5841472765	21.0739526507	21.6875831609	21.9124440178	23.1273237952	
61.0	19.3396098571	21.0223850076	21.576205125	21.8693182542	23.1248114264	
62.0	19.313782218	21.0172363506	21.4536848351	21.7823225274	23.1609346316	
63.0	19.4414584519	21.0486927347	21.4794702233	21.7621313144	23.0928511227	
64.0	19.4490563638	21.0373445055	21.514497606	21.7546539816	23.0533176429	
65.0	19.4507574492	21.0259870422	21.4604711489	21.7428678437	22.9256331177	
66.0	19.4498261912	21.0111433086	21.4445691674	21.757422498	22.9960898549	
67.0	19.2903590866	20.9134320011	21.421582169	21.660438092	22.9966853745	
68.0	19.288620928	20.8095576847	21.4018932453	21.6665457143	23.0061328891	
69.0	19.274753005	20.8204814858	21.4029624385	21.7852234539	22.9960400864	
70.0	19.2709539409	20.8162859163	21.3654657253	21.8103975477	22.9427208323	
71.0	19.2622363837	20.7759759355	21.2972378425	21.827671042	22.98259257	
72.0	19.2539963949	20.7436762809	21.2968362092	21.8768182634	22.9482166248	
73.0	19.2717615745	20.7408300182	21.2995314846	21.9577035163	22.9581290845	
74.0	19.2734485358	20.7536106979	21.3280736023	21.9107362846	22.9583457514	
75.0	19.2857511514	20.5284063436	21.3181575854	21.925101814	22.9640034531	
76.0	19.2887944698	20.5489050347	21.3055384627	21.8518599007	22.983931273	
77.0	19.2326557149	20.57666722	21.3010775107	21.7820620792	22.9850027883	
78.0	19.2381275182	20.4768949772	21.0236920249	21.6824309856	22.9682397863	
79.0	19.1411854619	20.2824742159	20.82379856	21.5321235587	23.0080884788	
80.0	19.1026902369	20.303321829	20.8206408076	21.5809600411	23.018447523	
81.0	19.082195926	20.267210874	20.800473006	21.5796024214	22.4309959714	
82.0	19.1137602926	20.2673288497	20.8118083253	21.5584884013	22.3889872802	
83.0	19.083022444	20.2326836912	20.6992328893	21.5574440492	22.5211706663	
84.0	18.9151499106	20.2811850389	20.6856112489	21.4893402351	22.5096356381	
85.0	18.920147296	20.271831014	20.7182639082	21.3929596274	22.4195006941	
86.0	18.9222320046	20.2816046828	20.7404489436	21.2815426321	22.2888657833	
87.0	18.8650594856	20.2737842839	20.7284015157	21.2822215063	22.2688383118	
88.0	18.8733388266	20.2801532323	20.6843211282	21.3247368404	22.197396879	
89.0	18.8681247283	20.1629262111	20.3770825815	21.2913884905	22.2009215043	
90.0	18.8361840438	20.1149409533	20.3731682474	21.3095105242	22.3192091299	
91.0	18.829816627	20.0953889136	20.376840257	21.3135555076	22.0729528767	
92.0	18.8027321057	20.08667279	20.3768103333	21.1949146886	22.1001534545	
93.0	18.7812527272	20.0020631955	20.303953056	21.194358083	22.1917118611	
94.0	18.7204865618	20.0340417233	20.2943273895	21.1774692831	22.1646155141	
95.0	18.7221415062	20.0193715222	20.3646771328	21.1552218803	22.1297373646	
96.0	18.7070447753	19.9993380524	20.1806593138	21.1240039422	22.1589425267	
97.0	18.715127483	20.0134787415	20.1597093544	20.9678898327	22.0596208588	
98.0	18.7641747725	19.9117343427	20.1149692113	20.9839760199	21.7378599339	
99.0	18.6920547626	19.9079756683	20.108230788	20.9404839548	21.7849323583	
100.0	18.9168209132	19.9212463997	20.0247600709	20.9777565972	21.6881949158	


==> data/fig_sample_gp_sls.dat <==
N	p0	p25	p50	p75	p100	
10.0	27.5334953428	31.2782499238	38.3334295332	61.1211742389	410.358643316	
11.0	27.8812070196	31.1985488377	39.6751079733	66.1150541733	146.51370453	
12.0	29.0004535831	32.7853374436	36.9556303854	49.3433290098	122.103145436	
13.0	28.1242795488	31.6748707153	35.6512951688	42.9598899275	71.0604384607	
14.0	27.566880391	30.7513564277	33.8170517296	43.4509995287	98.1499209328	
15.0	26.525576546	29.9464694079	31.4334235646	46.533844005	59.9381219586	
16.0	24.5719439344	28.0400034747	30.7356084829	38.0685697346	49.4260038189	
17.0	23.4871914524	27.6135928222	30.7489911841	34.3868585333	48.6163780257	
18.0	23.4389528623	27.7185337077	29.7857039349	35.0764524893	39.547623473	
19.0	23.1048882297	27.9591938513	33.9453893535	42.6533185275	49.5680822514	
20.0	23.0213558215	25.5548449669	32.3064326627	41.5257953335	48.8294226216	
21.0	22.1856423419	23.6160980868	29.8719681046	33.6096812365	43.6260899726	
22.0	22.1378439501	23.5244360646	26.0712754358	30.7855644228	35.1071917109	
23.0	22.4383968399	25.9518417067	26.9542866637	28.9613678048	41.157280477	
24.0	22.5716791299	24.9980273366	26.1451768222	27.5791027566	42.284319802	
25.0	21.9798301897	24.4843676897	25.4316612097	26.672993386	43.2378729798	
26.0	21.7604813421	25.0191311725	26.3365532119	26.8734406616	39.9855023343	
27.0	21.7683849837	25.1255103761	26.1845532747	27.1435848955	35.2441096958	
28.0	21.7029584925	23.9808403063	26.3341158934	27.6796489925	34.0182146815	
29.0	20.9941418038	24.2085174194	25.8666069874	27.0939619536	28.6805290734	
30.0	20.730885818	23.9269052329	25.5979917382	26.3897497373	31.5146490622	
31.0	21.1627610033	22.7893585804	25.5009641772	26.4007647097	31.5348519317	
32.0	21.2015306697	22.6942514257	24.2515965431	26.7697519846	30.6420923971	
33.0	21.0271339157	22.9117730118	24.2022798515	26.5573750006	30.5900419902	
34.0	21.5231778468	21.9387446634	23.1338848512	26.3458153398	30.3728575582	
35.0	21.0733489971	22.8504357295	23.3562881424	24.5282548234	27.6719128652	
36.0	20.9610074999	22.7248710078	23.4956776846	24.9335262567	29.5686236854	
37.0	19.3394862686	21.3790252152	22.9324500995	25.5247140069	29.4114034287	
38.0	19.3032001209	20.154105804	21.5153390943	24.5202389646	26.6321595984	
39.0	19.0274178506	20.2227967915	21.2300425981	24.080175685	25.7319623153	
40.0	18.8596387598	19.6158887827	21.5668265818	24.4013512487	25.6364375496	
41.0	18.707366878	19.2640010763	21.6310815511	22.6263346716	30.181075323	
42.0	18.0154239671	19.3990781645	21.1623318968	22.1040658003	29.7517328985	
43.0	18.0502738006	19.3801311384	21.7370092223	22.7290856725	29.7881197676	
44.0	17.1117635071	19.4319205723	20.7902260207	21.8496774441	29.5321400962	
45.0	18.1264398417	20.1995491686	20.56707589	21.4640318784	29.3045937027	
46.0	17.3506741515	19.0445662251	20.8267380366	21.654863021	30.3771927117	
47.0	17.572573116	19.0214411378	20.5708089326	21.2915507404	29.7875243305	
48.0	16.2294836254	18.9109346795	20.1994104603	21.3786849809	29.5519305218	
49.0	16.0269618641	18.81028504	20.4665298194	21.4504187047	28.2054100247	
50.0	15.8694517196	18.7957902923	20.4458714744	21.4636148696	27.8188209866	
51.0	15.6144795528	18.8156490838	20.1253284457	20.5448088973	27.8868140564	
52.0	15.6062687817	19.008784536	20.0589680592	20.2251577139	27.773356387	
53.0	15.0250416497	18.8510946659	19.6498479285	20.2157129754	27.1495772047	
54.0	14.5577488765	18.82392361	19.6350428416	20.0302103035	24.9064362159	
55.0	14.4406548383	18.7925808404	19.7380237564	20.1765264113	24.8652344423	
56.0	14.3420675552	18.6371867183	19.2481557197	19.6602491408	24.9208568916	
57.0	14.2701374572	18.4560336244	18.6362717921	19.7441431024	24.9022737351	
58.0	14.4320949486	18.2658876789	18.528925946	19.3675782819	25.0271707843	
59.0	14.5485099211	17.7463229957	18.4138183756	19.2792881617	24.8787467739	
60.0	13.8159122226	17.6962590135	18.3830632266	19.4664140184	23.2410191169	
61.0	13.6832481556	17.6767501474	18.3974140408	19.0484719814	21.8993837571	
62.0	13.7521519065	17.510586946	18.4560497003	18.7817162475	21.4790971969	
63.0	13.8259832657	17.4804148551	18.5446544727	18.75281735	20.0725577211	
64.0	13.2488308087	17.4502899313	18.1941927604	18.4280643173	22.9268214613	
65.0	13.383929258	17.2696043797	18.1434311266	18.3988770593	22.7723346993	
66.0	13.4905272222	16.7087835056	18.040786004	18.7622355688	22.6726359471	
67.0	13.3964783205	16.4735927877	18.24573365	18.6281436184	22.9307084643	
68.0	13.0412561026	16.0665797484	18.0746963243	18.5490774563	22.9948313166	
69.0	12.0081094248	15.9364546318	17.5759710985	18.1984596335	18.9818566798	
70.0	11.9218998411	15.9000839873	17.2008469037	17.8208745053	18.8313745696	
71.0	11.8717281375	15.7227024901	16.9876070666	17.7123367131	18.924899399	
72.0	11.7728313054	15.8323319468	16.9669529015	17.601017514	21.3027064012	
73.0	11.5541066274	15.7906751983	16.9262791766	17.1788765659	21.3201518272	
74.0	11.6010012055	15.7976810502	16.7097131399	17.6990255465	21.4533413958	
75.0	11.6703027099	16.0094850549	16.6025485807	17.4126886127	21.6460375258	
76.0	11.6372863167	15.9594053566	16.5849493636	17.5122791572	21.609182148	
77.0	11.4663717359	15.9194785952	16.5811118716	17.7213360846	21.3032972255	
78.0	11.4837348906	15.5380784083	16.3704935802	17.7549571861	21.2470772751	
79.0	11.3663130572	15.4364074918	16.3820095903	17.8443774805	21.951513512	
80.0	11.3548734822	15.5090969091	16.2143961364	17.48846673	21.3128675286	
81.0	11.3877527177	15.1455688899	16.2488004546	17.771633922	22.0140874096	
82.0	11.6906696725	15.0460689598	16.1252396218	17.4051585582	21.1799667754	
83.0	11.66804311	15.0585275077	16.1035421104	16.8649156876	21.2035696122	
84.0	11.5870042408	15.0356167467	15.9893804173	16.8675843383	21.22745249	
85.0	11.5453813116	15.0476057417	15.6344745817	16.8024298046	21.174141944	
86.0	11.5694284065	14.9727710774	15.5889336525	16.6080179588	21.1038655334	
87.0	11.4340090694	14.890267707	15.5592498343	16.5544273502	21.0449959036	
88.0	11.4104492219	13.820049877	15.3843899727	15.8377204237	21.0276000101	
89.0	11.353536755	13.8520374023	15.3780506456	15.869311748	20.9209488537	
90.0	11.3781332195	13.6172164088	15.3190819228	15.7215181539	20.9217592814	
91.0	11.3510700245	13.6924784546	14.7926262452	15.3699732558	20.8620976056	
92.0	11.3528776698	13.5892750806	14.5956947792	15.3241139543	20.8614428117	
93.0	10.9980606877	13.7260405531	14.4165678247	15.2787522089	20.8403424889	
94.0	10.9877001482	13.2908487007	14.3685760758	15.0562529025	20.9110948127	
95.0	11.0186621356	13.0981703917	14.1850083425	14.9765542176	20.9160899352	
96.0	11.016175149	13.1038357247	13.9648067719	14.7873915553	20.8959388505	
97.0	11.0428987572	13.2876362546	13.9229263659	14.6573969846	20.8926886092	
98.0	10.9815300939	12.74741183	13.8069402045	14.5545019738	20.8995685717	
99.0	10.9780983265	12.5055775063	13.8205960463	14.3299487592	20.9863768692	
100.0	11.0134295973	12.5061788876	13.7391981985	14.1544932391	20.9638440636	


==> data/fig_sample_gp_us.dat <==
N	p0	p25	p50	p75	p100	
10.0	25.7702787069	37.4206495465	43.9424368551	45.5446086985	46.8182504154	
11.0	24.237473978	28.3473501334	31.8136840066	38.0779730392	46.5000224972	
12.0	24.7937234991	29.4037057304	30.8232235045	32.0971871193	41.2828504446	
13.0	24.418949938	28.0035073585	29.6178961447	31.1792768259	33.0889073447	
14.0	24.0614551475	25.9351810075	27.0458848565	31.0992561822	34.6177925713	
15.0	24.0469147441	25.3562048644	28.0556265577	31.2682669293	32.9845039628	
16.0	23.9736757634	24.9146050188	28.3429199412	29.6632894682	30.9502012192	
17.0	23.9419437088	24.7983212283	28.381345341	29.7230324433	31.1943538742	
18.0	23.7909962659	24.340390668	28.187991709	29.8632360766	31.1792425359	
19.0	22.2008380412	23.8756143415	26.4036587426	29.9857641044	31.0201217064	
20.0	21.2735400955	24.3816571573	26.5466929549	30.2659400835	31.0050078047	
21.0	21.2794201607	24.0514099973	25.0444582357	29.6200095833	30.9416451043	
22.0	21.2690638321	22.5914610322	23.9308473033	28.6337001744	31.322218371	
23.0	21.3021292836	23.1332211185	24.5234305392	27.9593042379	31.3222698453	
24.0	21.0440056994	22.5548361345	24.5008872438	27.6317125949	31.4617717461	
25.0	21.1535548861	22.4817801002	23.7965253005	25.8179321484	33.290385145	
26.0	21.1797176973	22.5716788344	24.1431943632	24.7605705363	32.1755409344	
27.0	21.1729927208	22.4790709696	24.1012762283	24.7531165944	32.2485717844	
28.0	20.9499987216	22.2253709645	23.7067669927	24.5121026341	30.8711219317	
29.0	20.5177429026	21.8194442808	22.9936330534	24.2699364387	30.7723711007	
30.0	19.8811242717	21.9399155257	22.3683591601	24.0300177534	30.7455738155	
31.0	20.1028107885	21.1038892128	22.133066161	24.06290336	28.2079707123	
32.0	19.8994059253	20.9554099419	22.1031011822	24.290575685	27.3648686684	
33.0	19.1473229688	20.9873633983	22.9633397246	24.0615933162	27.2931748277	
34.0	19.1441458335	20.3117784439	22.3016679023	23.8294483127	27.7924204148	
35.0	18.5847389944	19.3191492161	22.537121003	24.3715952528	27.7306342162	
36.0	18.3618918089	19.3943022408	22.1631290435	24.161417802	26.853535873	
37.0	18.3950933897	19.3881916104	21.1177101212	24.1238312153	27.179827442	
38.0	18.1934942038	19.1930548253	21.0540253271	23.4442851066	27.1675910325	
39.0	18.502760034	19.1422766858	20.0952095085	20.9998507937	27.2221248669	
40.0	18.0403246821	18.8448721797	19.6732664674	20.5768777038	27.4945417013	
41.0	18.1155751389	18.6178133157	19.9863542882	20.679178355	27.7947158107	
42.0	17.5448115062	18.4578671736	19.676423543	20.4905727298	27.7876789778	
43.0	17.1497809065	18.4379274907	19.6173306205	20.4499077029	28.3179330832	
44.0	16.885698871	17.8073943873	18.7344385682	20.4381954524	28.285724651	
45.0	16.9581192198	17.6571617389	18.439561528	19.5943409123	26.594092292	
46.0	16.5884365436	17.3792652357	18.3226449371	19.5923919679	26.1634832405	
47.0	16.241724116	16.9247767647	17.796255946	19.5344470835	26.0431662263	
48.0	15.7875327859	16.0715542469	16.7208396586	19.336769914	25.0046605623	
49.0	15.5330140637	16.1290452914	17.051568285	19.3314078313	25.008733309	
50.0	15.4098130883	15.6048421045	16.4171872996	19.6113678966	24.3343516933	
51.0	15.2269366533	15.4317046772	16.0326615973	19.3234562943	24.8908381263	
52.0	15.0707873609	15.3597535146	15.9927903027	19.1177692379	24.2620300994	
53.0	14.5372522914	15.0647217377	15.7885030922	19.0380410531	24.273282518	
54.0	14.5512408108	15.0675056596	15.7548466506	18.9896173409	24.2641558758	
55.0	13.9641628478	14.8731873822	15.5927335071	19.0874596652	23.639745378	
56.0	13.5688394981	14.8106549694	15.6038218452	19.0448633798	22.5735011178	
57.0	13.3036122747	14.3448654881	15.16600967	19.068656942	22.6816711979	
58.0	13.2673757925	14.0529935707	15.0563980421	19.0003656383	22.7756753497	
59.0	12.6803703076	14.0943264644	14.8953777958	18.9447999616	23.8595960189	
60.0	12.5780591594	13.7794525913	14.6637388371	18.2470267344	23.5730375026	
61.0	12.458251295	13.7779004909	14.3952791686	17.7306781323	23.5849102389	
62.0	12.4515067232	13.6124907061	14.0895715777	17.6592395772	23.5910229264	
63.0	12.3801786512	13.458096086	13.9060301722	16.3440070448	23.5956932306	
64.0	11.9986291376	13.2306932469	13.8701180557	15.7825365484	19.2302622538	
65.0	11.9729713321	13.2238938949	13.6834549918	15.5179519283	19.3461888582	
66.0	11.9351000757	13.2026926317	13.6811919734	15.014633331	18.5063583402	
67.0	11.9195616	13.0988335168	13.5224211369	14.4748496508	18.5587262079	
68.0	11.9011895473	12.7140556219	13.3988074278	14.2775339873	18.589907626	
69.0	11.6858664978	12.4752244714	13.1335106413	14.0797963346	18.6561515534	
70.0	11.6047011336	12.4501772422	13.1403469315	13.6274199389	18.3596233535	
71.0	11.5464022803	12.1729733361	13.036731726	13.6079148914	18.3068205878	
72.0	11.4154017484	12.1611505191	13.0008319284	13.4560599121	18.8088056338	
73.0	11.060077461	11.535099352	12.9660914468	13.2004678222	18.4230976679	
74.0	10.8811336153	11.4278509876	12.8389937588	13.1551047939	18.4684313409	
75.0	10.8442996763	11.2915716901	12.7873368861	13.0764518604	18.8108524543	
76.0	10.8294648697	11.2387735786	12.7382371797	12.9445235954	19.0151129025	
77.0	10.8189598463	11.2248801789	12.5709080964	12.9023384049	17.5432599293	
78.0	10.79521017	11.2359591061	12.5138724598	12.6720329156	17.5698080292	
79.0	10.6801330748	11.2273819259	12.3162627711	12.6405881574	16.1671362946	
80.0	10.6684015378	11.0942284694	12.2465432245	12.4781514555	15.823096624	
81.0	10.6124935671	11.0419924395	12.2113355361	12.3461755144	15.7622742627	
82.0	10.554881968	10.9987986987	12.191830798	12.3536856209	14.9960752473	
83.0	10.2786467311	11.0133364102	12.0128583136	12.2293450168	14.9507727222	
84.0	10.2788096077	10.8792697973	11.9305605409	12.2070119914	14.8498862092	
85.0	10.2073211699	10.8551268721	11.8978437073	12.2275272737	13.778794714	
86.0	10.1613329905	10.8657414063	11.7582571143	12.1629268122	13.3036918909	
87.0	10.0119028087	10.8594938428	11.7582953029	12.1536738964	13.2174743141	
88.0	10.016498175	10.8399843129	11.727824418	12.162451965	13.0788451685	
89.0	9.97502269255	10.8011663911	11.6789593502	11.8628201238	13.0749952606	
90.0	9.88355445438	10.7962694349	11.514677737	11.8236189682	13.0752446671	
91.0	9.8846429673	10.7919471108	11.3432901058	11.7391683723	13.0026355034	
92.0	9.88145607557	10.6061368136	11.3038745667	11.6694147341	12.8798558895	
93.0	9.85718588418	10.4726785538	11.241938785	11.6516597386	12.7780236315	
94.0	9.8192850853	10.4100903043	11.0655071245	11.4742398014	12.545721911	
95.0	9.785901895	10.4082141837	11.0428800464	11.4865805745	12.5471466462	
96.0	9.76138662501	10.2973878959	10.8875277938	11.4858948045	12.5327703494	
97.0	9.74148601628	10.2605718842	10.8310050707	11.4171646643	12.3917453734	
98.0	9.54852221032	10.2171324041	10.8126956488	11.3731286422	12.3962767972	
99.0	9.54208518687	10.2197900545	10.8252549618	11.3786504028	12.3401829484	
100.0	9.52902074499	10.2137541655	10.8309650146	11.2891218124	12.3384406649	


==> data/fig_sample_ridge_ls.dat <==
N	p0	p25	p50	p75	p100	
10.0	nan	nan	nan	nan	nan	
11.0	nan	nan	nan	nan	nan	
12.0	nan	nan	nan	nan	nan	
13.0	nan	nan	nan	nan	nan	
14.0	nan	nan	nan	nan	nan	
15.0	nan	nan	nan	nan	nan	
16.0	nan	nan	nan	nan	nan	
17.0	9.08589629791	16.6422565298	24.4494264579	37.0175295801	961.051190333	
18.0	6.72915176965	13.773584486	20.1239639477	32.1026812244	9150.89507587	
19.0	6.66679765725	14.0344028398	17.6393817192	25.1898403792	634.220928803	
20.0	7.22249935316	13.0778280105	16.7864817241	24.1656798688	560.704954615	
21.0	7.97548841364	11.7206719644	14.8128477651	21.0445712538	649.184391482	
22.0	7.73245268762	10.9033139789	13.5459451195	17.9479951544	247.887870823	
23.0	7.0407521473	10.3635278974	12.8814015019	15.8706890973	184.490936114	
24.0	7.76318272423	10.2272792169	12.4003115197	15.53033572	204.977687792	
25.0	6.83839836625	9.5691762509	11.4721096462	13.9058324357	50.0860594613	
26.0	6.34384205294	9.15007946036	10.8339649446	13.477152269	55.0019139014	
27.0	6.04306284394	8.82381597347	9.94139707258	12.7292183714	24.160668463	
28.0	6.17729688824	8.31903915883	9.41457064071	11.5207436284	54.660501695	
29.0	6.0456550504	8.13998539681	9.25532395725	11.2148185264	58.50735651	
30.0	5.93757485057	7.78643561771	9.04373594901	10.2988935708	20.1453467273	
31.0	5.74123076449	7.6387414955	8.78259808795	10.0205426683	17.7118452977	
32.0	5.87277100816	7.53558993102	8.53868042533	9.89272730065	17.646487209	
33.0	6.02068859709	7.50207197378	8.15987123302	9.81327035931	16.1362005833	
34.0	5.93181442203	7.25926255767	8.07006022654	9.27566305757	15.8105132065	
35.0	5.95850742547	7.21189557935	7.8805055518	8.89845657798	14.7763733447	
36.0	5.4520344563	7.13798872895	7.82437493104	8.89088842155	15.6359329048	
37.0	5.42588393917	7.04935855329	7.79722117632	8.76235575449	14.4252321161	
38.0	5.42272328555	6.90325335016	7.85325914736	8.63230159453	14.3810197797	
39.0	5.26346987581	6.88922169431	7.64365334597	8.44288545604	14.2744530805	
40.0	5.26214000394	6.80820451152	7.47149870273	8.42209473145	12.4897015922	
41.0	5.26283825184	6.76649679333	7.39771723316	8.18809018237	11.1832317586	
42.0	5.1765823122	6.69782608848	7.4509214254	8.07022218444	11.3310789927	
43.0	5.1909909669	6.52899335909	7.15146216217	7.77473672329	10.425263494	
44.0	5.24064331214	6.50068865538	7.08606334256	7.77495761374	10.3702796742	
45.0	5.36833565356	6.40596514073	6.89772300096	7.63569408787	10.5970821342	
46.0	5.37280473859	6.35133481572	6.80702329581	7.56005746328	10.4356751432	
47.0	5.43857457912	6.25635421675	6.6871919929	7.50591333171	10.446308779	
48.0	5.48485598073	6.14884121753	6.64548400163	7.30293342809	10.4888003276	
49.0	5.46905525565	6.13514873729	6.62110016526	7.30187655588	10.5226642251	
50.0	5.41013648758	6.11167058898	6.58977984649	7.22481476863	10.5367486767	
51.0	5.42675244983	6.04835476701	6.50258400283	7.04817322241	9.34390268949	
52.0	5.4576966076	6.03723299041	6.4944900486	6.9264030367	9.13051801559	
53.0	5.37495458815	5.98509094822	6.44250014983	6.75631608331	8.99310219276	
54.0	5.29664215527	5.90162578509	6.38678975437	6.70074725979	8.81848298733	
55.0	5.28715755811	5.90092239528	6.2811683505	6.69189858823	8.61125520494	
56.0	5.34160081729	5.88198854069	6.13857062626	6.63737469069	8.61208003346	
57.0	5.38398292946	5.83598091171	6.12227916522	6.60700094861	8.28239832733	
58.0	5.20674678049	5.77698345679	6.03652683042	6.59134395818	7.69394095091	
59.0	5.18737303669	5.74649259773	6.00626978211	6.51755670622	7.62642593492	
60.0	5.18371623987	5.69068904922	5.97860451595	6.43996597267	7.64400425086	
61.0	5.17400935645	5.69408831596	5.90366291778	6.40362873279	7.49356092227	
62.0	5.15484556857	5.67776547208	5.87437135721	6.31005738165	7.4959318726	
63.0	5.09069999518	5.62601451725	5.83187263101	6.2515793657	7.50771927543	
64.0	5.09472903686	5.64405503845	5.80820862409	6.22747297377	7.50671682029	
65.0	4.97551036784	5.61692233752	5.79196085566	6.15436043823	7.27063614511	
66.0	4.99811802843	5.56846687823	5.76735881485	6.1418783933	7.54226865174	
67.0	5.05962637101	5.55870467637	5.78322155607	6.03891113045	7.59043221164	
68.0	5.06540044553	5.47879528303	5.73240164819	6.00252084907	7.59840868082	
69.0	5.06421333331	5.44980594664	5.68242550491	5.94851713839	7.15644347983	
70.0	5.08379245419	5.4392396253	5.66996637275	5.90420815118	7.12590548596	
71.0	5.08158998493	5.40056039705	5.66659587132	5.94654843016	7.12999207296	
72.0	5.04208754601	5.40041083739	5.64629044503	5.88083793542	7.124605553	
73.0	4.99340326347	5.37236080141	5.62295331761	5.89594090707	7.38479255255	
74.0	4.95334715538	5.41698861719	5.60523924756	5.84396163398	7.38199570444	
75.0	4.94813546945	5.34143542665	5.57765537187	5.84797536257	7.36563629313	
76.0	4.94152302739	5.31058689051	5.5531606081	5.819063974	7.40481008045	
77.0	4.95643031091	5.29840104275	5.54155614102	5.80275777589	7.40148716805	
78.0	4.9231963448	5.30327613102	5.54201782591	5.84540867491	7.35678449365	
79.0	4.92975077992	5.3101546617	5.51838438836	5.82694193907	7.35083647788	
80.0	4.93665503709	5.28929834273	5.49732670261	5.82426225784	7.36665043974	
81.0	4.93611349958	5.28342710339	5.48968886497	5.76292966163	7.15867171597	
82.0	4.9400683002	5.29098652999	5.4852937148	5.68609393081	7.15701537981	
83.0	4.96866361919	5.32627258057	5.49262277576	5.68486464938	7.11155463551	
84.0	4.94601104496	5.31116890835	5.4807782147	5.68610729012	7.13168002552	
85.0	4.94577611231	5.29034117103	5.43509991598	5.66931099557	7.13235712221	
86.0	4.94465170429	5.29950449579	5.44118743883	5.67052675067	6.50232824332	
87.0	4.95915658568	5.29043972038	5.44505773267	5.63775830545	6.4510142983	
88.0	4.95547644906	5.26618798928	5.41558884891	5.63179347904	6.21708144542	
89.0	4.9588160236	5.25896067076	5.41862121552	5.6559546587	6.26409435031	
90.0	4.93835443659	5.26708146735	5.39087631091	5.61004564479	6.30059911654	
91.0	4.94432780177	5.24160702812	5.40139063085	5.57915757019	6.27080552935	
92.0	4.92980165322	5.2421893398	5.37759999965	5.57824987525	6.25795499198	
93.0	4.94253404105	5.23753679473	5.37917002696	5.57856866488	6.2591911499	
94.0	4.96328412209	5.23299683099	5.37732172441	5.57599251524	6.37663665924	
95.0	4.98020881751	5.23521667777	5.35377020749	5.58020580225	6.390484602	
96.0	4.97749550214	5.21863409928	5.32813750523	5.57510744273	6.23070150287	
97.0	4.97938127725	5.21361481123	5.32243518774	5.55903233978	6.19388193537	
98.0	4.98442221613	5.22665859179	5.35945973273	5.56208197013	6.08411884354	
99.0	4.93843037673	5.22609607337	5.38552095021	5.53417428384	6.08967105091	
100.0	4.9333877235	5.21853333212	5.3753535295	5.50587509812	6.24198316897	


==> data/fig_sample_ridge_rs.dat <==
N	p0	p25	p50	p75	p100	
10.0	nan	nan	nan	nan	nan	
11.0	nan	nan	nan	nan	nan	
12.0	nan	nan	nan	nan	nan	
13.0	nan	nan	nan	nan	nan	
14.0	nan	nan	nan	nan	nan	
15.0	nan	nan	nan	nan	nan	
16.0	nan	nan	nan	nan	nan	
17.0	9.3134147727	137.592538644	431.793855785	1203.15662415	32599.2285414	
18.0	8.57042795325	93.2500354367	299.773830247	802.630433601	4362.34896795	
19.0	6.39914245195	108.419663828	273.986059488	715.294127745	3712.42873387	
20.0	6.57982449008	64.1011884845	167.725242404	502.136407356	3703.09002552	
21.0	7.73031701926	59.4861501891	149.412453085	414.276430774	3794.85377008	
22.0	8.33546551236	45.1106951042	119.885081591	296.826435785	1969.15343517	
23.0	7.68342257126	31.5697978745	93.0002099094	233.669999307	1438.88217776	
24.0	5.66498219472	31.3893729246	90.6546020889	199.849057166	1589.07672459	
25.0	5.42304713653	23.1143598715	69.800486798	146.840828837	3217.39807025	
26.0	5.7717601688	22.668742141	60.7202455284	144.453963644	2389.06443081	
27.0	5.74301152486	18.417822172	50.1287136475	131.518293864	2102.82311692	
28.0	5.25548667268	18.1105330275	37.2403050726	95.4915030177	2012.40950273	
29.0	5.25512765753	19.0410109927	39.3682971172	84.6509336642	1075.6637747	
30.0	5.25817033927	19.032981032	36.8979372541	78.8528040128	1092.92154644	
31.0	5.18906592649	16.5435433908	36.3273555379	77.1369416914	710.494424688	
32.0	5.19912842534	15.1886203728	31.5422392427	76.2649977476	723.098969632	
33.0	5.46930240362	15.3335725128	31.1010773291	69.5863715377	699.706705186	
34.0	5.80713249114	13.6256206145	29.1744915931	60.8697753252	708.54544437	
35.0	5.82378110502	12.1415472322	28.1737038427	67.0171787641	989.020234763	
36.0	5.2718160994	12.8235819844	25.81298745	60.1017492179	1012.33992623	
37.0	5.6374975817	11.6495861757	27.5001462737	61.2647397748	942.472549558	
38.0	5.07690895026	11.3707276587	27.7049800542	51.2793175785	1296.68851389	
39.0	5.50770705238	11.7686753488	26.2584562549	50.4370129341	1166.81338132	
40.0	5.35616801865	10.3944041103	25.3182806495	51.1431900854	1180.85860519	
41.0	5.5238376881	10.10776688	19.3533495579	48.8319649604	1090.91123495	
42.0	5.61409825598	10.0500432583	18.4308383797	49.4735323235	899.019440568	
43.0	5.01048710089	9.29828415091	19.0612370274	46.754464502	888.23419392	
44.0	5.01011950651	9.20130718409	19.7915597417	42.4432140873	860.597702627	
45.0	5.20524113472	8.32937337459	19.1544088234	38.4501213821	848.386348701	
46.0	5.18561330513	8.56861200173	19.7921956162	43.1353251157	651.714231574	
47.0	5.30758295206	9.71265605079	18.7098110548	31.9386321644	572.186832332	
48.0	5.29723921987	9.54769265559	18.1111128913	30.6308792374	567.651231217	
49.0	5.91365714682	9.3593148166	17.7335840839	30.0577153431	633.417617065	
50.0	5.2846206372	9.06798017191	17.1663027711	31.1398948226	375.34291768	
51.0	5.10972692154	9.12942966838	16.9251878337	29.77774508	382.624395186	
52.0	5.12388684691	8.78841966843	18.31827608	27.4933888205	401.220592128	
53.0	5.13834968586	7.72345723478	18.0461946583	26.7724374025	407.99530923	
54.0	5.13881433992	7.82773132309	17.4079832318	27.1613269684	270.727098338	
55.0	5.15053830731	7.3812965226	15.7377381322	27.2527481661	273.579670061	
56.0	5.06100477851	6.95508575406	15.3045510133	27.5959496258	309.808744372	
57.0	5.12763453324	7.07478724247	14.800709305	26.4475367782	296.31722406	
58.0	5.13218816514	7.48233857035	15.4291015782	24.5169623426	276.55829301	
59.0	4.94057562982	6.83271669284	14.0096508397	22.3791322483	234.933177404	
60.0	4.95042910013	7.64397079032	12.6762913353	21.9063726333	222.849417804	
61.0	4.77973152287	7.17827109318	12.4479594235	22.0649207972	222.983502167	
62.0	4.78242613825	6.92712934756	11.8683244896	20.9215654097	222.649499634	
63.0	4.92976373321	6.99274599842	11.37838923	19.0580027811	231.895350733	
64.0	4.7802675094	6.66238360588	11.7586279277	18.3414239729	230.972880865	
65.0	4.81818450227	6.62015037438	11.512176954	17.6248584189	224.814508435	
66.0	4.83805130205	6.30410818314	11.664534829	17.568036501	224.86858295	
67.0	4.85137373338	6.32510910123	11.0926359625	17.8131385133	216.601616052	
68.0	4.84677377005	6.54248988095	11.9404896725	18.5347868709	213.092731289	
69.0	4.8292594733	6.62928155534	11.8627495254	18.5269391601	213.309355487	
70.0	4.76671282602	6.37348556579	11.3659501853	19.2504124629	184.293849721	
71.0	4.75376872779	6.45915542578	10.2633090451	19.5113479467	177.082050141	
72.0	4.73459715387	6.46486318433	10.1102587038	16.0114621611	178.517815349	
73.0	4.71356599574	6.55803131589	9.84778516998	16.1908730812	178.589534438	
74.0	4.71748579742	6.22954613891	9.95939694387	17.1342833424	177.750007059	
75.0	4.70728991949	6.14814725319	9.75451484696	16.7230636781	175.379704174	
76.0	4.70822660645	6.02997315374	9.71238183878	15.5277502604	175.231792216	
77.0	4.78968126093	6.04666545349	10.2887583519	15.572457203	175.201752062	
78.0	4.78458737222	5.95965270771	10.233922844	14.9415620832	175.314395203	
79.0	4.7761106623	5.91156873775	9.84057717239	14.4335037752	174.196075617	
80.0	4.7756835039	5.82243576554	9.60018989327	15.087080453	163.802735819	
81.0	4.74733799935	5.59705984169	8.68964358444	14.8782943842	175.571421714	
82.0	4.75086401893	5.58201335154	7.83472035374	13.6683218894	173.756965847	
83.0	4.73741601722	5.54551744641	7.77736402212	14.7946847714	168.627483153	
84.0	4.72249396293	5.63611935941	7.71296763122	13.3886187833	169.111310775	
85.0	4.71902620969	5.67949298183	7.89077968335	13.9252153014	169.247135999	
86.0	4.70848376257	5.59933941812	7.77272063814	13.7023705216	167.186637917	
87.0	4.72279464147	5.56044837362	7.68744054417	13.5097486519	164.576134106	
88.0	4.73037313477	5.58517466212	7.17714751109	12.9605088383	164.239217296	
89.0	4.72895583816	5.55818641477	7.13751723075	12.3106467553	162.107877388	
90.0	4.73830821989	5.47308210515	7.01484998216	12.1317494463	158.359571635	
91.0	4.72940233055	5.47608981963	6.73592257697	12.189065469	37.7622304636	
92.0	4.72676786559	5.56079476289	7.30337895606	11.912711434	34.0901018344	
93.0	4.73601724448	5.54452340779	7.03186951316	11.8621158421	36.1987648739	
94.0	4.75052407852	5.53182765957	7.05555337421	12.0023725198	37.0863702701	
95.0	4.75465366082	5.47589322966	6.70050866373	11.1883223173	35.7355411053	
96.0	4.69257836702	5.49639526827	6.59953831253	10.9899179998	35.2917021185	
97.0	4.69539989793	5.40920647902	6.59887162208	9.80836359948	35.4927764339	
98.0	4.60718907347	5.34541623471	6.37170572082	9.70251627614	35.5336529021	
99.0	4.6136776812	5.24898872892	6.20789258702	9.95746272055	36.7888179621	
100.0	4.62678325293	5.21881913282	6.09591716421	9.54888679669	29.683034695	


==> data/fig_sample_ridge_sls.dat <==
N	p0	p25	p50	p75	p100	
10.0	nan	nan	nan	nan	nan	
11.0	nan	nan	nan	nan	nan	
12.0	nan	nan	nan	nan	nan	
13.0	nan	nan	nan	nan	nan	
14.0	nan	nan	nan	nan	nan	
15.0	nan	nan	nan	nan	nan	
16.0	nan	nan	nan	nan	nan	
17.0	7.39432569563	18.6136759256	39.2791334796	131.985262132	31252.3687732	
18.0	5.37483390241	16.4881845312	23.8202637071	67.5504856137	25612.4575346	
19.0	5.36862512423	14.1368783674	20.6535643557	42.2480744336	5122.31476541	
20.0	5.44189375872	11.9776894062	17.6152442031	31.9404752469	4791.85659416	
21.0	5.35578851933	11.5472309195	16.3123797422	26.0353465808	1632.24972146	
22.0	5.35788010062	9.71011245915	13.4481260605	20.8306409533	1489.30204441	
23.0	5.44625216314	9.26163333183	12.6803041324	18.9459109741	338.061613884	
24.0	5.4779552823	9.00946827894	12.6431360104	18.0291779591	273.524981255	
25.0	5.44461302734	8.43175433474	11.4220348563	14.6383308176	34.1436946998	
26.0	5.57098000842	7.73285601346	9.99428346789	13.5657647128	42.3558632524	
27.0	5.36140902428	7.63412872029	9.60985122043	13.2154214934	22.5913551866	
28.0	5.30421343114	7.13758979139	9.35332971508	11.5203210136	22.3441869261	
29.0	5.31457158954	6.94528505539	8.98617825253	10.5166168709	40.2185055588	
30.0	5.32218012582	6.78994473049	8.12673632931	9.50150982904	41.0504549053	
31.0	5.32022296333	6.70554089085	7.70644271086	9.69929549085	31.0844042744	
32.0	5.07960771958	6.63580755043	7.52120946891	9.15855082398	31.8500304832	
33.0	4.9467083097	6.48154658732	7.44305047219	8.61017539673	31.7517741492	
34.0	4.942555789	6.48313204571	7.21293189415	8.21762682197	20.6235113989	
35.0	4.94182286889	6.43270955293	7.15742470541	8.13840624044	20.5218267854	
36.0	4.88589575469	6.3178472074	7.14284795869	8.25797531412	20.5211297184	
37.0	4.82603561061	6.21426403977	6.98320520652	8.15520673775	16.7817297105	
38.0	4.81038946414	6.25294125645	6.87083528139	8.23346445351	16.9385742486	
39.0	4.97890223377	6.260886027	6.86428218132	7.93354188528	16.7943738438	
40.0	4.76958590382	6.17890602267	6.76934369157	7.5313970208	16.7843700137	
41.0	4.84189462468	5.97852967196	6.88143901989	7.49435402884	16.503700632	
42.0	4.74078952396	5.88221903074	6.59567255836	7.2129258233	16.4915522495	
43.0	4.7147483373	5.78965947932	6.59004855319	7.28975555227	16.1388652912	
44.0	4.84033270611	5.74420103138	6.42994482342	7.28754820918	16.1963984881	
45.0	4.86073386944	5.72258454753	6.42589820059	7.13373343585	16.2075345056	
46.0	4.85172953278	5.78531645889	6.3757993405	7.09056152207	16.2140240161	
47.0	4.74083734491	5.77757683243	6.31286504527	7.02070629929	16.2211282248	
48.0	4.74174841238	5.77876790572	6.28512874269	7.02526678267	16.4429624686	
49.0	4.73291713794	5.75526388462	6.35171655218	7.05836986534	16.465876948	
50.0	4.7292533517	5.76062830473	6.31807441892	7.02140835725	15.5818275349	
51.0	4.79058592077	5.71763112379	6.23174759843	6.93141747783	15.4771800182	
52.0	4.83217040239	5.82069985122	6.25279458101	6.88764538967	15.1740887078	
53.0	4.70866874706	5.80805354868	6.27329323992	6.82787185138	15.3298965741	
54.0	4.76593160543	5.80299545602	6.23250244801	6.85858774415	14.8325164729	
55.0	4.75718510151	5.74576906972	6.13485450134	6.79805334836	14.8773134915	
56.0	4.75774803006	5.74439784164	6.10436969767	6.72835715865	14.8783307745	
57.0	4.75116070041	5.68734554525	6.12779914505	6.68108777929	14.878451789	
58.0	4.75732901945	5.64519011862	6.11649608675	6.69560763455	14.8882622086	
59.0	4.73914763328	5.64663454089	6.05752155423	6.71821318666	14.8714101329	
60.0	4.73080634984	5.63305351206	6.09282142421	6.71384459405	14.8231351453	
61.0	4.67686168511	5.60583350638	6.06722818109	6.62426207295	14.8565277681	
62.0	4.67952473153	5.61605789842	6.04823511682	6.66116456971	14.9665389088	
63.0	4.68584948993	5.61968565655	6.01621300717	6.60548661358	7.64533149637	
64.0	4.68026521576	5.58864003089	6.00841245811	6.58275064975	7.54907857529	
65.0	4.69847237643	5.56376303037	5.91010172501	6.54972024295	7.91171904543	
66.0	4.69776391951	5.51342511726	5.89408443452	6.53484465964	7.73805845497	
67.0	4.66146518507	5.52118324696	5.94113632017	6.52308597996	7.70995494827	
68.0	4.65248218065	5.52491394891	5.89140877112	6.47691148276	7.586668057	
69.0	4.63285978006	5.47607306938	5.86970524436	6.50763508348	7.5646259596	
70.0	4.65167313069	5.45324986085	5.85242763702	6.48498240683	7.58625590854	
71.0	4.69574872627	5.44669421285	5.89921907014	6.45507986938	7.53480395241	
72.0	4.75344861065	5.44517363428	5.91487339557	6.34946387647	7.37395765083	
73.0	4.74704839677	5.47063976434	5.88883379512	6.29622950743	7.34256824749	
74.0	4.74911293868	5.44206174537	5.87149198163	6.2932210008	7.33157145568	
75.0	4.68863695569	5.42625595859	5.85079018875	6.26292297248	7.33812745258	
76.0	4.68487789097	5.42268997282	5.82190867369	6.29622051268	7.36811468926	
77.0	4.69041520187	5.43847049786	5.81230990207	6.31324248817	7.26951517913	
78.0	4.6731949372	5.42277091107	5.81389567629	6.26201327036	7.4201207014	
79.0	4.67649735235	5.44835466626	5.76038101621	6.21094370134	7.25843470258	
80.0	4.67549154312	5.44685489588	5.76912150953	6.18360417202	7.24320763047	
81.0	4.67616604018	5.45044555007	5.80665745266	6.1085511359	7.21390081027	
82.0	4.6634994212	5.44002253567	5.75630536459	6.07673696321	7.21324518908	
83.0	4.63483755136	5.40633456299	5.72307442084	6.04865176655	7.18532955781	
84.0	4.69250581058	5.4065464004	5.68955900317	6.06101265646	7.10037536527	
85.0	4.64361293181	5.37808400532	5.64048943453	6.07761963279	7.14924319668	
86.0	4.64432588943	5.39361520805	5.6611042358	6.11185520786	7.17651069022	
87.0	4.64448270974	5.37919233487	5.66726876074	6.12261245032	7.17487331949	
88.0	4.63905847063	5.33445066505	5.64736742879	6.07289069785	7.07257377147	
89.0	4.64547410129	5.36674275799	5.6428998265	5.94661884978	7.1175711449	
90.0	4.60442083243	5.31715310167	5.61308566932	5.98440005981	7.23124653737	
91.0	4.60777479169	5.31115334096	5.59688510609	5.94083663874	7.27575057301	
92.0	4.60776691215	5.26581073758	5.61801467683	5.92260525587	7.27427536344	
93.0	4.63205135719	5.26381924941	5.61929022376	5.93288280118	7.27408316295	
94.0	4.63359473303	5.26351337604	5.61998783562	5.96061814679	7.27560908786	
95.0	4.68167924002	5.26709378646	5.60520537986	5.94319791296	7.06001174524	
96.0	4.6677339779	5.29440789125	5.62289866607	5.95386097611	7.05917113739	
97.0	4.68763211366	5.3069887376	5.6185891814	5.89696146473	7.05877625153	
98.0	4.68659706813	5.26276698174	5.59039218798	5.96657908653	7.05998307327	
99.0	4.69374525365	5.25120308615	5.59317639884	5.96231350921	7.06338919576	
100.0	4.67987680581	5.26738224565	5.57538241209	5.94463124751	6.92377173341	


==> data/fig_sample_ridge_us.dat <==
N	p0	p25	p50	p75	p100	
10.0	nan	nan	nan	nan	nan	
11.0	nan	nan	nan	nan	nan	
12.0	nan	nan	nan	nan	nan	
13.0	nan	nan	nan	nan	nan	
14.0	nan	nan	nan	nan	nan	
15.0	nan	nan	nan	nan	nan	
16.0	nan	nan	nan	nan	nan	
17.0	7.41089712736	20.1758784311	37.3533954879	91.3966043701	27687.3328622	
18.0	6.92319357985	18.2582484351	28.0011368977	48.5797384536	7375.55372693	
19.0	7.10945483814	15.2470640062	23.950671944	44.451466837	16020.0187892	
20.0	6.77970624088	14.4846271818	23.1591715656	42.9603896521	12451.8469481	
21.0	7.01045091374	12.7489094827	17.9761467756	30.5195808835	12604.2148091	
22.0	7.19288551563	11.7418749013	15.6848906757	29.5746045447	7645.6764076	
23.0	6.98080953539	12.0038754432	15.5900217286	31.4297228301	137.572969355	
24.0	6.58744253666	10.9750411229	15.0484386335	25.2308196206	1014.9052313	
25.0	5.36715204953	10.7374781252	13.1963653984	21.27870762	72.0135652216	
26.0	5.26723384556	10.3615455292	12.9624661377	19.4759378008	72.3751567191	
27.0	5.21310407068	9.85564234562	12.2776967372	17.8003461528	50.3796179379	
28.0	5.20587508466	9.76801296065	11.879532734	17.2973426719	42.8721931137	
29.0	5.66223076854	9.85213327387	12.0605186668	17.9729516433	48.1295075518	
30.0	5.67517687349	9.60271221206	11.8489820366	15.6205674031	37.4250311721	
31.0	5.65145517249	9.65097596717	11.4931373972	15.4712622588	37.1704943901	
32.0	6.3682676152	9.63754583336	11.4632154479	14.4433833075	37.5007573116	
33.0	6.56706180271	9.94291593091	11.3820800499	13.9866534969	37.4692730898	
34.0	6.55053156299	9.6737718897	11.1962487882	13.7144486103	37.7567026292	
35.0	6.57188904112	9.61372381936	10.9514308838	13.4793736237	36.5468209239	
36.0	6.5512619566	9.26007424661	10.9805618686	13.2095555501	35.9515962486	
37.0	7.22513431624	9.56144899658	10.7447898433	12.6057543615	30.6182685271	
38.0	7.12296625113	9.32843629447	10.6312492108	12.7371081481	37.7088270498	
39.0	7.11869294436	9.33173842908	10.6154139198	12.4381817578	38.4080678306	
40.0	7.20530967157	9.3090278332	10.6261105935	12.1790223412	37.3480962702	
41.0	7.19069937777	9.29945115995	10.6181241549	12.1833473256	38.0877095411	
42.0	7.15990640822	9.34781450015	10.5535333796	11.9577620594	38.3124079247	
43.0	7.25542146401	9.35330873732	10.6151031656	12.1689803108	38.2903452666	
44.0	6.59603120195	9.45115639399	10.6504643385	12.3907508515	38.2897868071	
45.0	6.60236495033	9.27946814556	10.5098748238	12.1563678696	38.243697009	
46.0	6.35548154189	9.31263495801	10.3229178261	12.2450339829	38.2560529932	
47.0	6.68260854161	9.388531942	10.2744980917	11.912520313	39.0381128494	
48.0	6.6858640403	9.17227526949	10.2797229082	11.5638920754	39.0374772047	
49.0	6.8955612491	9.12185092305	10.1081448569	11.4369147575	42.9287815224	
50.0	6.98817162881	9.03476156331	10.0724294288	11.5009824595	42.9204371069	
51.0	6.93691761199	8.98710031848	10.0486051056	11.5281600524	42.8719718855	
52.0	6.9296416927	8.96312821163	10.0997284336	11.4033868425	42.9762128733	
53.0	6.54709503682	8.91068404398	9.92548916508	11.1392625805	43.0332536484	
54.0	6.06811575695	8.88813398955	9.71254862446	11.1488723756	29.2704872886	
55.0	6.04200338376	8.83812314796	9.61224768789	11.0300066951	28.2601993827	
56.0	6.14253878094	8.72337200564	9.53443116538	10.8867740318	28.2417978962	
57.0	6.14423139898	8.38031039862	9.54139717492	10.7154219978	28.2584370506	
58.0	6.14919941425	8.34702384244	9.36777875737	10.7131065783	28.2483264839	
59.0	6.14954431649	8.18255628237	9.44966540011	10.4990601261	23.9696848906	
60.0	6.10977925929	8.0368890172	9.10191676013	10.3150244082	22.8522724188	
61.0	6.10346487207	8.00886970734	9.06474098769	10.1591872842	22.8378001808	
62.0	6.10821272214	7.9860131774	8.86238464669	10.0331099305	18.8718161063	
63.0	5.99510554817	7.92865049992	8.71468827273	9.95860409612	18.9545679392	
64.0	5.93180422443	7.85223910077	8.64649542215	9.871593403	19.5133916948	
65.0	5.94532587413	7.80716346537	8.54500866477	9.85065779291	19.2990741429	
66.0	5.88500518495	7.58257638939	8.45247340237	9.68729881789	19.3349096044	
67.0	5.87678351279	7.52254134866	8.22128203657	9.39283244657	19.3342920232	
68.0	5.88402333182	7.43075953137	8.08350434311	9.13726073178	20.4108380943	
69.0	5.83836439668	7.41378168304	8.03936536303	9.06448056537	20.5623911492	
70.0	5.83841084533	7.31403306027	7.98980490767	9.04905745174	20.5468201991	
71.0	5.82857860648	7.25051914514	8.02544079193	8.96372966608	20.546052668	
72.0	5.77998314139	7.30449166606	7.93244483764	8.90509630166	20.3404882383	
73.0	5.78935884972	7.20511592142	7.86758812061	8.79986260396	20.7636417194	
74.0	5.81940444093	7.15928276666	7.66191485856	8.85437253848	17.4926462918	
75.0	5.81761290281	7.05856488826	7.59475816969	8.7269445553	15.352185473	
76.0	5.82096905315	7.05952548249	7.52096266287	8.68426550298	15.3320237594	
77.0	5.81575203508	7.02903917617	7.58071629605	8.43909398307	15.3715427783	
78.0	5.80383840964	6.88150442036	7.46079913914	8.38150210314	15.3807509442	
79.0	5.8095978082	6.83605133753	7.37499238658	8.21339049655	15.3949722492	
80.0	5.67253097622	6.8331086721	7.35784585838	8.1634696801	15.4472647459	
81.0	5.67164194005	6.78302988826	7.26880421318	8.05092769622	15.4571446284	
82.0	5.77428643569	6.67326828246	7.2254597245	8.01126045718	15.4503211317	
83.0	5.75599393452	6.68991701582	7.18777575162	7.96154862664	15.4609352489	
84.0	5.77116087706	6.71402530582	7.18289314415	7.89403431045	15.0393417806	
85.0	5.5776316676	6.68202919532	7.17664770713	7.71957914401	12.3626162992	
86.0	5.56795033077	6.57132593258	7.07412488518	7.71569801195	12.4171956241	
87.0	5.64402720131	6.51111425427	7.02789698359	7.63251875283	12.4812395989	
88.0	5.65097692698	6.49670102251	6.95519419422	7.58785898352	12.4445453028	
89.0	5.66469261073	6.50065626629	6.91992675672	7.53226739654	12.431013394	
90.0	5.64727979357	6.48262357969	6.95202676986	7.49662603351	11.7870383396	
91.0	5.65383724483	6.44833917213	6.93616016845	7.4141861685	11.8441221432	
92.0	5.65640897513	6.4242989416	6.86609421358	7.3579440431	9.91765676312	
93.0	5.71594457391	6.41075465004	6.89199067199	7.3504522775	9.69420595018	
94.0	5.69971462517	6.38658835736	6.8439156422	7.27118565994	9.73874141037	
95.0	5.6678980997	6.38562207033	6.79077156348	7.24606753067	9.68574088766	
96.0	5.53017293445	6.36600822007	6.77055858979	7.19072179268	9.68490355194	
97.0	5.48812331355	6.35215731758	6.73900608627	7.13868040726	9.68137454488	
98.0	5.50027218371	6.32678096055	6.75672685659	7.08800320392	9.68004444074	
99.0	5.45719343436	6.3058754488	6.7146733619	7.06126312058	9.54994197415	
100.0	5.42706955168	6.3177143666	6.6721244854	7.03768645706	9.56211518404	


==> data/fig_shadow_U.dat <==
x1	x2	x3	x4	x5	x6	
-0.782596935737	0.568421083545	0.191960512551	-0.166029311722	-0.000118149235393	-0.00499232081495	


==> data/fig_shadow_con.dat <==
y	fX	
0.193355121414	5.05513858891	
0.183370479784	5.04946856422	
0.193118822943	5.05450538688	
0.183134181313	5.04936284921	
-0.138703502031	4.89497840173	
-0.14868814366	4.88916411457	
-0.138939800501	4.89432908913	
-0.148924442131	4.88905570985	
0.577276146516	6.62067669173	
0.567291504886	6.59514038877	
0.577039848046	6.61783625731	
0.567055206416	6.59466209598	
0.245217523072	5.66487647691	
0.235232881442	5.63417926566	
0.244981224601	5.6614619883	
0.234996582971	5.6336043095	
1.3301972885	8.05189884809	
1.32021264687	8.04892812106	
1.32996099003	8.05156709109	
1.3199763484	8.04887273321	
0.998138665059	7.89173866091	
0.988154023429	7.88862367141	
0.997902366588	7.89139079334	
0.987917724958	7.88856559386	
1.71411831361	9.60134264232	
1.70413367198	9.59190064795	
1.71388201514	9.60029239766	
1.70389737351	9.5917238002	
1.38205969016	8.6455424275	
1.37207504853	8.63093952484	
1.38182339169	8.64391812865	
1.37183875006	8.63066601371	
-1.37183875006	2.77189267716	
-1.38182339169	2.76416604473	
-1.37207504853	2.77102980271	
-1.38205969016	2.7640219852	
-1.70389737351	2.61173248997	
-1.71388201514	2.60386159508	
-1.70413367198	2.61085350497	
-1.71411831361	2.60371484585	
-0.987917724958	4.34969311033	
-0.997902366588	4.31189447701	
-0.988154023429	4.3454887218	
-0.998138665059	4.31118651182	
-1.3199763484	3.3938928955	
-1.32996099003	3.3509333539	
-1.32021264687	3.3891144528	
-1.3301972885	3.35012872534	
-0.234996582971	4.87351675502	
-0.244981224601	4.86768313654	
-0.235232881442	4.87286528359	
-0.245217523072	4.86757437139	
-0.567055206416	4.71335656784	
-0.577039848046	4.70737868689	
-0.567291504886	4.71268898584	
-0.577276146516	4.70726723203	
0.148924442131	6.44003027048	
0.138939800501	6.41351855488	
0.14868814366	6.43708133971	
0.138703502031	6.4130219927	
-0.183134181313	5.48423005566	
-0.193118822943	5.45255743177	
-0.183370479784	5.48070707071	
-0.193355121414	5.45196420621	


==> data/fig_shadow_con_envelope.dat <==
y	lb	ub	
-1.71411831361	2.60428969603	2.60050156488	
-1.57127512081	2.63979848854	2.92321066027	
-1.428431928	2.71814041326	3.22870120537	
-1.2855887352	2.82087255777	3.50907850726	
-1.1427455424	2.9155817507	3.78924589019	
-0.999902349603	3.03301458075	4.31419079556	
-0.857059156803	3.17117045649	4.63664892227	
-0.714215964002	3.31265192992	4.96725373363	
-0.571372771202	3.5183247489	5.18975656365	
-0.428529578401	3.64513848204	5.53419893768	
-0.285686385601	3.85601678952	5.73291561853	
-0.1428431928	4.31607850176	5.99145290582	
0.0	4.44260769878	6.20651718851	
0.1428431928	4.8555904927	6.43539160075	
0.285686385601	5.43656479787	6.46274575117	
0.428529578401	5.78533699887	6.85976224834	
0.571372771202	6.0920260666	7.05783634014	
0.714215964002	6.29128968602	7.41378560478	
0.857059156803	6.61000322407	7.66149867956	
0.999902349603	7.1829803646	8.07075885442	
1.1427455424	7.35510075849	8.48244907651	
1.2855887352	7.87988197718	8.77489323996	
1.428431928	8.45353702005	9.10458179596	
1.57127512081	8.97923029581	9.3600089253	
1.71411831361	9.54639913928	9.60500396537	


==> data/fig_shadow_con_envelope_estimate.dat <==
y	lb	ub	
-1.71411831361	2.60371484585	2.60371484585	
-1.67948966081	-2.8093855713	8.02442648895	
-1.64486100801	-2.9640722681	8.17906607372	
-1.61023235521	-3.22335292182	8.43829959891	
-1.57560370241	-3.57408174978	8.78898128698	
-1.54097504961	-3.89780402898	9.21656985386	
-1.50634639681	-3.95007960587	9.31454677336	
-1.47171774401	-4.07235963066	9.59283752721	
-1.4370890912	-4.19927732341	9.67207808918	
-1.4024604384	-4.15582236952	9.83996477601	
-1.3678317856	-4.120601998	10.0860640105	
-1.3332031328	-4.09454791475	10.4003460018	
-1.29857448	-4.07875602963	10.7066343017	
-1.2639458272	-4.04683216576	10.7755130931	
-1.2293171744	-3.96676044291	10.8564490335	
-1.1946885216	-3.8827024377	10.8614314964	
-1.1600598688	-3.80026444062	10.8735861569	
-1.125431216	-3.71948130663	10.892809339	
-1.0908025632	-3.64038824386	10.91898103	
-1.0561739104	-3.56302077913	10.9519663688	
-1.0215452576	-3.48741472159	10.9916172489	
-0.986916604803	-3.41360612221	11.0377739958	
-0.952287952003	-3.34163123038	11.090267078	
-0.917659299203	-3.27152644748	11.1489188161	
-0.883030646403	-3.19868449382	11.2135450559	
-0.848401993603	-3.12470215041	11.2839567779	
-0.813773340803	-3.05108887575	11.3696650954	
-0.779144688003	-2.97686075518	11.4626350212	
-0.744516035203	-2.90430133335	11.5606735889	
-0.709887382402	-2.83346721483	11.6635948753	
-0.675258729602	-2.76441692436	11.7712140848	
-0.640630076802	-2.69721094105	11.8833484624	
-0.606001424002	-2.63191172691	11.9998180843	
-0.571372771202	-2.56858375223	12.1204465324	
-0.536744118402	-2.50729351368	12.245061457	
-0.502115465602	-2.44976543136	12.3734950372	
-0.467486812802	-2.39556007107	12.5055843434	
-0.432858160002	-2.34405010753	12.6411716155	
-0.398229507201	-2.29528856208	12.7801044633	
-0.363600854401	-2.24932821883	12.8986415273	
-0.328972201601	-2.20622151312	12.9688238589	
-0.294343548801	-2.166020413	13.0492788154	
-0.259714896001	-2.12877629668	13.0616946519	
-0.225086243201	-2.09453982523	13.0660054108	
-0.190457590401	-2.06336081109	13.0738207186	
-0.155828937601	-2.03528808335	13.0850710725	
-0.1212002848	-2.01036935016	13.0996853831	
-0.0865716320003	-1.98865105868	13.1175912627	
-0.0519429792002	-1.97017825379	13.1387153031	
-0.0173143264001	-1.95499446696	13.1629833413	
0.0173143264001	-1.94314151255	13.1903207113	
0.0519429792002	-1.9346593493	13.220652482	
0.0865716320003	-1.92958600114	13.2539036789	
0.1212002848	-1.9254798804	13.2909080769	
0.155828937601	-1.8543052931	13.3311193072	
0.190457590401	-1.7593061295	13.3739917708	
0.225086243201	-1.60800709103	13.4194525393	
0.259714896001	-1.45929606894	13.4674295779	
0.294343548801	-1.31329517978	13.5178518659	
0.328972201601	-1.17015068858	13.5706495022	
0.363600854401	-1.03000117654	13.6257537972	
0.398229507201	-0.892965326736	13.6830973521	
0.432858160001	-0.759186266854	13.7426141256	
0.467486812802	-0.628815000336	13.8042394893	
0.502115465602	-0.502008301471	13.8679102726	
0.536744118402	-0.378928592088	13.9335647982	
0.571372771202	-0.259743746805	14.0011429084	
0.606001424002	-0.144626818247	14.0705859925	
0.640630076802	-0.033755672658	14.1418369668	
0.675258729602	0.0726874747599	14.2148403108	
0.709887382402	0.17451663201	14.289542054	
0.744516035203	0.271542719404	14.3692521158	
0.779144688003	0.363574382666	14.451135832	
0.813773340803	0.45041893307	14.5345234059	
0.848401993603	0.531883418909	14.6193690679	
0.883030646403	0.607775824948	14.7056283975	
0.917659299203	0.677906396327	14.7932583048	
0.952287952003	0.742089079081	14.88221701	
0.986916604803	0.800143059154	14.9724640195	
1.0215452576	0.851894384024	15.0639601022	
1.0561739104	0.897177639771	15.1566672625	
1.0908025632	0.935837657613	15.2505487127	
1.125431216	0.967731211382	15.3455688445	
1.1600598688	0.992728670185	15.4416932002	
1.1946885216	1.010715567	15.538888442	
1.2293171744	1.02159402524	15.6368635733	
1.2639458272	1.0252840321	15.7258851215	
1.29857448	1.36900864296	15.8155111452	
1.3332031328	1.66718975532	15.8817061218	
1.3678317856	1.90319920825	15.9511766566	
1.4024604384	2.06573701609	16.0196721828	
1.4370890912	2.14295850469	16.0707228227	
1.47171774401	2.45807504955	16.0668105093	
1.50634639681	2.4999117825	15.8969767917	
1.54097504961	2.98734246739	15.7788981351	
1.57560370241	3.41492662957	15.7341293633	
1.61023235521	3.76560389293	15.427188644	
1.64486100801	4.0248329662	15.1679029298	
1.67948966081	4.1794680624	15.0132112002	
1.71411831361	9.60134264232	9.60134264232	


==> data/fig_shadow_con_shadow_uncertainty.dat <==
y	lb	ub	
-1.71411831361	2.60371484585	2.60371484585	
-1.67948966081	-2.80938557138	8.02442648976	
-1.64486100801	-2.96407226858	8.17906607395	
-1.61023235521	-3.22335292208	8.4382995992	
-1.57560370241	-3.57408175038	8.78898128709	
-1.54097504961	-3.89780402921	9.2165698536	
-1.50634639681	-3.95007960591	9.31454677397	
-1.47171774401	-4.0723596306	9.59283752722	
-1.4370890912	-4.19927732337	9.67207808919	
-1.4024604384	-4.15582236954	9.83996477604	
-1.3678317856	-4.12060199801	10.0860640104	
-1.3332031328	-4.09454791477	10.4003460018	
-1.29857448	-4.07875602964	10.7066343018	
-1.2639458272	-4.04683216579	10.7755130932	
-1.2293171744	-3.96676044294	10.8564490336	
-1.1946885216	-3.88270243768	10.8614314964	
-1.1600598688	-3.80026444062	10.8735861569	
-1.125431216	-3.71948130669	10.892809339	
-1.0908025632	-3.64038824385	10.91898103	
-1.0561739104	-3.56302077913	10.9519663688	
-1.0215452576	-3.4874147216	10.9916172489	
-0.986916604803	-3.41360612222	11.0377739958	
-0.952287952003	-3.34163123044	11.090267078	
-0.917659299203	-3.27152644746	11.1489188162	
-0.883030646403	-3.19868449378	11.213545056	
-0.848401993603	-3.12470215048	11.2839567779	
-0.813773340803	-3.05108887576	11.3696650956	
-0.779144688003	-2.97686075519	11.4626350213	
-0.744516035203	-2.90430133336	11.560673589	
-0.709887382402	-2.83346721483	11.6635948753	
-0.675258729602	-2.76441692441	11.7712140849	
-0.640630076802	-2.69721094102	11.8833484624	
-0.606001424002	-2.63191172688	11.9998180843	
-0.571372771202	-2.56858375219	12.1204465324	
-0.536744118402	-2.50729351373	12.2450614572	
-0.502115465602	-2.44976543134	12.3734950373	
-0.467486812802	-2.395560071	12.5055843434	
-0.432858160002	-2.34405010759	12.6411716155	
-0.398229507201	-2.29528856208	12.7801044634	
-0.363600854401	-2.24932821883	12.8986415273	
-0.328972201601	-2.20622151315	12.9688238589	
-0.294343548801	-2.16602041302	13.0492788155	
-0.259714896001	-2.12877629672	13.0616946519	
-0.225086243201	-2.09453982528	13.0660054109	
-0.190457590401	-2.06336081112	13.0738207186	
-0.155828937601	-2.03528808337	13.0850710726	
-0.1212002848	-2.01036935017	13.0996853832	
-0.0865716320003	-1.98865105869	13.1175912628	
-0.0519429792002	-1.97017825382	13.1387153031	
-0.0173143264001	-1.9549944669	13.1629833412	
0.0173143264001	-1.94314151256	13.1903207112	
0.0519429792002	-1.93465934934	13.2206524819	
0.0865716320003	-1.92958600117	13.2539036789	
0.1212002848	-1.9254798804	13.2909080769	
0.155828937601	-1.85430529301	13.3311193072	
0.190457590401	-1.75930612945	13.3739917709	
0.225086243201	-1.608007091	13.4194525393	
0.259714896001	-1.459296069	13.4674295778	
0.294343548801	-1.31329517981	13.5178518659	
0.328972201601	-1.17015068863	13.5706495022	
0.363600854401	-1.0300011765	13.6257537972	
0.398229507201	-0.892965326751	13.6830973521	
0.432858160001	-0.759186266899	13.7426141256	
0.467486812802	-0.628815000332	13.8042394893	
0.502115465602	-0.502008301425	13.8679102726	
0.536744118402	-0.378928592005	13.9335647982	
0.571372771202	-0.259743746814	14.0011429084	
0.606001424002	-0.144626818305	14.0705859925	
0.640630076802	-0.0337556726625	14.1418369668	
0.675258729602	0.0726874747464	14.2148403109	
0.709887382402	0.174516631879	14.289542054	
0.744516035203	0.271542719277	14.3692521158	
0.779144688003	0.363574382536	14.451135832	
0.813773340803	0.450418933082	14.5345234058	
0.848401993603	0.531883418923	14.6193690679	
0.883030646403	0.607775824743	14.7056283975	
0.917659299203	0.677906396159	14.7932583048	
0.952287952003	0.74208907906	14.8822170099	
0.986916604803	0.800143059141	14.9724640195	
1.0215452576	0.851894383826	15.0639601023	
1.0561739104	0.897177639639	15.1566672625	
1.0908025632	0.935837657816	15.2505487127	
1.125431216	0.967731211393	15.3455688446	
1.1600598688	0.9927286699	15.4416932002	
1.1946885216	1.010715567	15.538888442	
1.2293171744	1.0215940252	15.6368635733	
1.2639458272	1.02528403217	15.7258851214	
1.29857448	1.36900864298	15.8155111452	
1.3332031328	1.66718975533	15.8817061218	
1.3678317856	1.90319920813	15.9511766566	
1.4024604384	2.06573701611	16.0196721828	
1.4370890912	2.14295850467	16.0707228227	
1.47171774401	2.45807504917	16.0668105093	
1.50634639681	2.49991178239	15.8969767917	
1.54097504961	2.98734246653	15.7788981351	
1.57560370241	3.41492662894	15.7341293634	
1.61023235521	3.76560389273	15.4271886439	
1.64486100801	4.02483296581	15.16790293	
1.67948966081	4.17946806135	15.0132112003	
1.71411831361	9.60134264232	9.60134264232	


==> data/fig_shadow_envelope.dat <==
y	lb	ub	
-1.7141182936695085	2.6047654769901665	2.6004985435271557	
-1.5712751025303828	2.639499545830014	2.9233356675525815	
-1.4284319113912571	2.718889581534836	3.228072614300822	
-1.2855887202521314	2.8207332764158686	3.508687456103249	
-1.1427455291130055	2.9157302925814585	3.789332650955113	
-0.99990233797388	3.031648262151165	4.313223153451648	
-0.8570591468347541	3.173277485735581	4.62243451539519	
-0.7142159556956285	3.3135546626861694	5.009901427990038	
-0.5713727645565028	3.5177527404351183	5.111751149349114	
-0.4285295734173771	3.645995613972755	5.623732444024858	
-0.2856863822782514	3.858379092771567	5.6716591855439615	
-0.1428431911391257	4.316633692811008	6.007991141360292	
2.220446049250313e-16	4.442558430567487	6.203261412176929	
0.1428431911391259	4.857668509112908	6.431289671841035	
0.2856863822782516	5.434541886887068	6.466823537460051	
0.4285295734173771	5.784739146222907	6.856785197429939	
0.571372764556503	6.0974810535713795	7.057974921713488	
0.7142159556956289	6.288294569609239	7.411877179413818	
0.8570591468347544	6.609617800899932	7.658457947332839	
0.9999023379738803	7.183187888143258	8.078876608898593	
1.1427455291130058	7.3550222979616136	8.46864567001449	
1.2855887202521317	7.878903435341332	8.787929872937731	
1.4284319113912571	8.456610373415813	9.096023629734823	
1.571275102530383	8.978863792276062	9.360431386216886	
1.7141182936695085	9.547101013196828	9.603985894546787	


==> data/fig_shadow_golinski_volume_bounds.dat <==
y	lb	ub	lb_scalar	ub_scalar	
-1.98589028929	3861.68554919	3861.68554919	3861.68554919	3861.68554919	
-1.90483354279	3821.83328441	3846.34295198	3694.28785535	4029.08324303	
-1.82377679629	3778.84881284	3857.95133364	3449.5981479	4133.37243046	
-1.74272004979	3738.956543	3825.90491534	3519.40321794	4099.87941899	
-1.66166330329	3700.59400718	3794.35135669	3459.04241327	4084.98535104	
-1.58060655678	3650.62367557	3772.14191489	3347.99560912	4053.55938756	
-1.49954981028	3617.61474799	3736.1594887	3279.43559942	4076.73859028	
-1.41849306378	3551.74105004	3712.82897824	3168.15091416	4026.88214032	
-1.33743631728	3533.01835754	3684.10304757	3163.2044056	3989.25968372	
-1.25637957078	3489.11261509	3656.0283757	3123.63617788	3993.58765872	
-1.17532282428	3461.2147293	3624.92679048	3065.91831347	3949.44314322	
-1.09426607777	3428.25141091	3590.84977558	2973.70627126	3958.28823438	
-1.01320933127	3387.70027248	3557.08520753	3040.08449032	3905.44428041	
-0.932152584771	3358.73551185	3871.99876114	2937.40484567	4013.31030651	
-0.851095838269	3315.94539006	3821.08427337	2867.18104778	4076.57684285	
-0.770039091767	3286.68268567	3763.0304329	2866.81357354	3968.55016687	
-0.688982345265	3252.03488688	3666.07215377	2800.83566307	4028.40909499	
-0.607925598763	3212.73089781	3861.06273848	2822.28082934	4063.85189228	
-0.526868852262	3178.51649209	3773.93307056	2760.76664225	4167.90506042	
-0.44581210576	3141.7404098	3836.16391527	2690.54714511	4128.84528453	
-0.364755359258	3104.57724882	3856.02836932	2679.30105797	4204.85914871	
-0.283698612756	3074.2551797	3861.68554919	2627.90923229	4202.03111332	
-0.202641866254	3037.7043159	3858.20513394	2565.24618327	4207.84435787	
-0.121585119753	3003.91878386	3866.54225304	2535.29467913	4040.53423072	
-0.0405283732509	2970.47779622	3439.23925668	2490.36421853	3863.70944783	
0.0405283732509	2577.75243051	3193.89761077	2368.87142126	3720.69209429	
0.121585119753	2332.5267799	3168.52685208	2162.47014336	3682.41208653	
0.202641866254	2337.29569201	3132.42673048	2002.82568354	3665.11841837	
0.283698612756	2352.35196302	3114.35176474	1999.62959236	3575.3292232	
0.364755359258	2328.52168233	3084.60039453	2084.0094539	3538.58892874	
0.44581210576	2332.36628689	3049.72494747	2112.64106076	3580.38756036	
0.526868852262	2384.99541328	3019.28759009	2151.18883255	3486.83922028	
0.607925598763	2315.94370773	2982.67354223	2055.00479154	3478.15275762	
0.688982345265	2431.37311547	2955.74833286	2218.91746453	3414.36981629	
0.770039091767	2392.89215317	2922.3874021	2191.37363345	3351.67375299	
0.851095838269	2356.11590746	2884.74986964	2138.62087162	3316.08934291	
0.932152584771	2332.57468107	2863.82602482	2066.63741438	3324.78117162	
1.01320933127	2560.49586718	2811.79840015	2255.10523975	3286.83176424	
1.09426607777	2527.80904261	2781.81651996	2241.51370745	3132.87377244	
1.17532282428	2494.14745141	2750.70428629	2254.27538877	3215.3951262	
1.25637957078	2463.95970573	2719.66138474	2247.42746957	3141.27175095	
1.33743631728	2435.82396303	2682.43609556	2208.31901195	3173.30922529	
1.41849306378	2422.75110593	2646.42319201	2169.10529582	2973.40446135	
1.49954981028	2409.23981075	2596.05784881	2171.93042502	2947.47795047	
1.58060655678	2388.82934491	2560.98773888	2127.60178886	2874.35899228	
1.66166330329	2370.53918557	2511.9534964	2118.81603957	2997.25587494	
1.74272004979	2342.3013368	2483.95945642	2113.20760679	2816.59956167	
1.82377679629	2329.71883981	2426.69325095	2072.77593568	2716.34952835	
1.90483354279	2357.57101879	2389.52685021	2195.01490474	2509.68902131	
1.98589028929	2352.35196302	2352.35196302	2352.35196302	2352.35196302	


==> data/fig_shadow_golinski_volume_samples.dat <==
UX	fX	
1.98589028929	2352.35196302	
1.20478498483	2671.23045802	
1.27028153816	2625.85115702	
0.489176233692	2944.72965202	
1.93226034395	2371.98696302	
1.15115503948	2694.98880802	
1.21665159281	2645.48615702	
0.435546288345	2968.48800202	
1.96157650419	2358.95717702	
1.18047119972	2677.83567202	
1.24596775305	2637.79709102	
0.464862448584	2956.67558602	
1.90794655884	2378.59217702	
1.12684125437	2701.59402202	
1.19233780771	2657.43209102	
0.411232503237	2980.43393602	
0.811950491392	2711.98525564	
0.0308451869235	3030.86375064	
0.0963417402575	2985.48444964	
-0.684763564211	3304.36294464	
0.758320546045	2731.62025564	
-0.0227847584232	3054.62210064	
0.0427117949108	3005.11944964	
-0.738393509557	3328.12129464	
0.787636706284	2718.59046964	
0.00653140181566	3037.46896464	
0.0720279551497	2997.43038364	
-0.709077349318	3316.30887864	
0.734006760937	2738.22546964	
-0.047098543531	3061.22731464	
0.018398009803	3017.06538364	
-0.762707294665	3340.06722864	
0.762707294665	2753.81998141	
-0.018398009803	3064.78200141	
0.047098543531	3017.06545541	
-0.734006760937	3328.02747541	
0.709077349318	2773.45498141	
-0.0720279551497	3088.54035141	
-0.00653140181566	3036.70045541	
-0.787636706284	3351.78582541	
0.738393509557	2760.42519541	
-0.0427117949108	3071.38721541	
0.0227847584232	3029.01138941	
-0.758320546045	3339.97340941	
0.684763564211	2780.06019541	
-0.0963417402575	3095.14556541	
-0.0308451869235	3048.64638941	
-0.811950491392	3363.73175941	
-0.411232503237	3251.77377119	
-1.19233780771	3562.73579119	
-1.12684125437	3515.01924519	
-1.90794655884	3825.98126519	
-0.464862448584	3271.40877119	
-1.24596775305	3586.49414119	
-1.18047119972	3534.65424519	
-1.96157650419	3849.73961519	
-0.435546288345	3258.37898519	
-1.21665159281	3569.34100519	
-1.15115503948	3526.96517919	
-1.93226034395	3837.92719919	
-0.489176233692	3278.01398519	
-1.27028153816	3593.09935519	
-1.20478498483	3546.60017919	
-1.98589028929	3861.68554919	


==> data/fig_shadow_iso_matrix.dat <==
y	fX	
0.18867931473905017	5.40203196513272	
-0.0062015726867354105	5.669227142632424	
-0.3825888642706547	4.8705507910340815	
-0.2102496764658828	5.031119950383262	
-1.0734474470048778	3.5371767605518842	
-0.014494447111264314	5.655589569215998	
0.8483429996602542	7.092834427511942	
-0.8130461698576067	4.030248285490941	
-0.612404261583498	4.609246348085357	
0.9547342350342186	7.402113664850232	
0.7760873150907268	7.029486123669017	
0.9841165434393995	7.542572204219838	
0.36884132143621784	6.059147906764401	
-0.5177915218334561	4.759381537590991	
-0.9445212673160629	3.5329279096350903	
0.018579265914328784	5.618534848709863	
-1.0001536437199998	3.549569378239167	
0.8781711504405771	6.983604839629177	
0.6446200365359808	6.752970952280264	
0.01300265525244417	5.312206949752551	
0.6352392384833063	6.456969537381493	
-0.2558297585591048	4.4245905008116395	
1.0707805849938368	7.581528775441053	
-0.7787507574197777	4.098660085024363	
-0.1330784980604175	5.184907524170068	
-0.3893093537374574	4.827529712675773	
-1.1130194520198993	3.1408962221664654	
0.6374526691913542	6.817603261424906	
1.1699034424721182	7.869349044955856	
0.21934997847782245	5.498266021463517	
0.10204590609413863	5.333406565120735	
0.41726159084350606	6.125287889793727	
-1.0724204112337814	3.4217573137137505	
1.0802892982052055	8.033660139319563	
0.26577166243701733	5.5634814648229245	
0.872132211312808	7.011237745003742	
-0.7227301322382929	4.338422825782333	
1.091034049249432	7.700442412919304	
-0.4166241249578019	4.934031335260008	
0.12928511176586	5.521546233089684	
-1.0993217648126952	3.789247006381437	
-0.07001211164984739	5.2039414837839235	
-0.27300370030132637	4.912399658311758	
0.04882672924830722	4.944091228125555	
-0.002195758705037804	5.480591019355281	
-0.6057019173318993	4.36778560881991	
-0.5444248508783719	4.054940315925633	
0.21693106129627562	5.969500650939578	
-0.31065874266753024	4.43583395614667	
1.2515762925361933	8.289321342586122	
-0.488748489668286	3.8815528598259834	
0.17580488032274547	5.460032692450964	
-0.15874557425839972	5.379121249383709	
-0.2888144540628463	4.950048053207129	
0.940722348560483	7.705788338638385	
-0.8776001385208181	3.6399197128629326	
0.4200273204759788	6.212365546113499	
-1.1819666195130998	3.3387756356374165	
-0.2651034596396333	5.18870283191256	
-0.10948584194676242	4.915962130095274	
0.3686155687777094	6.21553148640116	
-0.6301068066995889	4.525432663941154	
0.0066922824818116235	5.173026649167939	
0.28611582752978526	5.8604113875941195	
0.6609800611098523	6.937651460142504	
-0.09881644910637778	5.035235733708339	
0.7124884391449439	6.857065682201014	
0.8187809296040757	7.282045980571216	
-0.2109641006139336	4.798403755695658	
-0.095696146216288	5.117489983962324	
0.6566986471531555	6.756766943759588	
-0.7644824977116731	4.141994468223857	
0.8378028835975314	7.254755319921137	
-0.9391432473727519	3.6525934503768887	
0.3346660681897084	5.9932552457736765	
0.46366568651406487	6.30102997426616	
-0.3528915135525125	4.512641298985791	
-0.6782067146308953	4.2672617523297935	
-0.25034614317280773	4.405956684620622	
-0.9089959725845145	3.6929083391889104	
0.1379372439982411	5.723530440664633	
-0.24067974622936028	4.715930705651131	
-0.18976684543752131	4.950346075680381	
0.19947385747521146	6.006581331398348	
0.12604050033358885	5.648437551816289	
-0.4359275241805628	4.987862704754091	
0.09471136639607555	5.372785674963809	
-0.4747788088706433	4.7327097934261495	
-0.7045751895633596	4.18052732627669	
-0.24943726703603003	4.208450264125147	
-0.971190629367351	3.933983530939517	
0.4470116516020334	5.997878959348302	
0.37764523612562767	6.0900588722940885	
0.4058683399936339	6.136862957244806	
0.6920726253796082	6.827048653410944	
0.7369019716681007	7.169846242816631	
-0.23903711755844412	4.94559048505076	
-0.23423614287111127	5.193504957284796	
-0.18539881569174793	5.332829461894594	
0.4789375814649074	6.415319462501408	


==> data/fig_shadow_iso_matrix_shadow_uncertainty.dat <==
y	lb	ub	
-1.7141182936695083	0.9507595427871358	5.840461997882125	
-1.6794896412721445	1.0609261812648456	5.740134622749013	
-1.6448609888747807	1.1674725358182991	5.646636175861225	
-1.610232336477417	1.2699392383277264	5.560758353532142	
-1.5756036840800531	1.367808324151368	5.483339459666233	
-1.5409750316826893	1.4605000559049302	5.41524348540524	
-1.5063463792853256	1.5473721586579408	5.357329887652321	
-1.4717177268879618	1.6277228422098409	5.310414251591935	
-1.437089074490598	1.7020593647957218	5.275221954877054	
-1.4024604220932342	1.8243044622674862	5.23232954475375	
-1.3678317696958704	1.9074150057515866	5.180646069826245	
-1.3332031172985064	1.9872364315896809	5.14324361216685	
-1.2985744649011426	2.0431442553404566	5.121065426433766	
-1.2639458125037788	2.0723977030605907	5.114709945937036	
-1.229317160106415	2.0939951899084814	5.124354369613858	
-1.1946885077090512	2.189300867007205	5.147663628416993	
-1.1600598553116874	2.308248129847799	5.160269062974879	
-1.1254312029143236	2.379260969134619	5.189419762633045	
-1.0908025505169598	2.3425197091649914	5.234875228527151	
-1.056173898119596	2.3518132663409963	5.303997853305543	
-1.0215452457222323	2.3517939223055424	5.388756742803567	
-0.9869165933248684	2.384133638875423	5.486706413708159	
-0.9522879409275046	2.375400919286638	5.543936904335903	
-0.9176592885301408	2.383710185643851	5.584569363209501	
-0.883030636132777	2.3957723418730756	5.599393854783264	
-0.8484019837354132	2.341499593511104	5.632400850065407	
-0.8137733313380494	2.274002843322297	5.6824219936036116	
-0.7791446789406856	2.309920231752734	5.678067284880361	
-0.7445160265433217	2.369073912106606	5.673267764168337	
-0.7098873741459579	2.4763963461694023	5.691962488698429	
-0.6752587217485941	2.5779847236189415	5.781333476309281	
-0.6406300693512303	2.6726811699400925	5.888708174496033	
-0.6060014169538666	2.75906651313992	6.003019348592932	
-0.5713727645565028	2.835416486063299	6.123149187815365	
-0.536744112159139	2.9012898200595694	6.201975468333453	
-0.5021154597617752	2.975403154420361	6.187844566025408	
-0.4674868073644114	3.058100723266034	6.211686653088282	
-0.4328581549670476	3.156251384254134	6.19396806472059	
-0.3982295025696838	3.2046263837753486	6.197832120103384	
-0.36360085017232	3.2635454920852167	6.215215395774488	
-0.32897219777495623	3.3153942702205117	6.24897848642388	
-0.2943435453775922	3.4187979870490173	6.33507281952047	
-0.25971489298022843	3.4920607397874357	6.389964336935407	
-0.22508624058286464	3.5703760485336096	6.4222431642681235	
-0.19045758818550085	3.6058339938344393	6.467240007512007	
-0.15582893578813706	3.6722927263728007	6.523963134841041	
-0.12120028339077327	3.7209533535326345	6.618775184798057	
-0.08657163099340948	3.8315832831126984	6.695592992779734	
-0.051942978596045686	3.9382572064611026	6.757792582912937	
-0.017314326198681895	4.007281304507191	6.80049205452158	
0.017314326198681895	4.038013033276068	6.872795629397569	
0.051942978596045686	4.120135404420705	6.952256329393695	
0.08657163099340948	4.196790242035854	7.040690565350858	
0.12120028339077327	4.3013507797261745	7.072314876807444	
0.15582893578813706	4.361096367935519	7.0701957217330005	
0.19045758818550085	4.3483428098137304	7.039029117078218	
0.22508624058286486	4.40352721026627	7.132943589437373	
0.25971489298022865	4.499710018364899	7.2326047908238555	
0.29434354537759244	4.619768990209771	7.328988162310278	
0.32897219777495623	4.734039111727056	7.419857257591632	
0.36360085017232	4.841573411365548	7.4749282788562255	
0.3982295025696838	4.904066193501774	7.508044633624295	
0.4328581549670476	4.905720203088044	7.572627978503336	
0.4674868073644114	4.888067318774553	7.630094961914456	
0.5021154597617752	4.838571198664598	7.697913261570103	
0.536744112159139	4.797180310074854	7.774903476901935	
0.5713727645565028	4.728797634474273	7.859933998137705	
0.6060014169538666	4.790727952751134	7.951961081165841	
0.6406300693512303	4.853949020600044	8.033347099222288	
0.6752587217485941	4.905741340741248	8.092737668489686	
0.7098873741459579	4.9452134618846095	8.145277334619106	
0.7445160265433217	4.9716231828071775	8.208744737988706	
0.7791446789406855	5.07340506962127	8.27987706340955	
0.8137733313380493	5.192192161033311	8.335267327020523	
0.8484019837354131	5.305141999041036	8.360956914951675	
0.8830306361327769	5.411326309082609	8.432130441277739	
0.9176592885301407	5.509684658207425	8.523786513046758	
0.9522879409275045	5.599028520434901	8.629032552132383	
0.9869165933248683	5.67806157307975	8.71773642456189	
1.021545245722232	5.745422988574671	8.798356888996501	
1.0561738981195958	5.799758880951732	8.896883513315874	
1.09080255051696	5.904006595301183	8.990929383627549	
1.1254312029143239	5.983325270644568	9.09282607206706	
1.1600598553116876	6.053528149002241	9.123926495060221	
1.1946885077090514	6.130777714696553	9.130756850467645	
1.2293171601064152	6.195323184511268	9.153136985906249	
1.263945812503779	6.245648808067153	9.190483214303324	
1.2985744649011428	6.2804028835339825	9.241884353478131	
1.3332031172985066	6.298551503786385	9.306833804855383	
1.3678317696958704	6.2995186421432905	9.382662868137832	
1.4024604220932342	6.283272868143982	9.415903469796014	
1.437089074490598	6.2503322598324855	9.472333856241924	
1.4717177268879618	6.20168582080705	9.548505031919479	
1.5063463792853256	6.138657427522685	9.648134640714156	
1.5409750316826893	6.062751722105494	9.75460012845174	
1.5756036840800531	5.975516458373103	9.763181631540144	
1.610232336477417	5.878440354962099	9.860257734950421	
1.6448609888747807	5.772890000617935	9.965808089294903	
1.6794896412721445	5.66007966254336	10.078618427372666	
1.7141182936695083	5.56362869571848	10.175069394193232	


==> data/fig_shadow_iso_scalar.dat <==
y	fX	
0.18867931473905017	5.40203196513272	
-0.0062015726867354105	5.669227142632424	
-0.3825888642706547	4.8705507910340815	
-0.2102496764658828	5.031119950383262	
-1.0734474470048778	3.5371767605518842	
-0.014494447111264314	5.655589569215998	
0.8483429996602542	7.092834427511942	
-0.8130461698576067	4.030248285490941	
-0.612404261583498	4.609246348085357	
0.9547342350342186	7.402113664850232	
0.7760873150907268	7.029486123669017	
0.9841165434393995	7.542572204219838	
0.36884132143621784	6.059147906764401	
-0.5177915218334561	4.759381537590991	
-0.9445212673160629	3.5329279096350903	
0.018579265914328784	5.618534848709863	
-1.0001536437199998	3.549569378239167	
0.8781711504405771	6.983604839629177	
0.6446200365359808	6.752970952280264	
0.01300265525244417	5.312206949752551	
0.6352392384833063	6.456969537381493	
-0.2558297585591048	4.4245905008116395	
1.0707805849938368	7.581528775441053	
-0.7787507574197777	4.098660085024363	
-0.1330784980604175	5.184907524170068	
-0.3893093537374574	4.827529712675773	
-1.1130194520198993	3.1408962221664654	
0.6374526691913542	6.817603261424906	
1.1699034424721182	7.869349044955856	
0.21934997847782245	5.498266021463517	
0.10204590609413863	5.333406565120735	
0.41726159084350606	6.125287889793727	
-1.0724204112337814	3.4217573137137505	
1.0802892982052055	8.033660139319563	
0.26577166243701733	5.5634814648229245	
0.872132211312808	7.011237745003742	
-0.7227301322382929	4.338422825782333	
1.091034049249432	7.700442412919304	
-0.4166241249578019	4.934031335260008	
0.12928511176586	5.521546233089684	
-1.0993217648126952	3.789247006381437	
-0.07001211164984739	5.2039414837839235	
-0.27300370030132637	4.912399658311758	
0.04882672924830722	4.944091228125555	
-0.002195758705037804	5.480591019355281	
-0.6057019173318993	4.36778560881991	
-0.5444248508783719	4.054940315925633	
0.21693106129627562	5.969500650939578	
-0.31065874266753024	4.43583395614667	
1.2515762925361933	8.289321342586122	
-0.488748489668286	3.8815528598259834	
0.17580488032274547	5.460032692450964	
-0.15874557425839972	5.379121249383709	
-0.2888144540628463	4.950048053207129	
0.940722348560483	7.705788338638385	
-0.8776001385208181	3.6399197128629326	
0.4200273204759788	6.212365546113499	
-1.1819666195130998	3.3387756356374165	
-0.2651034596396333	5.18870283191256	
-0.10948584194676242	4.915962130095274	
0.3686155687777094	6.21553148640116	
-0.6301068066995889	4.525432663941154	
0.0066922824818116235	5.173026649167939	
0.28611582752978526	5.8604113875941195	
0.6609800611098523	6.937651460142504	
-0.09881644910637778	5.035235733708339	
0.7124884391449439	6.857065682201014	
0.8187809296040757	7.282045980571216	
-0.2109641006139336	4.798403755695658	
-0.095696146216288	5.117489983962324	
0.6566986471531555	6.756766943759588	
-0.7644824977116731	4.141994468223857	
0.8378028835975314	7.254755319921137	
-0.9391432473727519	3.6525934503768887	
0.3346660681897084	5.9932552457736765	
0.46366568651406487	6.30102997426616	
-0.3528915135525125	4.512641298985791	
-0.6782067146308953	4.2672617523297935	
-0.25034614317280773	4.405956684620622	
-0.9089959725845145	3.6929083391889104	
0.1379372439982411	5.723530440664633	
-0.24067974622936028	4.715930705651131	
-0.18976684543752131	4.950346075680381	
0.19947385747521146	6.006581331398348	
0.12604050033358885	5.648437551816289	
-0.4359275241805628	4.987862704754091	
0.09471136639607555	5.372785674963809	
-0.4747788088706433	4.7327097934261495	
-0.7045751895633596	4.18052732627669	
-0.24943726703603003	4.208450264125147	
-0.971190629367351	3.933983530939517	
0.4470116516020334	5.997878959348302	
0.37764523612562767	6.0900588722940885	
0.4058683399936339	6.136862957244806	
0.6920726253796082	6.827048653410944	
0.7369019716681007	7.169846242816631	
-0.23903711755844412	4.94559048505076	
-0.23423614287111127	5.193504957284796	
-0.18539881569174793	5.332829461894594	
0.4789375814649074	6.415319462501408	


==> data/fig_shadow_iso_scalar_shadow_uncertainty.dat <==
y	lb	ub	
-1.7141182936695083	-0.09046365969646031	7.189602416174795	
-1.6794896412721445	-0.9173237350450512	7.716458314995279	
-1.6448609888747807	-0.8170857098127433	7.653232683036467	
-1.610232336477417	-0.7713696526561051	7.742456543579004	
-1.5756036840800531	-0.9170593604481843	7.909487651896585	
-1.5409750316826893	-0.8780756774138796	8.02507192053064	
-1.5063463792853256	-0.8455244191009132	7.999173544321275	
-1.4717177268879618	-0.8206319192323397	7.9652993485706745	
-1.437089074490598	-0.7936408431542201	8.113858937407237	
-1.4024604220932342	-0.7562637822683369	8.057697848593754	
-1.3678317696958704	-0.755500496627544	8.061757738567891	
-1.3332031172985064	-0.7443879027639997	8.176660240270884	
-1.2985744649011426	-0.7390517360734146	8.295238872728909	
-1.2639458125037788	-0.5967652013536537	8.392375942906396	
-1.229317160106415	-0.5786040974661102	8.483247495336478	
-1.1946885077090512	-0.5257433635888593	8.452618383305087	
-1.1600598553116874	-0.4909577321252323	8.35663540034281	
-1.1254312029143236	-0.4732550969512199	8.575782083210779	
-1.0908025505169598	-0.41826021310730344	8.548865665877845	
-1.056173898119596	-0.36776980282654925	8.498126487390874	
-1.0215452457222323	-0.3046887633572162	8.529612497711073	
-0.9869165933248684	-0.28760427451632253	8.839488860042147	
-0.9522879409275046	-0.2400382468512383	8.789072893097082	
-0.9176592885301408	-0.17190561706286278	8.760980714522823	
-0.883030636132777	-0.12009352117019922	8.688375328665114	
-0.8484019837354132	-0.051110567260780115	8.814121386470497	
-0.8137733313380494	-0.023675891878864874	8.841549581318645	
-0.7791446789406856	0.06118134818744725	8.814251882631766	
-0.7445160265433217	0.121892309547035	9.023246284674338	
-0.7098873741459579	0.11101877674315475	9.008473754106262	
-0.6752587217485941	0.16484032885493605	9.173564403179483	
-0.6406300693512303	0.2240168086841754	9.270210580137938	
-0.6060014169538666	0.27135966216258467	9.38110062962558	
-0.5713727645565028	0.327849926390539	9.19249796154078	
-0.536744112159139	0.4889927853443119	9.470871455969027	
-0.5021154597617752	0.48299700142883406	9.510077032473884	
-0.4674868073644114	0.426209531149488	9.279742475871844	
-0.4328581549670476	0.37238993627639694	9.306537368365834	
-0.3982295025696838	0.4492382578238088	9.655243949619104	
-0.36360085017232	0.5206004048185058	9.43934945365273	
-0.32897219777495623	0.5849152842039418	9.571501390011655	
-0.2943435453775922	0.6416870219460238	9.7054339661311	
-0.25971489298022843	0.64567423694377	9.841031981250094	
-0.22508624058286464	0.5994796026589624	9.97818870592048	
-0.19045758818550085	0.715881864808587	10.100986080560807	
-0.15582893578813706	0.4893347945963695	9.79392785310268	
-0.12120028339077327	0.501653638026486	10.099633323750377	
-0.08657163099340948	0.7468536340516385	10.203464382723652	
-0.051942978596045686	0.7033807427425387	10.327688413980049	
-0.017314326198681895	0.653775780253226	10.409777888241972	
0.017314326198681895	0.5982152378088914	10.454704072081249	
0.051942978596045686	0.6236789704940113	10.549953889457441	
0.08657163099340948	0.6960495314435517	10.687828759573643	
0.12120028339077327	0.7616319140451555	10.81933470129333	
0.15582893578813706	0.8014811651695499	10.809699092077032	
0.19045758818550085	0.8598450723999003	10.743838244961214	
0.22508624058286486	0.8916247731314231	10.68305969697444	
0.25971489298022865	0.8273012458759457	10.627562394260618	
0.29434354537759244	0.8679221667997776	10.577537156428871	
0.32897219777495623	0.8965272632571768	10.319172387938242	
0.36360085017232	0.9128621535724823	10.293622935297691	
0.3982295025696838	1.0263725578561624	10.4620221661176	
0.4328581549670476	1.2108916093958473	10.450561050851253	
0.4674868073644114	1.3338932668440067	10.50576884868848	
0.5021154597617752	1.3419713166156946	10.566345483502758	
0.536744112159139	1.3127913456950795	10.632075190589864	
0.5713727645565028	1.333342186893359	10.699965638890713	
0.6060014169538666	1.377103821055238	10.549516488201844	
0.6406300693512303	1.5123193458655821	10.745288700726515	
0.6752587217485941	1.6439552714311425	10.824252194387784	
0.7098873741459579	1.7679013213376393	10.733886765364142	
0.7445160265433217	1.8519232336471125	10.920128181428469	
0.7791446789406855	1.8932701725096486	10.83540098282182	
0.8137733313380493	1.8962099323543988	10.951306110395953	
0.8484019837354131	1.9088001192148902	10.934112253289362	
0.8830306361327769	1.8962515045415667	10.982770251918286	
0.9176592885301407	1.870793545754026	11.049452159387542	
0.9522879409275045	1.9027700336431312	11.078606937060844	
0.9869165933248683	1.9825518092160754	11.1314835733026	
1.021545245722232	2.0708916878796826	11.180385110182154	
1.0561738981195958	2.2132660874799788	11.206549518084696	
1.09080255051696	2.3491333482778067	11.348346163914083	
1.1254312029143239	2.477968344664289	11.32718759545585	
1.1600598553116876	2.599218685012585	11.519605923377657	
1.1946885077090514	2.644542088991834	11.377517288298154	
1.2293171601064152	2.632829509862942	11.615456253943957	
1.263945812503779	2.5748406339772076	11.721914562082837	
1.2985744649011428	2.6434249994962267	11.501857828904154	
1.3332031172985066	2.606225679609564	11.559046321394662	
1.3678317696958704	2.419043979163474	11.760143146297523	
1.4024604220932342	2.354195875065572	11.648150788506122	
1.437089074490598	2.827989532274942	11.716139073819846	
1.4717177268879618	3.0643126632423643	11.791131309902982	
1.5063463792853256	3.038914756912136	11.865021178488735	
1.5409750316826893	3.0507594602678267	11.923953573070566	
1.5756036840800531	3.027206451287685	11.966992560725203	
1.610232336477417	3.1021743558308277	11.868323865456412	
1.6448609888747807	3.1914036915086132	11.943023973801967	
1.6794896412721445	3.1433964042069213	12.022288962892915	
1.7141182936695083	3.2376866429767484	11.566540686723716	


==> data/fig_shadow_lip_matrix.dat <==
y	fX	
-0.853093748279039	4.039495022608543	
1.4623526678954601	8.922707553521624	
0.5000979427593331	6.395043138248327	
0.5186677250018196	6.3883293986438385	
0.012006792915046652	5.981473158512012	
-0.08350755399088029	4.862399185380863	
0.834195227000856	7.170981572180528	
-0.36448027641935676	4.857169779957462	
-0.29289987524831806	4.819185667909079	
-1.294040747894257	3.3555511123514914	
1.1579097270897465	7.871346659735199	
-1.1870733150720725	3.2600628721703515	
0.4092553248768613	6.312433403095507	
-0.0738744484239473	5.306172124398806	
-0.5662619006141376	4.515964747043624	
0.17348740565555548	5.448778662480764	
0.41215102553795224	5.981419816229426	
-0.27846611324525433	4.6295705831598255	
1.051816227665944	7.93759111117015	
-0.7245066326117879	4.635551992109487	
0.7743358104988817	6.988765898465973	
0.028532891022463803	5.100314385222639	
0.4764628575758964	6.341038384891772	
1.1158146190459297	7.55261600291476	
-0.7891189402085791	4.257085005934966	
-0.3442165519151136	5.146628273800909	
-0.646222736097327	3.7677800702814817	
0.14317159122963324	5.77666348037862	
-0.75675801984836	3.60079420975279	
0.5148084746963586	6.430329073022418	
-0.387207628222303	4.431831956924108	
-0.17015314065279094	5.0835233318106505	
-1.0528330732595779	3.264410488446777	
-0.06133196417689463	5.625617039770961	
-0.40958083708457693	5.183609013922287	
-0.1480913164815086	5.015689761485881	
-0.8498150488211761	3.9620262068540484	
-0.15747685196222125	5.267682612567925	
0.47172246585042366	6.406423715279306	
-0.028322666077550077	4.712129946712548	
1.002645477787855	7.560370979114948	
-0.34883576263063615	4.75276804850133	
-1.1470384370577629	3.619411263289477	
0.629028058737163	6.78555824425587	
0.5466547107737325	6.4376855113079055	
0.3739739696842449	5.948477864790485	
0.233936683340635	5.672259538838215	
-0.627648259245087	4.303229275373962	
0.08592138654575787	5.565220576000229	
-0.5125807626558241	4.271046830441989	
0.8437625445173745	7.287561917685196	
0.08772609985649817	5.2969997968757525	
-1.0575792886493753	3.768676567372506	
0.03458321106672648	5.22677909487105	
1.3413312284581667	8.4721747115439	
-0.2322215789289167	5.2786517654257175	
-0.4098680488372964	4.7948966096770995	
-0.30565880427247266	4.875787086540324	
0.31049432805478133	6.016290878843328	
-0.46464331968738953	4.264424710874843	
0.7856434097241771	7.320458064149176	
0.266363490390917	5.589844327211402	
1.1464751041470918	7.9347301718192425	
-0.29330193849416236	4.56756004228099	
0.2079684872713382	6.077985353044309	
-0.2867433077249974	4.785746716964555	
0.249907958537179	5.954299636957596	
0.6661530341911112	6.29706944540288	
0.5201830847915034	6.781644612936271	
0.37497499554176456	6.0230734638021675	
0.21263007369479886	5.998740757131987	
-0.45395675691013365	3.8412428635335294	
-0.6860733709166928	4.061784598006258	
0.02175307670134608	5.395379095492271	
0.8681869964749916	7.207583703658731	
-0.6194042010684379	4.581732273606214	
-0.18696661420880017	5.261039783950295	
-0.9355244981324666	3.8417188022909334	
-0.17727492255993552	4.678916936540523	
1.0152322808308092	7.433052812292318	
0.721107710053112	7.07403613998181	
0.21269023149278696	5.878022714032997	
-0.4798566114603505	4.881749148031871	
-0.9572016411897577	4.048481400763531	
-0.5685052882290106	4.181822230079172	
0.4342139250628084	6.326398680863776	
0.7253187971948735	6.849538541290332	
-1.2712284719880402	3.067276171037968	
-0.6149783644647835	4.542029638397382	
0.09086344454911068	5.575288357851219	
-0.021233666299163893	5.468331564843772	
0.4816331761154688	6.4315203554334905	
0.47516114656272884	6.12357578808334	
-0.16853641440102402	4.642875149442856	
-0.8505307752573364	3.363967052111692	
0.17746662777962458	5.612872227974808	
0.73116026702007	6.805599159443205	
0.15395864639221415	5.65954542470832	
0.9970466045778988	7.83876890541684	
-0.8469797392079883	4.077215657396453	


==> data/fig_shadow_lip_matrix_shadow_uncertainty.dat <==
y	lb	ub	
-1.7141182936695083	1.4602582572878262	5.250843967415157	
-1.6794896412721445	1.5733464075654133	5.137755817137971	
-1.6448609888747807	1.6811510349902743	5.02995118971171	
-1.610232336477417	1.7173680491562842	4.928516793570413	
-1.5756036840800531	1.727308367662454	4.834763691887619	
-1.5409750316826893	1.830344475542171	4.750241788654622	
-1.5063463792853256	1.9229748037584329	4.676723968422486	
-1.4717177268879618	2.0030763398946894	4.6161369898783615	
-1.437089074490598	2.0683559473005033	4.570417030691978	
-1.4024604220932342	2.1165656706759846	4.54128508353523	
-1.3678317696958704	2.1458256852676647	4.594879396186896	
-1.3332031172985064	2.1549842011477898	4.693557117381571	
-1.2985744649011426	2.1438797196501183	4.708285194250474	
-1.2639458125037788	2.156914793579448	4.657669327582993	
-1.229317160106415	2.1953481430743533	4.62494764778169	
-1.1946885077090512	2.2097868958569933	4.725241455255247	
-1.1600598553116874	2.1870776761509623	4.823355350653189	
-1.1254312029143236	2.171161237289176	4.791234498918227	
-1.0908025505169598	2.244079617959753	4.796050551433753	
-1.056173898119596	2.3293777116059156	4.831666485733228	
-1.0215452457222323	2.392852597387801	4.9933450367974075	
-0.9869165933248684	2.4175153185043396	5.165930176617413	
-0.9522879409275046	2.3906879688650835	5.198846007701326	
-0.9176592885301408	2.4908846660763193	5.229963214833994	
-0.883030636132777	2.563016306908413	5.268149011072893	
-0.8484019837354132	2.624051560619442	5.232980024970157	
-0.8137733313380494	2.6576159246939577	5.272883843203967	
-0.7791446789406856	2.6578036924541273	5.355096235164692	
-0.7445160265433217	2.6253453533128326	5.418017553269044	
-0.7098873741459579	2.6418210251315917	5.497296381214766	
-0.6752587217485941	2.716155893685505	5.54393632491987	
-0.6406300693512303	2.7702755181647887	5.580034951216938	
-0.6060014169538666	2.8546757435130354	5.632262608469826	
-0.5713727645565028	2.9407324528209102	5.7622172292440474	
-0.536744112159139	3.013990925623683	5.822231383234604	
-0.5021154597617752	3.095289291889154	5.870490653915839	
-0.4674868073644114	3.134188927545299	5.882144479759901	
-0.4328581549670476	3.196459149831286	5.982974314307445	
-0.3982295025696838	3.243169599892819	6.073677543707231	
-0.36360085017232	3.241789030822006	6.110487248956539	
-0.32897219777495623	3.3110783560539865	6.1736385860290754	
-0.2943435453775922	3.4019198309912504	6.298446172313158	
-0.25971489298022843	3.493521051543046	6.37870175176021	
-0.22508624058286464	3.590421292988488	6.460146069281989	
-0.19045758818550085	3.6586845610493492	6.537099355488962	
-0.15582893578813706	3.7215669621421137	6.600693606598247	
-0.12120028339077327	3.820154800726386	6.630731447911446	
-0.08657163099340948	3.9190865301880944	6.591739034863753	
-0.051942978596045686	4.012028896784331	6.621877083423348	
-0.017314326198681895	4.112210210272178	6.672852830338082	
0.017314326198681895	4.184717667336194	6.7419888849139555	
0.051942978596045686	4.255209575936536	6.792833186852311	
0.08657163099340948	4.31282692844948	6.860580820341406	
0.12120028339077327	4.402722449065637	6.9819962205539685	
0.15582893578813706	4.485561462825681	7.065357093617447	
0.19045758818550085	4.567042555482828	7.113147446420863	
0.22508624058286486	4.643037478080397	7.018399384215282	
0.25971489298022865	4.703785779897149	7.20474364784439	
0.29434354537759244	4.733702157812971	7.216372362217513	
0.32897219777495623	4.807755555754485	7.246535358968988	
0.36360085017232	4.889578234906256	7.2938540367249525	
0.3982295025696838	4.9973356526282	7.325098130132018	
0.4328581549670476	5.114937581362209	7.288308411495753	
0.4674868073644114	5.223637792398709	7.337762384215773	
0.5021154597617752	5.244932200556543	7.43818343235178	
0.536744112159139	5.318344610706708	7.510029974566496	
0.5713727645565028	5.367903539912216	7.625930757061591	
0.6060014169538666	5.4645821591935	7.714363795662582	
0.6406300693512303	5.573917552662852	7.7808224047916505	
0.6752587217485941	5.667614987784394	7.781081466779787	
0.7098873741459579	5.703365036451271	7.850350154092333	
0.7445160265433217	5.799287366823628	7.953165892385875	
0.7791446789406855	5.927493740527647	8.053859737492653	
0.8137733313380493	6.045265809615667	8.128484981761272	
0.8484019837354131	6.148879579323086	8.189022027201718	
0.8830306361327769	6.247985288112149	8.218605200201448	
0.9176592885301407	6.285823177402035	8.333553530894044	
0.9522879409275045	6.2422337023062	8.417394567760475	
0.9869165933248683	6.189520284737751	8.498614451516197	
1.021545245722232	6.160331258556006	8.595976243605064	
1.0561738981195958	6.18798698963662	8.693015040707262	
1.09080255051696	6.326680853520191	8.754786521827127	
1.1254312029143239	6.467735571644783	8.879680353120623	
1.1600598553116876	6.597065356425204	8.999427678856222	
1.1946885077090514	6.712083697107588	8.979793065022207	
1.2293171601064152	6.809817312577708	9.013933900449969	
1.263945812503779	6.8870657808877525	9.06668758874861	
1.2985744649011428	6.940726057639382	9.105659350377262	
1.3332031172985066	6.9682710928243	9.20795032390686	
1.3678317696958704	6.968112969597588	9.295329117098758	
1.4024604220932342	7.169610520559093	9.341445529732097	
1.437089074490598	7.352765642187274	9.404687407009042	
1.4717177268879618	7.46055323957502	9.494627800782823	
1.5063463792853256	7.453563455576343	9.588807895990856	
1.5409750316826893	7.379125464853675	9.690841644127879	
1.5756036840800531	7.575169954662029	9.802993138464021	
1.610232336477417	7.713175560768811	9.904894249707795	
1.6448609888747807	7.7720660594690765	10.009945452857009	
1.6794896412721445	7.732580152840411	10.112834954204716	
1.7141182936695083	7.793040904279617	10.052374202763632	


==> data/fig_shadow_mat.dat <==
y	fX	
0.193355121414	5.05513858891	
0.183370479784	5.04946856422	
0.193118822943	5.05450538688	
0.183134181313	5.04936284921	
-0.138703502031	4.89497840173	
-0.14868814366	4.88916411457	
-0.138939800501	4.89432908913	
-0.148924442131	4.88905570985	
0.577276146516	6.62067669173	
0.567291504886	6.59514038877	
0.577039848046	6.61783625731	
0.567055206416	6.59466209598	
0.245217523072	5.66487647691	
0.235232881442	5.63417926566	
0.244981224601	5.6614619883	
0.234996582971	5.6336043095	
1.3301972885	8.05189884809	
1.32021264687	8.04892812106	
1.32996099003	8.05156709109	
1.3199763484	8.04887273321	
0.998138665059	7.89173866091	
0.988154023429	7.88862367141	
0.997902366588	7.89139079334	
0.987917724958	7.88856559386	
1.71411831361	9.60134264232	
1.70413367198	9.59190064795	
1.71388201514	9.60029239766	
1.70389737351	9.5917238002	
1.38205969016	8.6455424275	
1.37207504853	8.63093952484	
1.38182339169	8.64391812865	
1.37183875006	8.63066601371	
-1.37183875006	2.77189267716	
-1.38182339169	2.76416604473	
-1.37207504853	2.77102980271	
-1.38205969016	2.7640219852	
-1.70389737351	2.61173248997	
-1.71388201514	2.60386159508	
-1.70413367198	2.61085350497	
-1.71411831361	2.60371484585	
-0.987917724958	4.34969311033	
-0.997902366588	4.31189447701	
-0.988154023429	4.3454887218	
-0.998138665059	4.31118651182	
-1.3199763484	3.3938928955	
-1.32996099003	3.3509333539	
-1.32021264687	3.3891144528	
-1.3301972885	3.35012872534	
-0.234996582971	4.87351675502	
-0.244981224601	4.86768313654	
-0.235232881442	4.87286528359	
-0.245217523072	4.86757437139	
-0.567055206416	4.71335656784	
-0.577039848046	4.70737868689	
-0.567291504886	4.71268898584	
-0.577276146516	4.70726723203	
0.148924442131	6.44003027048	
0.138939800501	6.41351855488	
0.14868814366	6.43708133971	
0.138703502031	6.4130219927	
-0.183134181313	5.48423005566	
-0.193118822943	5.45255743177	
-0.183370479784	5.48070707071	
-0.193355121414	5.45196420621	


==> data/fig_shadow_mat_envelope.dat <==
y	lb	ub	
-1.71411831361	2.60428969603	2.60050156488	
-1.57127512081	2.63979848854	2.92321066027	
-1.428431928	2.71814041326	3.22870120537	
-1.2855887352	2.82087255777	3.50907850726	
-1.1427455424	2.9155817507	3.78924589019	
-0.999902349603	3.03301458075	4.31419079556	
-0.857059156803	3.17117045649	4.63664892227	
-0.714215964002	3.31265192992	4.96725373363	
-0.571372771202	3.5183247489	5.18975656365	
-0.428529578401	3.64513848204	5.53419893768	
-0.285686385601	3.85601678952	5.73291561853	
-0.1428431928	4.31607850176	5.99145290582	
0.0	4.44260769878	6.20651718851	
0.1428431928	4.8555904927	6.43539160075	
0.285686385601	5.43656479787	6.46274575117	
0.428529578401	5.78533699887	6.85976224834	
0.571372771202	6.0920260666	7.05783634014	
0.714215964002	6.29128968602	7.41378560478	
0.857059156803	6.61000322407	7.66149867956	
0.999902349603	7.1829803646	8.07075885442	
1.1427455424	7.35510075849	8.48244907651	
1.2855887352	7.87988197718	8.77489323996	
1.428431928	8.45353702005	9.10458179596	
1.57127512081	8.97923029581	9.3600089253	
1.71411831361	9.54639913928	9.60500396537	


==> data/fig_shadow_mat_envelope_estimate.dat <==
y	lb	ub	
-1.71411831361	2.60371484585	2.60371484585	
-1.67948966081	2.17277680457	3.04109398347	
-1.64486100801	1.91151591723	3.3013724452	
-1.61023235521	1.60844869224	3.60345724482	
-1.57560370241	1.38298088557	3.91876375757	
-1.54097504961	1.33381634897	4.23964708361	
-1.50634639681	1.34382735833	4.28225308942	
-1.47171774401	1.37511379228	4.3398780017	
-1.4370890912	1.34806990438	4.43286519101	
-1.4024604384	1.3241863259	4.53203390115	
-1.3678317856	1.28736347057	4.55684485603	
-1.3332031328	1.23825835771	4.59842705367	
-1.29857448	1.22433279231	4.70604219811	
-1.2639458272	1.27226740394	4.82337130251	
-1.2293171744	1.28952483533	4.94887079192	
-1.1946885216	1.22555704274	5.08124888281	
-1.1600598688	1.23758920869	5.24492999931	
-1.125431216	1.26692902101	5.40877401868	
-1.0908025632	1.25857528975	5.5727539383	
-1.0561739104	1.17230646349	5.73684839538	
-1.0215452576	1.11827951607	5.90104027088	
-0.986916604803	1.10745682376	6.0653156876	
-0.952287952003	1.10010987283	6.2296632795	
-0.917659299203	1.15939874485	6.36486053019	
-0.883030646403	1.22205463303	6.45558909485	
-0.848401993603	1.28924234157	6.51232491024	
-0.813773340803	1.3320458756	6.53435351736	
-0.779144688003	1.40549539268	6.58596342229	
-0.744516035203	1.45718488812	6.64707103783	
-0.709887382402	1.52858961868	6.7236341534	
-0.675258729602	1.57540543973	6.79755174277	
-0.640630076802	1.61939580337	6.89487764913	
-0.606001424002	1.62001360248	6.97046495906	
-0.571372771202	1.71202978144	7.06735524066	
-0.536744118402	1.79418097631	7.17016482034	
-0.502115465602	1.90063775138	7.27811855284	
-0.467486812802	2.00725967918	7.39065897238	
-0.432858160002	2.10214383396	7.43372105534	
-0.398229507201	2.18754432951	7.46875580645	
-0.363600854401	2.26735373707	7.52943493971	
-0.328972201601	2.34118176704	7.61169302607	
-0.294343548801	2.40827282046	7.71132793193	
-0.259714896001	2.46696566755	7.81289973398	
-0.225086243201	2.51844253992	7.92585395793	
-0.190457590401	2.56227586938	8.03918428567	
-0.155828937601	2.60711187897	8.08605356152	
-0.1212002848	2.69646595589	8.11246392294	
-0.0865716320003	2.7871561737	8.10807803225	
-0.0519429792002	2.8719079055	8.11198868485	
-0.0173143264001	2.95047324893	8.12412334382	
0.0173143264001	3.02090593435	8.14434826062	
0.0519429792002	3.09123511177	8.17247068487	
0.0865716320003	3.16725139394	8.20297113267	
0.1212002848	3.23668755068	8.22349393426	
0.155828937601	3.29941307216	8.25198884237	
0.190457590401	3.36337206415	8.2882165932	
0.225086243201	3.4831003369	8.33189124328	
0.259714896001	3.59764486618	8.39711303136	
0.294343548801	3.7061664129	8.48307342491	
0.328972201601	3.80781276173	8.57292726911	
0.363600854401	3.90139643267	8.66637301605	
0.398229507201	3.9816077693	8.76312904075	
0.432858160001	4.05119601596	8.86293379436	
0.467486812802	4.10855019463	8.9655454683	
0.502115465602	4.20383297022	9.07074130812	
0.536744118402	4.35006678843	9.17831668974	
0.571372771202	4.45840446392	9.28773433709	
0.606001424002	4.55336004991	9.38389311991	
0.640630076802	4.63919298959	9.45828804856	
0.675258729602	4.76479954043	9.51744886711	
0.709887382402	4.91753858383	9.56156280695	
0.744516035203	5.06946595554	9.62128024932	
0.779144688003	5.2204848465	9.69990117364	
0.813773340803	5.37048301138	9.7933415095	
0.848401993603	5.48091270134	9.9026579373	
0.883030646403	5.64540584825	10.0196940085	
0.917659299203	5.80985064171	10.0829944966	
0.952287952003	5.95782828999	10.1154342718	
0.986916604803	6.10148195589	10.1527939332	
1.0215452576	6.24298069229	10.196608835	
1.0561739104	6.34220818815	10.2463715384	
1.0908025632	6.42153644785	10.2735068223	
1.125431216	6.49696246295	10.2426694915	
1.1600598688	6.5631328979	10.1699941537	
1.1946885216	6.65384458584	10.1478255317	
1.2293171744	6.75490469192	10.1677267895	
1.2639458272	6.85404757849	10.1585478733	
1.29857448	7.00702360528	10.1054078778	
1.3332031328	7.15488640013	10.1597271747	
1.3678317856	7.28693026428	10.1279730373	
1.4024604384	7.39826238424	10.0918667236	
1.4370890912	7.48169223034	10.0686762486	
1.47171774401	7.5230570282	10.0588481315	
1.50634639681	7.63948675098	10.0771991876	
1.54097504961	7.96424479438	10.0797879064	
1.57560370241	8.28503839754	10.1101413578	
1.61023235521	8.60025529521	10.131577082	
1.64486100801	8.9022506771	10.1054568957	
1.67948966081	9.16243982435	10.0307666228	
1.71411831361	9.60134264232	9.60134264232	


==> data/fig_shadow_mat_shadow_uncertainty.dat <==
y	lb	ub	
-1.71411831361	2.60371484585	2.60371484585	
-1.67948966081	2.17277680447	3.04109398346	
-1.64486100801	1.91151591721	3.30137244524	
-1.61023235521	1.6084486922	3.60345724467	
-1.57560370241	1.3829808856	3.9187637574	
-1.54097504961	1.33381634898	4.23964708342	
-1.50634639681	1.34382735834	4.28225308937	
-1.47171774401	1.37511379223	4.33987800171	
-1.4370890912	1.3480699044	4.43286519096	
-1.4024604384	1.3241863259	4.53203390114	
-1.3678317856	1.28736347057	4.55688281746	
-1.3332031328	1.23825835771	4.5984270537	
-1.29857448	1.22433279229	4.70604219811	
-1.2639458272	1.27226740394	4.82337130251	
-1.2293171744	1.28952483532	4.94887079193	
-1.1946885216	1.22555704275	5.08124888285	
-1.1600598688	1.23758920866	5.24492999946	
-1.125431216	1.26692902097	5.40877401859	
-1.0908025632	1.25857528975	5.57275393833	
-1.0561739104	1.17230646349	5.73684839546	
-1.0215452576	1.11827951605	5.90104027088	
-0.986916604803	1.10745682372	6.0653156876	
-0.952287952003	1.10010987284	6.2296632795	
-0.917659299203	1.15939874484	6.36486152866	
-0.883030646403	1.22205463303	6.45558909485	
-0.848401993603	1.28924234157	6.51232491029	
-0.813773340803	1.33202738534	6.53435351735	
-0.779144688003	1.40549539271	6.58596342221	
-0.744516035203	1.45718488809	6.64707312423	
-0.709887382402	1.5285896187	6.72399424518	
-0.675258729602	1.57540543972	6.79784048246	
-0.640630076802	1.61939580332	6.89487764921	
-0.606001424002	1.61998963753	6.97053105027	
-0.571372771202	1.7120297814	7.06740051299	
-0.536744118402	1.7941809763	7.17016707141	
-0.502115465602	1.9006377514	7.27812445027	
-0.467486812802	2.00725967911	7.39065897887	
-0.432858160002	2.10214383378	7.43372105542	
-0.398229507201	2.18754432943	7.46875580654	
-0.363600854401	2.26735373707	7.52943493973	
-0.328972201601	2.34118176698	7.61169302631	
-0.294343548801	2.40827282043	7.71132793195	
-0.259714896001	2.46696566752	7.81290263944	
-0.225086243201	2.51844253985	7.92585413813	
-0.190457590401	2.56227586931	8.03918428569	
-0.155828937601	2.60711187892	8.08605356155	
-0.1212002848	2.69646595589	8.11246392301	
-0.0865716320003	2.78715617374	8.10807803229	
-0.0519429792002	2.87190790539	8.11198868483	
-0.0173143264001	2.95047102512	8.12412334382	
0.0173143264001	3.02090593432	8.14434826062	
0.0519429792002	3.09120996071	8.17247068491	
0.0865716320003	3.16710230248	8.20297113273	
0.1212002848	3.23668755064	8.2234939343	
0.155828937601	3.29941307209	8.25198884237	
0.190457590401	3.36337206413	8.2882165932	
0.225086243201	3.48310031861	8.33189124335	
0.259714896001	3.5976448659	8.39711303137	
0.294343548801	3.70616396947	8.48307342484	
0.328972201601	3.80781276164	8.57292726928	
0.363600854401	3.90139639216	8.66256440473	
0.398229507201	3.98160656337	8.76312904088	
0.432858160001	4.0511960159	8.86293379445	
0.467486812802	4.10855019457	8.9655454684	
0.502115465602	4.20383297022	9.0707413081	
0.536744118402	4.33895280297	9.17831668968	
0.571372771202	4.45840446389	9.28773433713	
0.606001424002	4.55336004986	9.38389312046	
0.640630076802	4.63919298947	9.45828804862	
0.675258729602	4.76479954043	9.51744886713	
0.709887382402	4.91753858399	9.56156280699	
0.744516035203	5.06946595552	9.62128024933	
0.779144688003	5.22048484656	9.69896614357	
0.813773340803	5.37048301136	9.7933415095	
0.848401993603	5.48091270136	9.90265793738	
0.883030646403	5.64540584825	10.0196940086	
0.917659299203	5.80985064175	10.0829944967	
0.952287952003	5.95782403974	10.1154342718	
0.986916604803	6.1014819559	10.1527939332	
1.0215452576	6.24298069229	10.1966088349	
1.0561739104	6.38191805156	10.2463715384	
1.0908025632	6.42153644777	10.2735068223	
1.125431216	6.49694073022	10.2426694915	
1.1600598688	6.56313289672	10.1699941537	
1.1946885216	6.65384458583	10.1478255318	
1.2293171744	6.75490469191	10.1677325964	
1.2639458272	6.85404757849	10.1585478734	
1.29857448	7.00702360528	10.1054078778	
1.3332031328	7.15488640013	10.1599876272	
1.3678317856	7.28689924072	10.1279730374	
1.4024604384	7.39826238423	10.0918667237	
1.4370890912	7.48169223034	10.0686762487	
1.47171774401	7.52303677039	10.0588481316	
1.50634639681	7.63948675116	10.0779245868	
1.54097504961	7.96424479476	10.0797879065	
1.57560370241	8.28503839768	10.1101413578	
1.61023235521	8.60025529519	10.131577082	
1.64486100801	8.90225067705	10.1109720856	
1.67948966081	9.16243982431	10.0307666228	
1.71411831361	9.60134264232	9.60134264232	


==> data/fig_shadow_otl_circuit_bounds.dat <==
y	lb	ub	lb_scalar	ub_scalar	
-1.7141184822	2.60371484585	2.60371484585	2.60371484585	2.60371484585	
-1.64415446251	2.06540939994	3.14231379022	0.987304550604	4.22012514109	
-1.57419044283	1.8354639163	3.37225927385	-0.473065916904	5.6804956086	
-1.50422642315	1.57116729253	3.75662694044	-1.14975335545	6.35718304714	
-1.43426240347	1.39317075231	4.12599779275	-1.8944187368	7.10184842849	
-1.36429838379	1.42189498737	4.45829691654	-3.15425070359	9.31026635264	
-1.29433436411	1.32345676032	4.64032496345	-2.32036596984	8.32648834428	
-1.22437034443	1.38654592341	4.8748758424	-3.06373044437	8.93755553904	
-1.15440632474	1.38077035477	5.19178904919	-2.83042827169	9.42517337417	
-1.08444230506	1.28882977525	5.56989776292	-2.78272787578	8.82855007063	
-1.01447828538	1.20819733354	5.79978152442	-2.52809720993	9.24670788227	
-0.9445142657	1.1759525183	6.1703130959	-2.35361880249	9.86879685601	
-0.874550246018	1.3362853573	6.40119639577	-2.8400349311	9.86837767997	
-0.804586226337	1.25092258972	6.49383930851	-3.47248855826	10.104302065	
-0.734622206655	1.24777936509	6.61795620871	-3.47711614806	11.0495950438	
-0.664658186974	1.23242261766	6.73793466968	-3.66947757602	10.9155059159	
-0.594694167292	1.38032128742	6.92136844246	-3.9635035303	11.5400093428	
-0.524730147611	1.15483179617	7.14482278139	-4.01279546372	11.7785310443	
-0.45476612793	1.14047711612	7.27045727926	-3.99700953771	12.0805459458	
-0.384802108248	1.18303625028	7.44910734779	-4.07917975841	12.1128573115	
-0.314838088567	1.16621054011	7.56578748065	-4.06365048543	12.7944699053	
-0.244874068885	1.13362643524	7.81371084611	-4.06741940505	12.9193133401	
-0.174910049204	1.11515799227	7.83957217216	-4.13928008371	13.0078210068	
-0.104946029522	1.10185933672	8.05433051726	-4.1982234628	13.0630676019	
-0.0349820098407	1.1019469117	8.11266360228	-4.20399922148	13.1339280865	
0.0349820098407	3.11981150045	10.2430284927	-1.91888779394	16.0675349172	
0.104946029522	3.29036045756	10.2724013517	-1.85012489515	16.0640041895	
0.174910049204	3.50470839399	10.1996248577	-1.56588210779	16.0542705603	
0.244874068885	3.62691009604	10.2266690053	-1.05732438137	16.0064146504	
0.314838088567	3.84810033807	10.196810612	-0.844249597133	15.9377353781	
0.384802108248	4.09730276395	10.0726643004	-0.513623979286	15.7982989702	
0.45476612793	4.16687318522	10.082474302	-0.199295049485	15.7169210648	
0.524730147611	4.3895580929	10.0830531902	0.265819605805	15.6397737535	
0.594694167292	4.62001510381	10.088952117	0.74088491912	15.2879936414	
0.664658186974	4.86270163748	10.121142606	0.564718399887	15.6365779428	
0.734622206655	5.12078891419	10.0926753909	1.20372764236	15.0699775154	
0.804586226337	5.3883052455	10.1204095303	1.58245480233	15.437384879	
0.874550246018	5.7357793449	9.83397866187	1.97681246324	13.8274649241	
0.9445142657	6.0529936332	9.95037760026	2.26199359453	13.7315116932	
1.01447828538	6.3362442139	10.0816796116	2.5296599262	13.9830876452	
1.08444230506	6.6185983666	10.0599390778	2.86273232467	14.2240931681	
1.15440632474	6.80671625297	10.1590957771	3.07297129398	14.287494003	
1.22437034443	7.01051035598	10.0759766054	2.75392193773	14.6067015212	
1.29433436411	7.30714757782	9.99216266785	3.7312870057	14.8390212649	
1.36429838379	7.59643127069	9.94217720187	3.61450910955	15.0833699886	
1.43426240347	7.97027746018	9.96199112162	4.00520194297	14.7726527512	
1.50422642315	8.40927866329	9.9303970436	3.99681119728	13.906877565	
1.57419044283	8.60454524428	10.03574961	6.19699791475	13.0056873699	
1.64415446251	9.16525898869	10.011493023	7.44011817831	11.7625671063	
1.7141184822	9.60134264232	9.60134264232	9.60134264232	9.60134264232	


==> data/fig_shadow_otl_circuit_samples.dat <==
UX	fX	
0.193355202672	5.05513858891	
0.183370424358	5.04946856422	
0.193118915599	5.05450538688	
0.183134137285	5.04936284921	
-0.138703778249	4.89497840173	
-0.148688556563	4.88916411457	
-0.138940065322	4.89432908913	
-0.148924843636	4.88905570985	
0.577276034913	6.62067669173	
0.567291256599	6.59514038877	
0.57703974784	6.61783625731	
0.567054969526	6.59466209598	
0.245217053992	5.66487647691	
0.235232275678	5.63417926566	
0.244980766919	5.6614619883	
0.234995988605	5.6336043095	
1.33019764995	8.05189884809	
1.32021287164	8.04892812106	
1.32996136288	8.05156709109	
1.31997658457	8.04887273321	
0.998138669034	7.89173866091	
0.988153890719	7.88862367141	
0.997902381961	7.89139079334	
0.987917603646	7.88856559386	
1.7141184822	9.60134264232	
1.70413370388	9.59190064795	
1.71388219512	9.60029239766	
1.70389741681	9.5917238002	
1.38205950127	8.6455424275	
1.37207472296	8.63093952484	
1.3818232142	8.64391812865	
1.37183843589	8.63066601371	
-1.37183843589	2.77189267716	
-1.3818232142	2.76416604473	
-1.37207472296	2.77102980271	
-1.38205950127	2.7640219852	
-1.70389741681	2.61173248997	
-1.71388219512	2.60386159508	
-1.70413370388	2.61085350497	
-1.7141184822	2.60371484585	
-0.987917603646	4.34969311033	
-0.997902381961	4.31189447701	
-0.988153890719	4.3454887218	
-0.998138669034	4.31118651182	
-1.31997658457	3.3938928955	
-1.32996136288	3.3509333539	
-1.32021287164	3.3891144528	
-1.33019764995	3.35012872534	
-0.234995988605	4.87351675502	
-0.244980766919	4.86768313654	
-0.235232275678	4.87286528359	
-0.245217053992	4.86757437139	
-0.567054969526	4.71335656784	
-0.57703974784	4.70737868689	
-0.567291256599	4.71268898584	
-0.577276034913	4.70726723203	
0.148924843636	6.44003027048	
0.138940065322	6.41351855488	
0.148688556563	6.43708133971	
0.138703778249	6.4130219927	
-0.183134137285	5.48423005566	
-0.193118915599	5.45255743177	
-0.183370424358	5.48070707071	
-0.193355202672	5.45196420621	


==> data/fig_sine_fun.dat <==
x	y	
-3.1622776601683795	2.4492935982947064e-16	
-3.155946773961836	0.012578617838740345	
-3.149615887755293	0.025155245389375955	
-3.14328500154875	0.037727892678716325	
-3.1369541153422063	0.050294570363366146	
-3.130623229135663	0.06285329004448184	
-3.1242923429291203	0.07540206458240054	
-3.1179614567225764	0.08793890841106189	
-3.111630570516033	0.10046183785216853	
-3.1052996843094904	0.11296887142907333	
-3.0989687981029466	0.12545803018029472	
-3.092637911896403	0.13792733797265305	
-3.0863070256898597	0.150374821813937	
-3.0799761394833167	0.16279851216509367	
-3.0736452532767733	0.17519644325186912	
-3.06731436707023	0.1875666533758372	
-3.060983480863687	0.19990718522480375	
-3.0546525946571434	0.21221608618250784	
-3.0483217084506005	0.22449140863757247	
-3.0419908222440566	0.2367312102916813	
-3.0356599360375136	0.2489335544668905	
-3.0293290498309706	0.26109651041208704	
-3.0229981636244267	0.2732181536084663	
-3.0166672774178838	0.2852965660740484	
-3.010336391211341	0.2973298366671726	
-3.004005505004797	0.30931606138886913	
-2.997674618798254	0.32125334368414304	
-2.991343732591711	0.3331397947420576	
-2.985012846385167	0.3449735337945905	
-2.978681960178624	0.3567526884142317	
-2.972351073972081	0.368475394810249	
-2.966020187765537	0.3801397981235957	
-2.9596893015589942	0.3917440527203971	
-2.953358415352451	0.40328632248398094	
-2.9470275291459074	0.41476478110540743	
-2.9406966429393644	0.42617761237243407	
-2.934365756732821	0.437523010456903	
-2.9280348705262775	0.4487991802004624	
-2.921703984319734	0.4600043373986112	
-2.915373098113191	0.47113670908301797	
-2.9090422119066472	0.4821945338020478	
-2.9027113257001043	0.4931760618994736	
-2.8963804394935613	0.5040795557913246	
-2.8900495532870174	0.5149032902408126	
-2.8837186670804744	0.5256455526313205	
-2.8773877808739314	0.5363046432373815	
-2.8710568946673876	0.5468788754936263	
-2.8647260084608446	0.5573665762616418	
-2.8583951222543016	0.5677660860947067	
-2.8520642360477577	0.578075759500371	
-2.8457333498412147	0.5882939652008053	
-2.839402463634671	0.598419086390927	
-2.833071577428128	0.6084495209942171	
-2.826740691221585	0.6183836819162154	
-2.820409805015041	0.628219997295643	
-2.814078918808498	0.6379569107531111	
-2.807748032601955	0.6475928816373939	
-2.801417146395411	0.6571263852691884	
-2.795086260188868	0.6665559131823711	
-2.788755373982325	0.6758799733626788	
-2.7824244877757813	0.6850970904837805	
-2.776093601569238	0.6942058061407228	
-2.7697627153626954	0.7032046790806841	
-2.7634318291561515	0.7120922854310257	
-2.757100942949608	0.7208672189245853	
-2.7507700567430646	0.7295280911221885	
-2.7444391705365216	0.738073531632339	
-2.738108284329978	0.746502188328052	
-2.731777398123435	0.7548127275607988	
-2.725446511916892	0.7630038343715272	
-2.7191156257103484	0.7710742126987246	
-2.712784739503805	0.779022585583491	
-2.706453853297262	0.7868476953715897	
-2.7001229670907185	0.7945483039124434	
-2.693792080884175	0.8021231927550435	
-2.6874611946776317	0.8095711633407442	
-2.6811303084710887	0.8168910371929055	
-2.6747994222645453	0.8240816561033645	
-2.668468536058002	0.8311418823156936	
-2.662137649851459	0.8380705987052265	
-2.6558067636449154	0.8448667089558177	
-2.6494758774383724	0.8515291377333112	
-2.643144991231829	0.8580568308556875	
-2.6368141050252856	0.8644487554598648	
-2.6304832188187426	0.8707039001651273	
-2.624152332612199	0.8768212752331533	
-2.6178214464056557	0.8827999127246193	
-2.6114905601991127	0.8886388666523556	
-2.6051596739925693	0.8943372131310273	
-2.598828787786026	0.8998940505233183	
-2.5924979015794825	0.9053084995825967	
-2.5861670153729395	0.9105797035920355	
-2.5798361291663956	0.915706828500169	
-2.573505242959852	0.920689063052863	
-2.5671743567533096	0.9255256189216778	
-2.5608434705467658	0.9302157308286042	
-2.5545125843402223	0.934758656667151	
-2.54818169813368	0.9391536776197676	
-2.541850811927136	0.9434000982715811	
-2.5355199257205925	0.9474972467204296	
-2.52918903951405	0.9514444746831765	
-2.522858153307506	0.9552411575982866	
-2.5165272671009626	0.9588866947246498	
-2.5101963808944197	0.9623805092366335	
-2.5038654946878762	0.9657220483153544	
-2.497534608481333	0.9689107832361495	
-2.4912037222747894	0.9719462094522335	
-2.484872836068246	0.9748278466745344	
-2.478541949861703	0.9775552389476859	
-2.4722110636551595	0.9801279547221765	
-2.465880177448616	0.9825455869226278	
-2.459549291242073	0.984807753012208	
-2.4532184050355297	0.9869140950531601	
-2.4468875188289863	0.9888642797634356	
-2.4405566326224433	0.9906579985694316	
-2.4342257464159003	0.9922949676548137	
-2.4278948602093564	0.9937749280054242	
-2.4215639740028134	0.995097645450266	
-2.4152330877962704	0.9962629106985543	
-2.4089022015897266	0.9972705393728327	
-2.4025713153831836	0.9981203720381463	
-2.3962404291766397	0.9988122742272691	
-2.3899095429700967	0.9993461364619809	
-2.3835786567635533	0.9997218742703887	
-2.37724777055701	0.9999394282002937	
-2.370916884350467	0.9999987638285974	
-2.3645859981439235	0.9998998717667489	
-2.35825511193738	0.9996427676622299	
-2.351924225730837	0.9992274921960794	
-2.3455933395242936	0.9986541110764564	
-2.33926245331775	0.9979227150282433	
-2.3329315671112067	0.9970334197786902	
-2.3266006809046638	0.9959863660391044	
-2.320269794698121	0.9947817194825854	
-2.313938908491577	0.9934196707178107	
-2.3076080222850335	0.9919004352588768	
-2.301277136078491	0.9902242534911986	
-2.294946249871947	0.9883913906334727	
-2.2886153636654036	0.9864021366957146	
-2.282284477458861	0.9842568064333688	
-2.275953591252317	0.9819557392975068	
-2.269622705045774	0.9794992993811165	
-2.263291818839231	0.9768878753614926	
-2.2569609326326874	0.9741218804387365	
-2.250630046426144	0.9712017522703763	
-2.2442991602196005	0.9681279529021188	
-2.2379682740130575	0.9649009686947391	
-2.231637387806514	0.9615213102471254	
-2.2253065015999707	0.957989512315489	
-2.2189756153934272	0.9543061337287487	
-2.2126447291868843	0.9504717573001117	
-2.206313842980341	0.9464869897348523	
-2.1999829567737974	0.9423524615343183	
-2.1936520705672544	0.9380688268961661	
-2.187321184360711	0.9336367636108465	
-2.1809902981541676	0.9290569729543627	
-2.1746594119476246	0.9243301795773085	
-2.168328525741081	0.9194571313902056	
-2.1619976395345377	0.9144385994451658	
-2.1556667533279947	0.909275377813889	
-2.149335867121451	0.9039682834620163	
-2.143004980914908	0.8985181561198671	
-2.1366740947083644	0.8929258581495684	
-2.130343208501821	0.8871922744086044	
-2.124012322295278	0.8813183121098074	
-2.1176814360887346	0.8753049006778129	
-2.111350549882191	0.8691529916019988	
-2.105019663675648	0.8628635582859311	
-2.0986887774691048	0.8564375958933463	
-2.0923578912625613	0.8498761211906865	
-2.0860270050560183	0.8431801723862224	
-2.079696118849475	0.8363508089657763	
-2.0733652326429315	0.8293891115250829	
-2.0670343464363885	0.8222961815988101	
-2.0607034602298446	0.815073141486262	
-2.0543725740233016	0.8077211340738066	
-2.0480416878167587	0.8002413226540319	
-2.041710801610215	0.7926348907416847	
-2.035379915403672	0.7849030418864049	
-2.029049029197129	0.777046999482289	
-2.0227181429905854	0.7690680065743167	
-2.016387256784042	0.7609673256616676	
-2.010056370577499	0.7527462384979549	
-2.0037254843709555	0.7444060458884194	
-1.9973945981644121	0.7359480674841039	
-1.991063711957869	0.7273736415730492	
-1.9847328257513255	0.7186841248685383	
-1.9784019395447823	0.7098808922944286	
-1.9720710533382388	0.7009653367675979	
-1.9657401671316956	0.6919388689775468	
-1.959409280925152	0.6828029171631893	
-1.953078394718609	0.6735589268868658	
-1.9467475085120658	0.6642083608056141	
-1.9404166223055221	0.6547526984397354	
-1.9340857360989792	0.6451934359386939	
-1.9277548498924355	0.6355320858443843	
-1.9214239636858923	0.6257701768518061	
-1.9150930774793489	0.6159092535671792	
-1.9087621912728059	0.6059508762635488	
-1.9024313050662622	0.5958966206338978	
-1.896100418859719	0.5857480775418396	
-1.889769532653176	0.5755068527698902	
-1.8834386464466324	0.5651745667653927	
-1.8771077602400892	0.5547528543841178	
-1.8707768740335458	0.5442433646315794	
-1.8644459878270025	0.5336477604021224	
-1.8581151016204591	0.5229677182158022	
-1.851784215413916	0.5122049279531141	
-1.8454533292073727	0.5013610925876065	
-1.8391224430008293	0.4904379279164208	
-1.832791556794286	0.4794371622888101	
-1.8264606705877426	0.46836053633266017	
-1.8201297843811994	0.4572098026790788	
-1.8137988981746564	0.4459867256850766	
-1.8074680119681128	0.43469308115439587	
-1.8011371257615696	0.42333065605653475	
-1.794806239555026	0.4119012482439922	
-1.788475353348483	0.40040666616780346	
-1.7821444671419397	0.3888487285913884	
-1.775813580935396	0.37722926430277004	
-1.7694826947288531	0.36555011182521924	
-1.76315180852231	0.35381311912633895	
-1.7568209223157663	0.34202014332566866	
-1.7504900361092233	0.3301730504008376	
-1.74415914990268	0.31827371489230943	
-1.7378282636961364	0.30632401960678357	
-1.7314973774895934	0.294325855319282	
-1.72516649128305	0.2822811204739715	
-1.7188356050765066	0.2701917208837829	
-1.7125047188699636	0.25805956942885105	
-1.7061738326634202	0.24588658575385075	
-1.6998429464568772	0.233674695964253	
-1.6935120602503333	0.22142583232155888	
-1.6871811740437903	0.20914193293756805	
-1.6808502878372467	0.19682494146770574	
-1.6745194016307035	0.18447680680349274	
-1.6681885154241605	0.1720994827641695	
-1.6618576292176168	0.1596949277875491	
-1.6555267430110736	0.1472651046201422	
-1.6491958568045304	0.13481198000658445	
-1.642864970597987	0.1223375243784575	
-1.6365340843914435	0.10984371154249994	
-1.6302031981849006	0.09733251836830262	
-1.6238723119783571	0.08480592447551014	
-1.6175414257718137	0.07226591192058758	
-1.6112105395652707	0.05971446488321009	
-1.604879653358727	0.047153569352305504	
-1.5985487671521839	0.034585212811817215	
-1.5922178809456407	0.022011383926227097	
-1.5858869947390972	0.009434072225897245	
-1.579556108532554	-0.003144732207735799	
-1.5732252223260108	-0.015723039057041255	
-1.5668943361194674	-0.028298858083118276	
-1.560563449912924	-0.0408701994407117	
-1.554232563706381	-0.053435073993057025	
-1.5479016774998375	-0.06599149362662048	
-1.5415707912932943	-0.07853747156566908	
-1.5352399050867511	-0.09107102268664109	
-1.5289090188802077	-0.10359016383223951	
-1.5225781326736645	-0.11609291412522993	
-1.5162472464671208	-0.12857729528186873	
-1.5099163602605779	-0.14104133192491886	
-1.5035854740540342	-0.1534830518962162	
-1.497254587847491	-0.1659004865687132	
-1.490923701640948	-0.17829167115797528	
-1.4845928154344044	-0.1906546450330647	
-1.4782619292278611	-0.20298745202676097	
-1.4719310430213177	-0.21528814074509034	
-1.4656001568147745	-0.2275547648760823	
-1.459269270608231	-0.23978538349773584	
-1.4529383844016879	-0.25197806138512496	
-1.446607498195145	-0.2641308693166056	
-1.4402766119886012	-0.2762418843790745	
-1.433945725782058	-0.28830919027222185	
-1.4276148395755148	-0.30033087761175	
-1.4212839533689714	-0.31230504423148936	
-1.414953067162428	-0.32422979548437075	
-1.4086221809558848	-0.33610324454221624	
-1.4022912947493416	-0.347923512694284	
-1.3959604085427981	-0.35968872964453574	
-1.389629522336255	-0.3713970338075681	
-1.3832986361297117	-0.3830465726031676	
-1.3769677499231683	-0.3946355027494407	
-1.370636863716625	-0.4061619905544722	
-1.3643059775100819	-0.41762421220646706	
-1.3579750913035384	-0.4290203540623257	
-1.3516442050969952	-0.4403486129346193	
-1.345313318890452	-0.45160719637689495	
-1.3389824326839084	-0.46279432296729883	
-1.3326515464773654	-0.47390822259044296	
-1.3263206602708215	-0.4849471367174875	
-1.3199897740642785	-0.49590931868438953	
-1.3136588878577355	-0.5067930339682726	
-1.3073280016511917	-0.5175965604618784	
-1.3009971154446487	-0.5283181887460513	
-1.2946662292381053	-0.5389562223602162	
-1.2883353430315623	-0.5495089780708058	
-1.2820044568250188	-0.5599747861375951	
-1.2756735706184754	-0.5703519905779014	
-1.2693426844119324	-0.5806389494286055	
-1.263011798205389	-0.5908340350059575	
-1.2566809119988456	-0.6009356341631228	
-1.2503500257923021	-0.6109421485454231	
-1.244019139585759	-0.6208519948432434	
-1.2376882533792157	-0.6306636050425573	
-1.2313573671726723	-0.6403754266730256	
-1.225026480966129	-0.6499859230536466	
-1.2186955947595859	-0.6594935735358961	
-1.2123647085530425	-0.668896873744339	
-1.206033822346499	-0.6781943358146665	
-1.199702936139956	-0.6873844886291101	
-1.1933720499334124	-0.6964658780492218	
-1.1870411637268692	-0.7054370671459531	
-1.1807102775203262	-0.7142966364270207	
-1.1743793913137826	-0.7230431840615095	
-1.1680485051072393	-0.7316753261016782	
-1.161717618900696	-0.7401916967019436	
-1.1553867326941527	-0.748590948334991	
-1.1490558464876095	-0.7568717520049915	
-1.142724960281066	-0.7650327974578899	
-1.1363940740745229	-0.7730727933887176	
-1.1300631878679799	-0.7809904676459171	
-1.1237323016614362	-0.7887845674326315	
-1.117401415454893	-0.7964538595049289	
-1.1110705292483494	-0.8039971303669409	
-1.1047396430418064	-0.8114131864628655	
-1.0984087568352632	-0.8187008543658281	
-1.0920778706287195	-0.8258589809635433	
-1.0857469844221765	-0.8328864336407731	
-1.0794160982156331	-0.8397821004585397	
-1.0730852120090897	-0.8465448903300603	
-1.0667543258025463	-0.8531737331933931	
-1.0604234395960033	-0.8596675801807452	
-1.0540925533894598	-0.8660254037844386	
-1.0477616671829164	-0.8722461980194864	
-1.0414307809763734	-0.8783289785827683	
-1.03509989476983	-0.8842727830087775	
-1.0287690085632866	-0.8900766708219061	
-1.0224381223567434	-0.8957397236852553	
-1.0161072361502002	-0.9012610455459447	
-1.0097763499436567	-0.9066397627768892	
-1.0034454637371135	-0.9118750243150336	
-0.9971145775305703	-0.9169660017960132	
-0.9907836913240269	-0.921911889685225	
-0.9844528051174837	-0.926711905405285	
-0.9781219189109401	-0.9313652894598543	
-0.9717910327043972	-0.9358713055538119	
-0.9654601464978536	-0.940229240709759	
-0.9591292602913103	-0.9444384053808288	
-0.9527983740847673	-0.9484981335597951	
-0.9464674878782238	-0.9524077828844514	
-0.9401366016716804	-0.9561667347392508	
-0.9338057154651369	-0.9597743943531892	
-0.9274748292585939	-0.9632301908939125	
-0.9211439430520506	-0.9665335775580413	
-0.9148130568455071	-0.9696840316576877	
-0.9084821706389641	-0.9726810547031599	
-0.9021512844324208	-0.9755241724818386	
-0.8958203982258772	-0.9782129351332084	
-0.8894895120193338	-0.9807469172200397	
-0.8831586258127909	-0.9831257177957041	
-0.8768277396062474	-0.9853489604676164	
-0.8704968533997038	-0.9874162934567889	
-0.864165967193161	-0.9893273896534935	
-0.8578350809866175	-0.9910819466690196	
-0.851504194780074	-0.9926796868835203	
-0.8451733085735308	-0.9941203574899393	
-0.8388424223669877	-0.9954037305340125	
-0.8325115361604442	-0.9965296029503367	
-0.826180649953901	-0.9974977965944997	
-0.819849763747358	-0.9983081582712682	
-0.8135188775408144	-0.9989605597588274	
-0.8071879913342711	-0.9994548978290693	
-0.8008571051277276	-0.9997910942639262	
-0.7945262189211846	-0.9999690958677468	
-0.7881953327146412	-0.999988874475714	
-0.7818644465080977	-0.9998504269583004	
-0.7755335603015547	-0.9995537752217639	
-0.7692026740950113	-0.9990989662046815	
-0.7628717878884679	-0.9984860718705224	
-0.7565409016819246	-0.9977151891962615	
-0.7502100154753816	-0.9967864401570343	
-0.743879129268838	-0.9956999717068377	
-0.7375482430622947	-0.9944559557552776	
-0.7312173568557517	-0.9930545891403677	
-0.7248864706492082	-0.9914960935973849	
-0.7185555844426649	-0.9897807157237835	
-0.7122246982361214	-0.9879087269401781	
-0.7058938120295783	-0.9858804234473959	
-0.6995629258230349	-0.9836961261796101	
-0.6932320396164915	-0.9813561807535595	
-0.6869011534099481	-0.9788609574138614	
-0.6805702672034051	-0.9762108509744296	
-0.6742393809968616	-0.9734062807560027	
-0.6679084947903182	-0.970447690519797	
-0.6615776085837753	-0.9673355483972903	
-0.6552467223772318	-0.9640703468161507	
-0.6489158361706884	-0.960652602422321	
-0.6425849499641451	-0.9570828559982707	
-0.636254063757602	-0.9533616723774294	
-0.6299231775510585	-0.9494896403548134	
-0.6235922913445151	-0.9454673725938634	
-0.6172614051379722	-0.9412955055295034	
-0.6109305189314287	-0.9369746992674381	
-0.6045996327248853	-0.9325056374797074	
-0.5982687465183418	-0.927889027296509	
-0.5919378603117988	-0.9231255991943125	
-0.5856069741052554	-0.918216106880274	
-0.579276087898712	-0.9131613271729832	
-0.572945201692169	-0.9079620598795464	
-0.5666143154856256	-0.9026191276690341	
-0.5602834292790821	-0.8971333759423139	
-0.5539525430725387	-0.8915056726982837	
-0.5476216568659957	-0.8857369083965294	
-0.5412907706594523	-0.8798279958164293	
-0.5349598844529089	-0.8737798699127283	
-0.5286289982463659	-0.8675934876676016	
-0.5222981120398225	-0.8612698279392308	
-0.5159672258332791	-0.8548098913069259	
-0.5096363396267357	-0.8482146999128021	
-0.5033054534201926	-0.8414852973000504	
-0.4969745672136493	-0.8346227482478175	
-0.49064368100710576	-0.827628138602731	
-0.4843127948005627	-0.8205025751070876	
-0.47798190859401934	-0.813247185223733	
-0.4716510223874759	-0.8058631169576689	
-0.4653201361809325	-0.7983515386744056	
-0.4589892499743895	-0.7907136389150937	
-0.4526583637678461	-0.782950626208463	
-0.44632747756130264	-0.7750637288796014	
-0.43999659135475966	-0.7670541948555989	
-0.43366570514821623	-0.758923291468089	
-0.42733481894167286	-0.7506723052527242	
-0.4210039327351294	-0.7423025417456091	
-0.41467304652858644	-0.7338153252767279	
-0.408342160322043	-0.7252119987603973	
-0.4020112741154996	-0.716493923482783	
-0.3956803879089566	-0.7076624788865045	
-0.3893495017024131	-0.6987190623523676	
-0.38301861549586974	-0.6896650889782618	
-0.37668772928932626	-0.6805019913552521	
-0.3703568430827833	-0.671231219340903	
-0.3640259568762399	-0.661854239829868	
-0.3576950706696964	-0.6523725365217907	
-0.3513641844631535	-0.6427876096865397	
-0.34503329825661	-0.6331009759268214	
-0.33870241205006657	-0.6233141679382165	
-0.33237152584352314	-0.6134287342666616	
-0.3260406396369802	-0.6034462390634263	
-0.3197097534304367	-0.5933682618376204	
-0.3133788672238933	-0.5831963972062731	
-0.30704798101735037	-0.5729322546420202	
-0.3007170948108069	-0.5625774582184372	
-0.29438620860426346	-0.5521336463530702	
-0.28805532239772	-0.5416024715481896	
-0.28172443619117704	-0.5309856001293205	
-0.2753935499846336	-0.520284711981579	
-0.26906266377809024	-0.509501500283873	
-0.2627317775715472	-0.49863767124099173	
-0.25640089136500377	-0.48769494381363465	
-0.2500700051584604	-0.47667504944642736	
-0.2437391189519169	-0.46557973179395673	
-0.2374082327453739	-0.4544107464448775	
-0.2310773465388305	-0.4431698606441261	
-0.2247464603322871	-0.43185885301329713	
-0.21841557412574408	-0.4204795132692147	
-0.21208468791920065	-0.40903364194074604	
-0.20575380171265725	-0.39752305008391287	
-0.19942291550611385	-0.3859495589953283	
-0.1930920292995708	-0.37431499992401907	
-0.1867611430930274	-0.36262121378166684	
-0.18043025688648395	-0.3508700508513302	
-0.17409937067994097	-0.3390633704946755	
-0.16776848447339757	-0.3272030408577717	
-0.1614375982668541	-0.3152909385755023	
-0.15510671206031068	-0.30332894847462627	
-0.14877582585376772	-0.2913189632755474	
-0.14244493964722427	-0.27926288329283	
-0.13611405344068084	-0.267162616134521	
-0.12978316723413785	-0.25502007640031077	
-0.12345228102759445	-0.24283718537858723	
-0.117121394821051	-0.23061587074243997	
-0.11079050861450758	-0.21835806624464502	
-0.10445962240796458	-0.20606571141169275	
-0.09812873620142117	-0.19374075123689757	
-0.09179784999487774	-0.1813851358726508	
-0.08546696378833474	-0.1690008203218494	
-0.07913607758179132	-0.15658976412855777	
-0.07280519137524788	-0.14415393106795812	
-0.06647430516870446	-0.1316952888356232	
-0.06014341896216148	-0.11921580873617357	
-0.053812532755618044	-0.10671746537135886	
-0.047481646549074615	-0.09420223632762594	
-0.04115076034253162	-0.08167210186320696	
-0.034819874135988194	-0.06912904459478461	
-0.028488987929444765	-0.056575049183792164	
-0.02215810172290134	-0.044012102022381226	
-0.01582721551635835	-0.031442190919120795	
-0.009496329309814922	-0.01886730478446703	
-0.0031654431032714925	-0.006289433316067436	
0.0031654431032714925	0.006289433316067436	
0.009496329309814922	0.01886730478446703	
0.01582721551635835	0.031442190919120795	
0.02215810172290178	0.04401210202238211	
0.028488987929444765	0.056575049183792164	
0.034819874135988194	0.06912904459478461	
0.04115076034253162	0.08167210186320696	
0.047481646549074615	0.09420223632762594	
0.053812532755618044	0.10671746537135886	
0.06014341896216148	0.11921580873617357	
0.0664743051687049	0.13169528883562406	
0.07280519137524788	0.14415393106795812	
0.07913607758179132	0.15658976412855777	
0.08546696378833474	0.1690008203218494	
0.09179784999487774	0.1813851358726508	
0.09812873620142117	0.19374075123689757	
0.10445962240796458	0.20606571141169275	
0.11079050861450801	0.2183580662446459	
0.117121394821051	0.23061587074243997	
0.12345228102759445	0.24283718537858723	
0.12978316723413785	0.25502007640031077	
0.13611405344068084	0.267162616134521	
0.14244493964722427	0.27926288329283	
0.14877582585376772	0.2913189632755474	
0.15510671206031115	0.30332894847462705	
0.1614375982668541	0.3152909385755023	
0.16776848447339757	0.3272030408577717	
0.17409937067994097	0.3390633704946755	
0.18043025688648395	0.3508700508513302	
0.1867611430930274	0.36262121378166684	
0.1930920292995708	0.37431499992401907	
0.19942291550611424	0.38594955899532907	
0.20575380171265725	0.39752305008391287	
0.21208468791920065	0.40903364194074604	
0.21841557412574408	0.4204795132692147	
0.2247464603322871	0.43185885301329713	
0.2310773465388305	0.4431698606441261	
0.2374082327453739	0.4544107464448775	
0.24373911895191738	0.4655797317939575	
0.2500700051584604	0.47667504944642736	
0.25640089136500377	0.48769494381363465	
0.2627317775715472	0.49863767124099173	
0.26906266377809024	0.509501500283873	
0.2753935499846336	0.520284711981579	
0.28172443619117704	0.5309856001293205	
0.28805532239772047	0.5416024715481904	
0.29438620860426346	0.5521336463530702	
0.3007170948108069	0.5625774582184372	
0.30704798101735037	0.5729322546420202	
0.3133788672238933	0.5831963972062731	
0.3197097534304367	0.5933682618376204	
0.3260406396369802	0.6034462390634263	
0.3323715258435236	0.6134287342666621	
0.33870241205006657	0.6233141679382165	
0.34503329825661	0.6331009759268214	
0.3513641844631535	0.6427876096865397	
0.3576950706696964	0.6523725365217907	
0.3640259568762399	0.661854239829868	
0.3703568430827833	0.671231219340903	
0.3766877292893267	0.6805019913552528	
0.38301861549586974	0.6896650889782618	
0.3893495017024131	0.6987190623523676	
0.3956803879089566	0.7076624788865045	
0.4020112741154996	0.716493923482783	
0.408342160322043	0.7252119987603973	
0.41467304652858644	0.7338153252767279	
0.4210039327351298	0.7423025417456095	
0.42733481894167286	0.7506723052527242	
0.43366570514821623	0.758923291468089	
0.43999659135475966	0.7670541948555989	
0.44632747756130264	0.7750637288796014	
0.4526583637678461	0.782950626208463	
0.4589892499743895	0.7907136389150937	
0.46532013618093293	0.7983515386744061	
0.4716510223874759	0.8058631169576689	
0.47798190859401934	0.813247185223733	
0.4843127948005627	0.8205025751070876	
0.49064368100710576	0.827628138602731	
0.4969745672136493	0.8346227482478175	
0.5033054534201926	0.8414852973000504	
0.509636339626736	0.8482146999128026	
0.5159672258332791	0.8548098913069259	
0.5222981120398225	0.8612698279392308	
0.5286289982463659	0.8675934876676016	
0.5349598844529089	0.8737798699127283	
0.5412907706594523	0.8798279958164293	
0.5476216568659957	0.8857369083965294	
0.5539525430725392	0.8915056726982842	
0.5602834292790821	0.8971333759423139	
0.5666143154856256	0.9026191276690341	
0.572945201692169	0.9079620598795464	
0.579276087898712	0.9131613271729832	
0.5856069741052554	0.918216106880274	
0.5919378603117988	0.9231255991943125	
0.5982687465183424	0.9278890272965095	
0.6045996327248853	0.9325056374797074	
0.6109305189314287	0.9369746992674381	
0.6172614051379722	0.9412955055295034	
0.6235922913445151	0.9454673725938634	
0.6299231775510585	0.9494896403548134	
0.636254063757602	0.9533616723774294	
0.6425849499641455	0.957082855998271	
0.6489158361706884	0.960652602422321	
0.6552467223772318	0.9640703468161507	
0.6615776085837753	0.9673355483972903	
0.6679084947903182	0.970447690519797	
0.6742393809968616	0.9734062807560027	
0.6805702672034051	0.9762108509744296	
0.6869011534099485	0.9788609574138616	
0.6932320396164915	0.9813561807535595	
0.6995629258230349	0.9836961261796101	
0.7058938120295783	0.9858804234473959	
0.7122246982361214	0.9879087269401781	
0.7185555844426649	0.9897807157237835	
0.7248864706492082	0.9914960935973849	
0.7312173568557517	0.9930545891403677	
0.7375482430622947	0.9944559557552776	
0.743879129268838	0.9956999717068377	
0.7502100154753816	0.9967864401570343	
0.7565409016819246	0.9977151891962615	
0.7628717878884679	0.9984860718705224	
0.7692026740950113	0.9990989662046815	
0.7755335603015547	0.9995537752217639	
0.7818644465080977	0.9998504269583004	
0.7881953327146412	0.999988874475714	
0.7945262189211846	0.9999690958677468	
0.8008571051277276	0.9997910942639262	
0.8071879913342711	0.9994548978290693	
0.8135188775408144	0.9989605597588274	
0.819849763747358	0.9983081582712682	
0.826180649953901	0.9974977965944997	
0.8325115361604442	0.9965296029503367	
0.8388424223669877	0.9954037305340125	
0.8451733085735308	0.9941203574899393	
0.8515041947800746	0.9926796868835202	
0.8578350809866175	0.9910819466690196	
0.8641659671931606	0.9893273896534936	
0.8704968533997044	0.9874162934567888	
0.8768277396062474	0.9853489604676164	
0.8831586258127904	0.9831257177957043	
0.8894895120193342	0.9807469172200396	
0.8958203982258772	0.9782129351332084	
0.9021512844324202	0.9755241724818389	
0.9084821706389641	0.9726810547031599	
0.9148130568455071	0.9696840316576877	
0.9211439430520509	0.9665335775580413	
0.9274748292585939	0.9632301908939125	
0.9338057154651369	0.9597743943531892	
0.9401366016716808	0.9561667347392507	
0.9464674878782238	0.9524077828844514	
0.9527983740847668	0.9484981335597953	
0.9591292602913105	0.9444384053808287	
0.9654601464978536	0.940229240709759	
0.9717910327043966	0.9358713055538121	
0.9781219189109407	0.9313652894598539	
0.9844528051174837	0.926711905405285	
0.9907836913240265	0.9219118896852254	
0.9971145775305703	0.9169660017960132	
1.0034454637371135	0.9118750243150336	
1.0097763499436572	0.9066397627768888	
1.0161072361502002	0.9012610455459447	
1.0224381223567434	0.8957397236852553	
1.028769008563287	0.8900766708219054	
1.03509989476983	0.8842727830087775	
1.041430780976373	0.8783289785827689	
1.0477616671829169	0.872246198019486	
1.0540925533894598	0.8660254037844386	
1.0604234395960028	0.8596675801807456	
1.0667543258025467	0.8531737331933925	
1.0730852120090897	0.8465448903300603	
1.0794160982156327	0.8397821004585401	
1.0857469844221765	0.8328864336407731	
1.0920778706287195	0.8258589809635433	
1.0984087568352634	0.8187008543658277	
1.1047396430418064	0.8114131864628655	
1.1110705292483494	0.8039971303669409	
1.1174014154548932	0.7964538595049286	
1.1237323016614362	0.7887845674326315	
1.1300631878679792	0.7809904676459176	
1.136394074074523	0.7730727933887174	
1.142724960281066	0.7650327974578899	
1.149055846487609	0.7568717520049923	
1.155386732694153	0.7485909483349904	
1.161717618900696	0.7401916967019436	
1.168048505107239	0.7316753261016791	
1.1743793913137828	0.7230431840615092	
1.1807102775203258	0.7142966364270209	
1.1870411637268696	0.7054370671459524	
1.1933720499334126	0.6964658780492218	
1.1997029361399556	0.6873844886291101	
1.2060338223464997	0.6781943358146655	
1.2123647085530425	0.668896873744339	
1.2186955947595854	0.6594935735358961	
1.2250264809661295	0.6499859230536462	
1.2313573671726723	0.6403754266730256	
1.2376882533792153	0.6306636050425576	
1.2440191395857594	0.620851994843243	
1.2503500257923021	0.6109421485454231	
1.2566809119988454	0.6009356341631231	
1.263011798205389	0.5908340350059575	
1.269342684411932	0.5806389494286055	
1.275673570618476	0.5703519905779003	
1.2820044568250188	0.5599747861375951	
1.2883353430315618	0.5495089780708066	
1.294666229238106	0.5389562223602159	
1.3009971154446487	0.5283181887460513	
1.3073280016511917	0.5175965604618787	
1.3136588878577358	0.5067930339682721	
1.3199897740642785	0.49590931868438953	
1.3263206602708215	0.4849471367174883	
1.3326515464773656	0.4739082225904426	
1.3389824326839084	0.46279432296729883	
1.3453133188904514	0.4516071963768954	
1.3516442050969955	0.4403486129346189	
1.3579750913035382	0.42902035406232647	
1.364305977510082	0.41762421220646584	
1.370636863716625	0.4061619905544722	
1.376967749923168	0.3946355027494415	
1.383298636129712	0.3830465726031672	
1.389629522336255	0.3713970338075681	
1.395960408542798	0.3596887296445362	
1.4022912947493418	0.3479235126942832	
1.4086221809558848	0.33610324454221624	
1.4149530671624277	0.3242297954843716	
1.4212839533689716	0.3123050442314889	
1.4276148395755148	0.30033087761175	
1.4339457257820578	0.2883091902722223	
1.4402766119886015	0.27624188437907404	
1.4466074981951447	0.26413086931660645	
1.4529383844016885	0.25197806138512413	
1.4592692706082313	0.2397853834977354	
1.4656001568147745	0.22755476487608275	
1.4719310430213184	0.2152881407450899	
1.4782619292278611	0.20298745202676097	
1.4845928154344044	0.1906546450330647	
1.4909237016409482	0.17829167115797484	
1.497254587847491	0.1659004865687132	
1.5035854740540342	0.15348305189621705	
1.509916360260578	0.14104133192491886	
1.5162472464671208	0.12857729528186873	
1.522578132673664	0.11609291412523125	
1.5289090188802077	0.1035901638322382	
1.5352399050867507	0.09107102268664109	
1.5415707912932946	0.07853747156566863	
1.5479016774998375	0.06599149362662003	
1.5542325637063805	0.05343507399305747	
1.5605634499129244	0.04087019944071037	
1.5668943361194674	0.028298858083118276	
1.5732252223260104	0.0157230390570417	
1.5795561085325542	0.003144732207735799	
1.5858869947390972	-0.009434072225897245	
1.5922178809456407	-0.022011383926227097	
1.598548767152184	-0.03458521281181766	
1.604879653358727	-0.047153569352305504	
1.61121053956527	-0.059714464883209646	
1.617541425771814	-0.07226591192058802	
1.623872311978357	-0.08480592447550837	
1.6302031981849008	-0.09733251836830306	
1.6365340843914438	-0.10984371154250039	
1.6428649705979868	-0.12233752437845706	
1.6491958568045306	-0.13481198000658534	
1.6555267430110736	-0.1472651046201422	
1.6618576292176166	-0.15969492778754865	
1.6681885154241605	-0.1720994827641695	
1.6745194016307035	-0.18447680680349274	
1.6808502878372464	-0.196824941467704	
1.6871811740437903	-0.20914193293756805	
1.6935120602503333	-0.22142583232155888	
1.6998429464568763	-0.2336746959642517	
1.7061738326634202	-0.24588658575385075	
1.7125047188699631	-0.2580595694288506	
1.7188356050765072	-0.2701917208837833	
1.72516649128305	-0.2822811204739715	
1.731497377489593	-0.29432585531928157	
1.737828263696137	-0.3063240196067844	
1.74415914990268	-0.31827371489230943	
1.7504900361092228	-0.33017305040083594	
1.756820922315767	-0.3420201433256691	
1.76315180852231	-0.35381311912633895	
1.7694826947288527	-0.3655501118252188	
1.7758135809353968	-0.3772292643027709	
1.7821444671419397	-0.3888487285913884	
1.7884753533484838	-0.4004066661678047	
1.7948062395550266	-0.41190124824399305	
1.8011371257615696	-0.42333065605653475	
1.8074680119681137	-0.43469308115439703	
1.8137988981746564	-0.4459867256850766	
1.8201297843811994	-0.4572098026790788	
1.826460670587743	-0.46836053633266134	
1.832791556794286	-0.4794371622888101	
1.8391224430008293	-0.4904379279164208	
1.845453329207373	-0.5013610925876069	
1.851784215413916	-0.5122049279531141	
1.8581151016204591	-0.5229677182158022	
1.8644459878270028	-0.5336477604021231	
1.8707768740335458	-0.5442433646315794	
1.8771077602400896	-0.5547528543841181	
1.8834386464466326	-0.565174566765393	
1.8897695326531756	-0.5755068527698899	
1.8961004188597195	-0.5857480775418399	
1.9024313050662625	-0.5958966206338985	
1.9087621912728054	-0.6059508762635475	
1.9150930774793493	-0.61590925356718	
1.9214239636858923	-0.6257701768518061	
1.9277548498924353	-0.6355320858443839	
1.9340857360989792	-0.6451934359386939	
1.9404166223055221	-0.6547526984397354	
1.9467475085120651	-0.6642083608056134	
1.953078394718609	-0.6735589268868658	
1.959409280925152	-0.6828029171631893	
1.9657401671316959	-0.691938868977547	
1.972071053338239	-0.7009653367675982	
1.9784019395447818	-0.7098808922944283	
1.9847328257513257	-0.7186841248685386	
1.991063711957869	-0.7273736415730492	
1.9973945981644117	-0.7359480674841032	
2.0037254843709555	-0.7444060458884196	
2.010056370577499	-0.7527462384979549	
2.0163872567840415	-0.760967325661667	
2.0227181429905854	-0.7690680065743174	
2.029049029197129	-0.777046999482289	
2.0353799154036714	-0.7849030418864038	
2.0417108016102152	-0.7926348907416847	
2.0480416878167587	-0.8002413226540319	
2.0543725740233025	-0.8077211340738076	
2.060703460229845	-0.8150731414862625	
2.0670343464363885	-0.8222961815988097	
2.0733652326429324	-0.8293891115250829	
2.079696118849475	-0.8363508089657763	
2.0860270050560183	-0.8431801723862224	
2.092357891262562	-0.8498761211906869	
2.0986887774691048	-0.8564375958933463	
2.105019663675648	-0.8628635582859306	
2.111350549882192	-0.8691529916019993	
2.1176814360887346	-0.8753049006778129	
2.124012322295278	-0.8813183121098069	
2.130343208501822	-0.8871922744086047	
2.1366740947083644	-0.8929258581495684	
2.1430049809149083	-0.8985181561198675	
2.1493358671214513	-0.9039682834620163	
2.1556667533279943	-0.9092753778138887	
2.161997639534538	-0.9144385994451661	
2.168328525741081	-0.9194571313902056	
2.174659411947624	-0.9243301795773081	
2.180990298154168	-0.9290569729543631	
2.187321184360711	-0.9336367636108465	
2.1936520705672544	-0.9380688268961661	
2.199982956773798	-0.9423524615343188	
2.206313842980341	-0.9464869897348523	
2.2126447291868843	-0.9504717573001115	
2.2189756153934277	-0.9543061337287493	
2.2253065015999707	-0.957989512315489	
2.2316373878065145	-0.9615213102471256	
2.2379682740130575	-0.9649009686947391	
2.2442991602196005	-0.9681279529021188	
2.2506300464261444	-0.9712017522703765	
2.2569609326326874	-0.9741218804387365	
2.2632918188392304	-0.9768878753614924	
2.2696227050457742	-0.9794992993811167	
2.275953591252317	-0.9819557392975068	
2.28228447745886	-0.9842568064333687	
2.288615363665404	-0.9864021366957146	
2.294946249871947	-0.9883913906334727	
2.30127713607849	-0.9902242534911985	
2.307608022285034	-0.991900435258877	
2.313938908491577	-0.9934196707178107	
2.3202697946981212	-0.9947817194825854	
2.3266006809046638	-0.9959863660391044	
2.3329315671112067	-0.9970334197786902	
2.339262453317751	-0.9979227150282433	
2.3455933395242936	-0.9986541110764564	
2.3519242257308366	-0.9992274921960794	
2.358255111937381	-0.9996427676622299	
2.3645859981439235	-0.9998998717667489	
2.3709168843504664	-0.9999987638285974	
2.3772477705570108	-0.9999394282002937	
2.3835786567635533	-0.9997218742703887	
2.3899095429700963	-0.9993461364619809	
2.3962404291766406	-0.9988122742272691	
2.4025713153831836	-0.9981203720381463	
2.4089022015897275	-0.9972705393728326	
2.4152330877962704	-0.9962629106985543	
2.4215639740028134	-0.995097645450266	
2.4278948602093573	-0.9937749280054241	
2.4342257464159003	-0.9922949676548137	
2.4405566326224433	-0.9906579985694316	
2.446887518828987	-0.9888642797634355	
2.4532184050355297	-0.9869140950531601	
2.459549291242073	-0.9848077530122081	
2.4658801774486165	-0.9825455869226276	
2.4722110636551595	-0.9801279547221765	
2.478541949861703	-0.9775552389476861	
2.4848728360682464	-0.9748278466745341	
2.4912037222747894	-0.9719462094522335	
2.4975346084813332	-0.9689107832361493	
2.5038654946878762	-0.9657220483153544	
2.5101963808944197	-0.9623805092366335	
2.516527267100963	-0.9588866947246498	
2.522858153307506	-0.9552411575982866	
2.5291890395140495	-0.9514444746831767	
2.535519925720593	-0.9474972467204296	
2.541850811927136	-0.9434000982715811	
2.5481816981336793	-0.9391536776197679	
2.5545125843402228	-0.934758656667151	
2.5608434705467658	-0.9302157308286042	
2.567174356753309	-0.9255256189216783	
2.5735052429598526	-0.920689063052863	
2.5798361291663956	-0.915706828500169	
2.5861670153729395	-0.9105797035920349	
2.5924979015794825	-0.9053084995825967	
2.5988287877860254	-0.8998940505233183	
2.6051596739925693	-0.8943372131310265	
2.6114905601991127	-0.8886388666523556	
2.6178214464056553	-0.8827999127246193	
2.624152332612199	-0.8768212752331529	
2.6304832188187426	-0.8707039001651273	
2.636814105025285	-0.8644487554598648	
2.643144991231829	-0.8580568308556875	
2.6494758774383724	-0.8515291377333112	
2.655806763644915	-0.8448667089558183	
2.662137649851459	-0.8380705987052265	
2.668468536058002	-0.8311418823156936	
2.674799422264546	-0.8240816561033635	
2.6811303084710887	-0.8168910371929055	
2.6874611946776317	-0.8095711633407442	
2.693792080884176	-0.802123192755043	
2.7001229670907185	-0.7945483039124434	
2.7064538532972615	-0.7868476953715897	
2.712784739503806	-0.7790225855834905	
2.7191156257103484	-0.7710742126987246	
2.7254465119168914	-0.7630038343715272	
2.7317773981234357	-0.7548127275607982	
2.738108284329978	-0.746502188328052	
2.744439170536521	-0.738073531632339	
2.7507700567430655	-0.729528091122188	
2.757100942949608	-0.7208672189245853	
2.7634318291561524	-0.7120922854310244	
2.7697627153626954	-0.7032046790806841	
2.776093601569238	-0.6942058061407228	
2.782424487775782	-0.6850970904837799	
2.788755373982325	-0.6758799733626788	
2.7950862601888677	-0.6665559131823717	
2.801417146395412	-0.6571263852691884	
2.807748032601955	-0.6475928816373939	
2.8140789188084976	-0.6379569107531126	
2.820409805015042	-0.6282199972956423	
2.826740691221585	-0.6183836819162154	
2.833071577428128	-0.6084495209942171	
2.8394024636346717	-0.5984190863909262	
2.8457333498412147	-0.5882939652008053	
2.852064236047758	-0.578075759500371	
2.8583951222543016	-0.5677660860947067	
2.8647260084608446	-0.5573665762616418	
2.871056894667388	-0.5468788754936263	
2.8773877808739314	-0.5363046432373815	
2.8837186670804744	-0.5256455526313221	
2.890049553287018	-0.5149032902408118	
2.8963804394935613	-0.5040795557913246	
2.9027113257001043	-0.4931760618994744	
2.9090422119066477	-0.482194533802047	
2.915373098113191	-0.47113670908301797	
2.921703984319734	-0.4600043373986112	
2.9280348705262775	-0.4487991802004624	
2.934365756732821	-0.437523010456903	
2.9406966429393644	-0.42617761237243407	
2.9470275291459074	-0.41476478110540743	
2.953358415352451	-0.40328632248398094	
2.9596893015589942	-0.39174405272039625	
2.966020187765537	-0.3801397981235957	
2.9723510739720806	-0.3684753948102498	
2.978681960178624	-0.3567526884142317	
2.985012846385167	-0.3449735337945905	
2.9913437325917105	-0.3331397947420576	
2.997674618798254	-0.32125334368414304	
3.004005505004797	-0.30931606138886913	
3.0103363912113403	-0.29732983666717344	
3.0166672774178838	-0.2852965660740484	
3.0229981636244267	-0.2732181536084663	
3.0293290498309706	-0.26109651041208704	
3.0356599360375136	-0.2489335544668905	
3.0419908222440566	-0.2367312102916813	
3.048321708450601	-0.2244914086375716	
3.0546525946571434	-0.21221608618250784	
3.0609834808636864	-0.19990718522480375	
3.0673143670702308	-0.18756665337583633	
3.0736452532767733	-0.17519644325186912	
3.0799761394833163	-0.16279851216509456	
3.0863070256898606	-0.15037482181393613	
3.092637911896403	-0.13792733797265305	
3.098968798102946	-0.12545803018029647	
3.1052996843094904	-0.11296887142907333	
3.111630570516033	-0.10046183785216853	
3.1179614567225773	-0.08793890841106013	
3.1242923429291203	-0.07540206458240054	
3.130623229135663	-0.06285329004448184	
3.136954115342207	-0.050294570363366146	
3.14328500154875	-0.037727892678716325	
3.1496158877552927	-0.025155245389375955	
3.155946773961837	-0.012578617838740345	
3.1622776601683795	-2.4492935982947064e-16	


==> data/fig_sine_lhs.dat <==
x	y	
0.5375872022286248	0.8763066800438637	
-0.7589466384404111	-0.9980267284282716	
0.5692099788303084	0.9048270524660197	
0.3162277660168381	0.5877852522924734	
-0.2213594362117864	-0.42577929156507227	
0.1581138830084192	0.30901699437494795	
-0.44271887242357294	-0.770513242775789	
-0.2529822128134701	-0.48175367410171493	
0.6324555320336759	0.9510565162951538	
0.6324555320336762	0.9510565162951538	
0.031622776601683944	0.06279051952931367	
0.03162277660168383	0.06279051952931373	
0.22135943621178666	0.42577929156507277	
0.34785054261852183	0.63742398974869	
-0.37947331922020544	-0.6845471059286886	
-0.031622776601683694	-0.06279051952931315	
-0.8538149682454623	-0.9921147013144779	
-0.7905694150420948	-1.0	
0.6640783086353598	0.9685831611286312	
-0.41109609582188905	-0.7289686274214111	


==> data/fig_sine_minimax.dat <==
x	y	
-3.0041637771599605	0.30901699437494845	
-2.6879360111431225	0.8090169943749476	
-2.3717082451262845	1.0	
-2.0554804791094465	0.8090169943749473	
-1.739252713092609	0.3090169943749473	
-1.4230249470757705	-0.3090169943749475	
-1.1067971810589323	-0.8090169943749482	
-0.7905694150420948	-1.0	
-0.47434164902525666	-0.809016994374947	
-0.15811388300841858	-0.3090169943749467	
0.1581138830084191	0.3090169943749477	
0.47434164902525733	0.8090169943749479	
0.7905694150420955	1.0	
1.106797181058933	0.8090169943749472	
1.4230249470757714	0.30901699437494623	
1.739252713092609	-0.3090169943749473	
2.055480479109447	-0.8090169943749479	
2.3717082451262854	-1.0	
2.6879360111431225	-0.8090169943749476	
3.004163777159961	-0.3090169943749476	


==> data/fig_sine_rand.dat <==
x	y	
0.7321702630526025	0.9932755697837605	
0.2994257356144462	0.5604543272882635	
0.5075540130412374	0.8460160557092934	
0.3506314352687419	0.6416716352939152	
-0.689218993093089	-0.9797924926242717	
-0.5777231468162646	-0.9118993106574254	
-0.9605085600994583	-0.9435340710153214	
-0.23841038263847958	-0.45618358049590074	
-0.35209558912632083	-0.6439001776079494	
-0.7924934457738365	-0.9999926927625297	
0.5124420581988973	0.8511541752883134	
0.9723351487159629	0.9354898369130947	
0.0809036598421334	0.16005750619805698	
-0.030088460848542192	-0.05974768904326024	
1.1604149433500208	0.7419295837637556	
-0.24019075972027948	-0.45932865706766296	
0.5338219521944374	0.8726780750777099	
-0.7455375623162082	-0.9959998192425367	
0.20054135678020096	0.38799867479251543	
-0.6685961242224758	-0.9707764797631352	


==> data/fig_sine_swarm_lhs.dat <==
x	y	
0.9999999999999996	1.5495160534825063	
0.9999999999999996	1.6127616066858734	
0.9999999999999996	1.739252713092609	
0.9999999999999996	1.8024982662959763	
0.9353158602150535	1.8024982662959763	
1.0646841397849456	1.8024982662959763	
0.9999999999999996	1.8341210428976602	
0.9353158602150535	1.8341210428976604	
1.0646841397849456	1.8341210428976604	
0.9999999999999996	1.865743819499344	
0.9353158602150535	1.865743819499344	
1.0646841397849456	1.865743819499344	
0.9999999999999996	1.9289893727027114	
0.9353158602150535	1.928989372702712	
0.9999999999999996	1.9606121493043953	
0.9353158602150535	1.9606121493043953	
1.0646841397849456	1.9606121493043953	
1.1293682795698916	1.9606121493043953	
0.8706317204301075	1.9606121493043958	
1.1940524193548376	1.9606121493043958	
0.9999999999999996	1.9922349259060788	
0.9353158602150535	1.9922349259060792	
0.9999999999999996	2.0238577025077626	
0.9353158602150535	2.023857702507763	
1.0646841397849456	2.023857702507763	
1.1293682795698916	2.023857702507763	
0.9999999999999996	2.0554804791094465	
0.9353158602150535	2.0554804791094465	
1.0646841397849456	2.0554804791094465	
0.9999999999999996	2.087103255711131	
0.9353158602150535	2.087103255711131	
1.0646841397849456	2.087103255711131	
0.9999999999999996	2.1187260323128143	
0.9353158602150535	2.1187260323128143	
1.0646841397849456	2.1187260323128143	
0.9999999999999996	2.1503488089144978	
0.9353158602150535	2.1503488089144978	
1.0646841397849456	2.1503488089144978	
1.1293682795698916	2.150348808914498	
0.8706317204301075	2.150348808914498	
1.1940524193548376	2.150348808914498	
0.8059475806451615	2.150348808914498	
1.2587365591397837	2.150348808914498	
0.7412634408602146	2.150348808914498	
0.9999999999999996	2.181971585516182	
0.9353158602150535	2.181971585516182	
1.0646841397849456	2.181971585516182	
1.1293682795698916	2.1819715855161825	
0.8706317204301075	2.1819715855161825	
0.9999999999999996	2.2135943621178655	
0.9353158602150535	2.213594362117866	
1.0646841397849456	2.213594362117866	
0.9999999999999996	2.245217138719549	
0.9353158602150535	2.2452171387195494	
1.0646841397849456	2.2452171387195494	
1.1293682795698916	2.2452171387195494	
0.8706317204301075	2.2452171387195494	
0.9999999999999996	2.276839915321233	
0.9353158602150535	2.276839915321233	
1.0646841397849456	2.276839915321233	
1.1293682795698916	2.276839915321233	
0.8706317204301075	2.276839915321233	
1.1940524193548376	2.2768399153212338	
0.8059475806451615	2.2768399153212338	
1.2587365591397837	2.2768399153212338	
0.9999999999999996	2.3084626919229168	
0.9353158602150535	2.3084626919229168	
1.0646841397849456	2.3084626919229168	
1.1293682795698916	2.3084626919229168	
0.8706317204301075	2.308462691922917	
1.1940524193548376	2.308462691922917	
0.8059475806451615	2.308462691922917	
1.2587365591397837	2.308462691922917	
0.9999999999999996	2.3400854685246006	
0.9353158602150535	2.3400854685246006	
1.0646841397849456	2.3400854685246006	
1.1293682795698916	2.3400854685246006	
0.8706317204301075	2.3400854685246015	
1.1940524193548376	2.3400854685246015	
0.9999999999999996	2.3717082451262845	
0.9353158602150535	2.3717082451262845	
1.0646841397849456	2.3717082451262845	
1.1293682795698916	2.3717082451262845	
0.8706317204301075	2.3717082451262845	
1.1940524193548376	2.3717082451262845	
0.9999999999999996	2.403331021727968	
0.9353158602150535	2.4033310217279684	
1.0646841397849456	2.4033310217279684	
1.1293682795698916	2.4033310217279684	
0.8706317204301075	2.4033310217279684	
0.9999999999999996	2.4349537983296523	
0.9353158602150535	2.4349537983296523	
1.0646841397849456	2.4349537983296523	
0.9999999999999996	2.4981993515330196	
0.9353158602150535	2.4981993515330196	
0.9999999999999996	2.529822128134704	
0.9353158602150535	2.529822128134704	
0.9999999999999996	2.593067681338071	
0.9353158602150535	2.5930676813380713	
0.9999999999999996	2.656313234541439	


==> data/fig_sine_swarm_minimax.dat <==
x	y	
0.0	0.15811388300841922	


==> data/fig_sine_swarm_rand.dat <==
x	y	
0.0	1.7919424413888754	
-0.03711730062931062	1.8142063039512744	
0.03600954600358097	1.8145253470799731	
0.0	1.8372016505024291	
0.0	1.8702703275257697	
-0.048791122898326655	1.8881180923842074	
0.012353856289761822	1.8969548292170826	
0.06886564295941744	1.910181411498813	
-0.08612518582799655	1.9103178470177244	
-0.019450355982150835	1.9206267192686117	
0.1258331119553735	1.9230580937599855	
0.0	1.9539675310557163	
-0.06451157505414473	1.9559519352600907	
0.04610643748296317	1.973034316388297	
-0.104685261830606	1.9772581431196248	
-0.0043397417464619	1.9900499768745896	
0.05420206208213285	2.0016123751338455	
0.0	2.036567023556397	
-0.061997584302524	2.044320294382863	
0.05928709151533784	2.0474380029681036	
0.12328458196601	2.0513885373288625	
-0.11673134116175499	2.058807501551659	
0.0	2.06476707601705	
0.04523481482594738	2.0841991263054482	
-0.03644866078386766	2.0872252096429613	
-0.10110153718414727	2.0880703123262307	
0.10658985124734333	2.092808002902146	
0.00871768894232039	2.1066376066507324	
-0.045538277348431855	2.12143885512869	
0.05493690301258036	2.125656103420239	
-0.10803256998119704	2.128452498836237	
0.11582998641381392	2.134826025057099	
-0.16725438776915524	2.139386139780771	
0.0	2.1428499411065336	
0.17699484938358	2.143670695758505	
-0.22951741748457666	2.1467541266417864	
0.05936063636047395	2.1536497998079587	
-0.05732592703910955	2.1554425022248758	
-0.12074722683639871	2.1582802446292213	
0.11299055098186495	2.1688487078199836	
0.0	2.171827805871061	
-0.16176245004457712	2.1793013446782394	
0.05241392404260159	2.1877583650877694	
-0.05151837317282748	2.1882662572275136	
0.15710227637112606	2.188731569523134	
-0.21963672689129643	2.1914428020950156	
0.22140035427018478	2.191697243788283	
-0.10826842517470237	2.201311406671535	
-0.27947255912127256	2.2017691000689217	
0.0	2.2057073429092267	
0.09782684029097277	2.2071169034019746	
-0.1692612740878192	2.208495432221321	
-0.049642347083504124	2.223135573342357	
0.04695295351374362	2.224405690163267	
-0.11953982677979891	2.2280804109909353	
-0.0017327546361927126	2.2414002747674604	
0.09061824841921773	2.244461851390298	
0.1552981407296219	2.2447733830786207	
-0.05246193748454031	2.258266670548898	
-0.11712556950639463	2.25895116303726	
0.0	2.2812442741292838	
-0.0517888372811286	2.2975319238203245	
0.04819079677076088	2.299377838150485	
0.11286364729006859	2.2998857143511864	
-0.1128409700751054	2.3065131098775535	
0.1727908022143727	2.3101180470736535	
-0.17684223372119412	2.3104528327867744	
0.0	2.320060415071716	
-0.054147164289057415	2.3349318707593265	
0.018330773294585434	2.346130879265284	
0.0825945775623298	2.3492249862054813	
-0.10291804885582723	2.35278940310633	
0.14565872756072862	2.3552709250564154	
-0.1654796631014923	2.359696223725421	
-0.031010696673829052	2.3637093761294303	
0.0229840678951021	2.3786783830715015	
-0.0648664960907257	2.3868732548476195	
0.08335578411598821	2.3884382250626968	
0.0	2.4047645904259385	
-0.1127612861517715	2.4051448119942123	
0.11750193099981088	2.411526704772996	
-0.053925777497534355	2.4197774578274673	
0.050827520222468614	2.421578612917669	
0.0	2.4447993324521957	
-0.060957991286271884	2.453892763775853	
0.054095967795539934	2.459703660999641	
0.11865394055024714	2.461400751604346	
-0.12153442487972743	2.463425925239011	
0.0	2.47445102531784	
0.17206008769827408	2.4767381979699676	
-0.174005762207452	2.4793230663574883	
-0.04811660259994577	2.4926193557837046	
0.013127813263292154	2.5013662519124287	
0.07556145266414394	2.508474666654867	
-0.0814557291403335	2.5159152228044865	
0.13174962527724876	2.5219425669595648	
0.0	2.539687799751418	
0.0	2.6382268041892885	
0.0	2.704640679269761	
0.0	2.8500927871632693	


==> data/fig_uncertainty_cone0.dat <==
x	lb	ub	
-1.0	-9.564530350648427	11.200061381443009	
0.10159580514915101	0.8177655153972903	0.8177655153972903	
1.0	-7.64949454009575	9.285025570890332	


==> data/fig_uncertainty_cone1.dat <==
x	lb	ub	
-1.0	-14.05290183911151	12.643642127200241	
0.41629564523620965	-0.7046298559556348	-0.7046298559556348	
1.0	-6.205913794338517	4.7966540824272474	


==> data/fig_uncertainty_cone2.dat <==
x	lb	ub	
-1.0	-4.766236169618939	6.200614118341413	
-0.41819052217411135	0.7171889743612376	0.7171889743612376	
1.0	-12.648941803197346	14.08331975191982	


==> data/fig_uncertainty_cone3.dat <==
x	lb	ub	
-1.0	-9.426191945706462	9.831555075171684	
0.02165521039532603	0.2026815647326107	0.2026815647326107	
1.0	-9.018000846367075	9.423363975832297	


==> data/fig_uncertainty_cone4.dat <==
x	lb	ub	
-1.0	-15.929951449755697	17.73335565213197	
0.7858939086953094	0.9017021011881367	0.9017021011881367	
1.0	-1.116200269406788	2.9196044717830616	


==> data/fig_uncertainty_cone5.dat <==
x	lb	ub	
-1.0	-15.967565496794982	17.821887907084125	
0.7925861778668761	0.9271612051445713	0.9271612051445713	
1.0	-1.0276680144546342	2.881990424743777	


==> data/fig_uncertainty_cone6.dat <==
x	lb	ub	
-1.0	-3.0664898389882387	1.667964826035537	
-0.7488293790723275	-0.6992625064763509	-0.6992625064763509	
1.0	-17.181591095503222	15.78306608255052	


==> data/fig_uncertainty_cone7.dat <==
x	lb	ub	
-1.0	-3.214012078566212	4.598860363046575	
-0.5855142437236265	0.6924241422401817	0.6924241422401817	
1.0	-14.250695558492183	15.635543842972545	


==> data/fig_uncertainty_cone8.dat <==
x	lb	ub	
-1.0	-1.7950953414103958	0.1451725120779973	
-0.8970655933983402	-0.8249614146661993	-0.8249614146661993	
1.0	-18.70438340946076	17.054460580128364	


==> data/fig_uncertainty_cone9.dat <==
x	lb	ub	
-1.0	-9.207292078289381	7.410847519025478	
-0.11838031269872706	-0.8982222796319511	-0.8982222796319511	
1.0	-11.438708402513281	9.642263843249378	


==> data/fig_uncertainty_samples.dat <==
x	fx	
0.10159580514915101	0.8177655153972903	
0.41629564523620965	-0.7046298559556348	
-0.41819052217411135	0.7171889743612376	
0.02165521039532603	0.2026815647326107	


==> data/fig_uncertainty_total.dat <==
x	lb	ub	
-1.0	-4.766236169618939	6.200614118341413	
-0.9959919839679359	-4.728461508453531	6.1628394571760055	
-0.9919839679358717	-4.690686847288122	6.125064796010596	
-0.9879759519038076	-4.652912186122714	6.087290134845189	
-0.9839679358717435	-4.615137524957305	6.049515473679779	
-0.9799599198396793	-4.5773628637918975	6.011740812514372	
-0.9759519038076152	-4.539588202626488	5.973966151348963	
-0.9719438877755511	-4.501813541461081	5.936191490183555	
-0.9679358717434869	-4.464038880295671	5.898416829018146	
-0.9639278557114228	-4.426264219130264	5.860642167852738	
-0.9599198396793587	-4.388489557964855	5.822867506687329	
-0.9559118236472945	-4.350714896799447	5.7850928455219215	
-0.9519038076152304	-4.312940235634038	5.747318184356512	
-0.9478957915831663	-4.27516557446863	5.709543523191105	
-0.9438877755511023	-4.237390913303223	5.671768862025697	
-0.9398797595190381	-4.1996162521378135	5.633994200860288	
-0.935871743486974	-4.161841590972406	5.59621953969488	
-0.9318637274549099	-4.124066929806997	5.558444878529471	
-0.9278557114228457	-4.086292268641589	5.520670217364064	
-0.9238476953907816	-4.04851760747618	5.482895556198654	
-0.9198396793587175	-4.010742946310772	5.445120895033247	
-0.9158316633266533	-3.9729682851453627	5.4073462338678375	
-0.9118236472945892	-3.935193623979955	5.36957157270243	
-0.9078156312625251	-3.897418962814546	5.331796911537021	
-0.9038076152304609	-3.8596443016491384	5.294022250371613	
-0.8997995991983968	-3.821869640483729	5.256247589206204	
-0.8957915831663327	-3.7840949793183216	5.218472928040796	
-0.8917835671342685	-3.7463203181529123	5.180698266875387	
-0.8877755511022044	-3.708545656987505	5.14292360570998	
-0.8837675350701403	-3.6707709958220955	5.10514894454457	
-0.8797595190380761	-3.632996334656688	5.067374283379163	
-0.875751503006012	-3.5952216734912805	5.029599622213755	
-0.8717434869739479	-3.5574470123258712	4.991824961048346	
-0.8677354709418837	-3.5196723511604637	4.9540502998829385	
-0.8637274549098196	-3.4818976899950544	4.916275638717529	
-0.8597194388777555	-3.444123028829647	4.878500977552122	
-0.8557114228456915	-3.4063483676642394	4.840726316386714	
-0.8517034068136273	-3.36857370649883	4.802951655221305	
-0.8476953907815632	-3.3307990453334226	4.7651769940558975	
-0.8436873747494991	-3.2930243841680134	4.727402332890488	
-0.8396793587174349	-3.2552497230026054	4.689627671725081	
-0.8356713426853708	-3.217475061837197	4.651853010559672	
-0.8316633266533067	-3.1797004006717895	4.614078349394265	
-0.8276553106212425	-3.141925739506381	4.576303688228856	
-0.8236472945891784	-3.1041510783409727	4.538529027063448	
-0.8196392785571143	-3.0663764171755643	4.50075436589804	
-0.8156312625250501	-3.028601756010156	4.462979704732631	
-0.811623246492986	-2.9908270948447475	4.425205043567223	
-0.8076152304609219	-2.953052433679339	4.387430382401814	
-0.8036072144288577	-2.9152777725139307	4.349655721236406	
-0.7995991983967936	-2.8775031113485223	4.311881060070998	
-0.7955911823647295	-2.839728450183114	4.274106398905589	
-0.7915831663326653	-2.8019537890177055	4.236331737740181	
-0.7875751503006012	-2.764179127852297	4.198557076574772	
-0.7835671342685371	-2.7264044666868887	4.160782415409364	
-0.779559118236473	-2.6886298055214803	4.123007754243956	
-0.7755511022044088	-2.650855144356072	4.085233093078547	
-0.7715430861723447	-2.6130804831906635	4.047458431913139	
-0.7675350701402806	-2.575305822025255	4.00968377074773	
-0.7635270541082164	-2.5375311608598468	3.971909109582322	
-0.7595190380761523	-2.4997564996944384	3.9341344484169136	
-0.7555110220440882	-2.46198183852903	3.8963597872515052	
-0.751503006012024	-2.4242071773636216	3.858585126086097	
-0.7474949899799599	-2.386432516198213	3.8208104649206884	
-0.7434869739478958	-2.3486578550328048	3.78303580375528	
-0.7394789579158316	-2.3108831938673964	3.7452611425898716	
-0.7354709418837675	-2.273108532701988	3.7074864814244632	
-0.7314629258517034	-2.2353338715365796	3.669711820259055	
-0.7274549098196392	-2.197559210371171	3.6319371590936465	
-0.7234468937875751	-2.159784549205763	3.594162497928238	
-0.719438877755511	-2.1220098880403544	3.5563878367628297	
-0.7154308617234469	-2.084235226874947	3.518613175597422	
-0.7114228456913828	-2.0464605657095394	3.4808385144320146	
-0.7074148296593187	-2.008685904544131	3.4430638532666062	
-0.7034068136272545	-1.9709112433787226	3.405289192101198	
-0.6993987975951904	-1.9331365822133142	3.3675145309357895	
-0.6953907815631263	-1.8953619210479058	3.329739869770381	
-0.6913827655310621	-1.8575872598824974	3.2919652086049727	
-0.687374749498998	-1.819812598717089	3.2541905474395643	
-0.6833667334669339	-1.7820379375516806	3.216415886274156	
-0.6793587174348698	-1.7442632763862722	3.1786412251087475	
-0.6753507014028056	-1.7064886152208638	3.140866563943339	
-0.6713426853707415	-1.6687139540554554	3.1030919027779307	
-0.6673346693386774	-1.630939292890047	3.0653172416125223	
-0.6633266533066133	-1.5931646317246395	3.0275425804471148	
-0.6593186372745492	-1.5553899705592311	2.9897679192817064	
-0.6553106212424851	-1.5176153093938227	2.951993258116298	
-0.6513026052104209	-1.4798406482284143	2.9142185969508896	
-0.6472945891783568	-1.442065987063006	2.876443935785481	
-0.6432865731462927	-1.4042913258975975	2.838669274620073	
-0.6392785571142285	-1.3665166647321891	2.8008946134546644	
-0.6352705410821644	-1.3287420035667807	2.763119952289256	
-0.6312625250501003	-1.2909673424013723	2.7253452911238476	
-0.6272545090180361	-1.253192681235964	2.687570629958439	
-0.623246492985972	-1.2154180200705555	2.649795968793031	
-0.6192384769539079	-1.1776433589051472	2.6120213076276224	
-0.6152304609218437	-1.1398686977397388	2.574246646462214	
-0.6112224448897796	-1.1020940365743304	2.5364719852968056	
-0.6072144288577155	-1.064319375408922	2.4986973241313972	
-0.6032064128256514	-1.0265447142435136	2.460922662965989	
-0.5991983967935872	-0.9887700530781052	2.4231480018005804	
-0.5951903807615231	-0.9509953919126977	2.385373340635173	
-0.591182364729459	-0.9132207307472893	2.3475986794697645	
-0.5871743486973948	-0.8754460695818809	2.309824018304356	
-0.5831663326653307	-0.8376714084164725	2.2720493571389477	
-0.5791583166332666	-0.7998967472510641	2.2342746959735393	
-0.5751503006012024	-0.7621220860856557	2.196500034808131	
-0.5711422845691383	-0.7243474249202473	2.1587253736427225	
-0.5671342685370742	-0.6865727637548389	2.120950712477314	
-0.56312625250501	-0.6487981025894305	2.0831760513119058	
-0.5591182364729459	-0.6110234414240221	2.0454013901464974	
-0.5551102204408818	-0.5732487802586137	2.007626728981089	
-0.5511022044088176	-0.5354741190932053	1.9698520678156806	
-0.5470941883767535	-0.4976994579277969	1.9320774066502722	
-0.5430861723446894	-0.4599247967623885	1.8943027454848638	
-0.5390781563126252	-0.4221501355969801	1.8565280843194554	
-0.5350701402805611	-0.3843754744315717	1.818753423154047	
-0.531062124248497	-0.3466008132661633	1.7809787619886386	
-0.5270541082164328	-0.3088261521007549	1.7432041008232302	
-0.5230460921843687	-0.27105149093534653	1.7054294396578218	
-0.5190380761523046	-0.23327682976993813	1.6676547784924134	
-0.5150300601202404	-0.19550216860452974	1.629880117327005	
-0.5110220440881764	-0.15772750743912223	1.5921054561615975	
-0.5070140280561123	-0.11995284627371383	1.554330794996189	
-0.5030060120240482	-0.08217818510830543	1.5165561338307807	
-0.498997995991984	-0.04440352394289704	1.4787814726653723	
-0.4949899799599199	-0.006628862777488642	1.441006811499964	
-0.49098196392785576	0.031145798387919754	1.4032321503345555	
-0.4869739478957916	0.06892045955332815	1.365457489169147	
-0.4829659318637275	0.10669512071873655	1.3276828280037387	
-0.47895791583166336	0.14446978188414494	1.2899081668383303	
-0.47494989979959923	0.18224444304955245	1.2521335056729228	
-0.4709418837675351	0.22001910421496085	1.2143588445075144	
-0.46693386773547096	0.25779376538036924	1.176584183342106	
-0.46292585170340683	0.29556842654577764	1.1388095221766976	
-0.4589178356713427	0.33334308771118604	1.1010348610112892	
-0.45490981963927857	0.37111774887659443	1.0632601998458808	
-0.45090180360721444	0.40889241004200283	1.0254855386804724	
-0.4468937875751503	0.4466670712074112	0.987710877515064	
-0.44288577154308617	0.4844417323728196	0.9499362163496556	
-0.43887775551102204	0.522216393538228	0.9121615551842472	
-0.434869739478958	0.5599910547036355	0.8743868940188397	
-0.4308617234468939	0.5977657158690439	0.8366122328534313	
-0.42685370741482975	0.6355403770344523	0.7988375716880229	
-0.4228456913827656	0.6733150381998607	0.7610629105226145	
-0.4188376753507015	0.7110896993652691	0.7232882493572061	
-0.41482965931863736	0.6855135881917978	0.7488643605306775	
-0.4108216432865732	0.6477389270263894	0.7866390216960859	
-0.4068136272545091	0.609964265860981	0.8244136828614943	
-0.40280561122244496	0.5721896046955726	0.8621883440269027	
-0.3987975951903808	0.5344149435301642	0.8999630051923111	
-0.3947895791583167	0.49664028236475577	0.9377376663577195	
-0.39078156312625256	0.4588656211993478	0.9755123275231274	
-0.38677354709418843	0.4210909600339394	1.0132869886885358	
-0.3827655310621243	0.383316298868531	1.0510616498539442	
-0.37875751503006017	0.34554163770312263	1.0888363110193526	
-0.37474949899799603	0.30776697653771423	1.126610972184761	
-0.3707414829659319	0.26999231537230584	1.1643856333501694	
-0.36673346693386777	0.23221765420689744	1.2021602945155778	
-0.36272545090180364	0.19444299304148904	1.2399349556809862	
-0.3587174348697395	0.15666833187608065	1.2777096168463946	
-0.35470941883767537	0.11889367071067225	1.315484278011803	
-0.35070140280561124	0.08111900954526385	1.3532589391772114	
-0.3466933867735471	0.04334434837985546	1.3910336003426198	
-0.342685370741483	0.005569687214447061	1.4288082615080282	
-0.33867735470941884	-0.032204973950961335	1.4665829226734366	
-0.3346693386773547	-0.06997963511636973	1.504357583838845	
-0.3306613226452907	-0.1077542962817768	1.542132245004252	
-0.32665330661322656	-0.1455289574471852	1.5799069061696605	
-0.3226452905811624	-0.1833036186125936	1.6176815673350688	
-0.3186372745490983	-0.22107827977800198	1.6554562285004772	
-0.31462925851703416	-0.2588529409434104	1.6932308896658856	
-0.31062124248497003	-0.2966276021088188	1.731005550831294	
-0.3066132264529059	-0.3344022632742272	1.7687802119967024	
-0.30260521042084176	-0.37217692443963557	1.8065548731621108	
-0.29859719438877763	-0.40995158560504397	1.8443295343275192	
-0.2945891783567135	-0.44772624677045236	1.8821041954929276	
-0.29058116232464937	-0.48550090793586076	1.919878856658336	
-0.28657314629258523	-0.5232755691012692	1.9576535178237444	
-0.2825651302605211	-0.5610502302666776	1.9954281789891528	
-0.27855711422845697	-0.598824891432086	2.033202840154561	
-0.27454909819639284	-0.6365995525974939	2.070977501319969	
-0.2705410821643287	-0.6743742137629023	2.1087521624853776	
-0.2665330661322646	-0.7121488749283107	2.146526823650786	
-0.26252505010020044	-0.7499235360937191	2.1843014848161943	
-0.2585170340681363	-0.7876981972591275	2.2220761459816027	
-0.2545090180360722	-0.8254728584245359	2.259850807147011	
-0.25050100200400804	-0.8632475195899443	2.2976254683124195	
-0.2464929859719439	-0.9010221807553527	2.335400129477828	
-0.24248496993987978	-0.9387968419207611	2.3731747906432363	
-0.23847695390781565	-0.9765715030861695	2.4109494518086447	
-0.23446893787575152	-1.0143461642515779	2.448724112974053	
-0.2304609218436875	-1.0521208254169854	2.4864987741394606	
-0.22645290581162336	-1.0898954865823933	2.5242734353048686	
-0.22244488977955923	-1.1276701477478017	2.503270809082467	
-0.2184368737474951	-1.1654448089132101	2.4654961479170585	
-0.21442885771543096	-1.2032194700786185	2.42772148675165	
-0.21042084168336683	-1.2409941312440271	2.3899468255862417	
-0.2064128256513027	-1.2787687924094353	2.3521721644208333	
-0.20240480961923857	-1.3165434535748437	2.314397503255425	
-0.19839679358717444	-1.354318114740252	2.2766228420900165	
-0.1943887775551103	-1.3920927759056605	2.238848180924608	
-0.19038076152304617	-1.429867437071069	2.2010735197592	
-0.18637274549098204	-1.4676420982364773	2.163298858593792	
-0.1823647294589179	-1.5054167594018857	2.1255241974283834	
-0.17835671342685377	-1.543191420567294	2.087749536262975	
-0.17434869739478964	-1.5809660817327025	2.0499748750975666	
-0.1703406813627255	-1.6068370844669368	2.012200213932158	
-0.16633266533066138	-1.5690624233015285	1.97442555276675	
-0.16232464929859725	-1.53128776213612	1.9366508916013416	
-0.1583166332665331	-1.4935131009707117	1.8988762304359332	
-0.15430861723446898	-1.4557384398053033	1.8611015692705248	
-0.15030060120240485	-1.4179637786398949	1.8233269081051164	
-0.14629258517034072	-1.3801891174744865	1.785552246939708	
-0.14228456913827658	-1.342414456309078	1.7477775857742996	
-0.13827655310621245	-1.3046397951436697	1.7100029246088913	
-0.13426853707414832	-1.2668651339782615	1.672228263443483	
-0.1302605210420842	-1.229090472812853	1.6344536022780747	
-0.12625250501002017	-1.1913158116474458	1.5966789411126674	
-0.12224448897795603	-1.1535411504820374	1.558904279947259	
-0.1182364729458919	-1.115766489316629	1.5211296187818506	
-0.11422845691382777	-1.0779918281512206	1.4833549576164422	
-0.11022044088176364	-1.0402171669858122	1.4455802964510338	
-0.1062124248496995	-1.0024425058204038	1.4078056352856254	
-0.10220440881763537	-0.9646678446549956	1.370030974120217	
-0.09819639278557124	-0.9268931834895872	1.3322563129548086	
-0.09418837675350711	-0.8891185223241788	1.2944816517894002	
-0.09018036072144298	-0.8513438611587704	1.2567069906239918	
-0.08617234468937884	-0.813569199993362	1.2189323294585834	
-0.08216432865731471	-0.7757945388279536	1.181157668293175	
-0.07815631262525058	-0.7380198776625454	1.1433830071277669	
-0.07414829659318645	-0.700245216497137	1.1056083459623585	
-0.07014028056112231	-0.6624705553317286	1.06783368479695	
-0.06613226452905818	-0.6246958941663202	1.0300590236315417	
-0.06212424849699405	-0.5869212330009118	0.9922843624661332	
-0.05811623246492992	-0.5491465718355034	0.9545097013007248	
-0.054108216432865786	-0.511371910670095	0.9167350401353164	
-0.05010020040080165	-0.4735972495046866	0.878960378969908	
-0.04609218436873752	-0.43582258833927834	0.8411857178044997	
-0.04208416833667339	-0.39804792717386994	0.8034110566390913	
-0.038076152304609256	-0.36027326600846166	0.765636395473683	
-0.034068136272545124	-0.32249860484305326	0.7278617343082746	
-0.030060120240480992	-0.28472394367764486	0.6900870731428662	
-0.02605210420841686	-0.24694928251223644	0.6523124119774578	
-0.02204408817635284	-0.20917462134682915	0.6145377508120505	
-0.018036072144288706	-0.17139996018142076	0.5767630896466421	
-0.014028056112224574	-0.13362529901601236	0.5389884284812337	
-0.010020040080160442	-0.09585063785060402	0.5012137673158255	
-0.006012024048096309	-0.058075976685195624	0.46343910615041706	
-0.002004008016032177	-0.020301315519787255	0.42566444498500866	
0.002004008016031955	0.017473345645621113	0.38788978381960026	
0.006012024048096087	0.05524800681102948	0.3501151226541919	
0.01002004008016022	0.09302266797643785	0.3123404614887836	
0.014028056112224352	0.13079732914184622	0.2745658003233752	
0.018036072144288484	0.1685719903072546	0.23679113915796682	
0.022044088176352616	0.19901647799255845	0.20634665147266296	
0.02605210420841675	0.16124181682715005	0.24412131263807135	
0.03006012024048088	0.14355756886151338	0.28189597380347975	
0.03406813627254501	0.18133223002692178	0.31967063496888803	
0.038076152304609145	0.21910689119233018	0.35744529613429643	
0.04208416833667328	0.2568815523577386	0.3952199572997048	
0.04609218436873741	0.29465621352314686	0.4329946184651132	
0.05010020040080154	0.33243087468855526	0.4707692796305216	
0.054108216432865675	0.37020553585396365	0.50854394079593	
0.05811623246492981	0.40798019701937194	0.5463186019613383	
0.06212424849699394	0.44575485818478033	0.5840932631267467	
0.06613226452905807	0.48352951935018873	0.6218679242921551	
0.0701402805611222	0.5213041805155971	0.6596425854575635	
0.07414829659318634	0.5590788416810054	0.6974172466229718	
0.07815631262525047	0.5968535028464138	0.7351919077883801	
0.0821643286573146	0.6346281640118222	0.7729665689537885	
0.08617234468937873	0.6724028251772306	0.8107412301191969	
0.09018036072144286	0.710177486342639	0.8485158912846053	
0.094188376753507	0.7479521475080473	0.8862905524500136	
0.09819639278557113	0.7857268086734557	0.8498042221211248	
0.10220440881763526	0.8120295609557164	0.8235014698388641	
0.1062124248496994	0.7742548997903081	0.8612761310042724	
0.11022044088176353	0.7364802386248998	0.8990507921696808	
0.11422845691382766	0.6987055774594914	0.9368254533350892	
0.11823647294589179	0.660930916294083	0.9746001145004975	
0.12224448897795592	0.6231562551286746	1.012374775665906	
0.12625250501002006	0.5853815939632662	1.0501494368313145	
0.13026052104208397	0.54760693279786	1.0879240979967206	
0.1342685370741481	0.5098322716324516	1.125698759162129	
0.13827655310621223	0.4720576104670432	1.1634734203275374	
0.14228456913827636	0.4342829493016348	1.2012480814929458	
0.1462925851703405	0.3965082881362264	1.2390227426583542	
0.15030060120240463	0.358733626970818	1.2767974038237626	
0.15430861723446876	0.3209589658054096	1.314572064989171	
0.1583166332665329	0.28318430464000144	1.352346726154579	
0.16232464929859702	0.24540964347459304	1.3901213873199874	
0.16633266533066116	0.20763498230918465	1.4278960484853958	
0.1703406813627253	0.16986032114377625	1.4656707096508041	
0.17434869739478942	0.13208565997836785	1.5034453708162125	
0.17835671342685355	0.09431099881295946	1.5378917445701925	
0.18236472945891768	0.05653633764755106	1.5001170834047841	
0.18637274549098182	0.018761676482142664	1.4623424222393757	
0.19038076152304595	-0.019012984683265732	1.4245677610739673	
0.19438877755511008	-0.05678764584867391	1.3867930999085594	
0.1983967935871742	-0.0945623070140823	1.349018438743151	
0.20240480961923835	-0.1323369681794907	1.3112437775777426	
0.20641282565130248	-0.1701116293448991	1.2734691164123342	
0.2104208416833666	-0.2078862905103076	1.2356944552469258	
0.21442885771543074	-0.245660951675716	1.1979197940815174	
0.21843687374749488	-0.2834356128411244	1.160145132916109	
0.222444889779559	-0.3212102740065328	1.1223704717507006	
0.22645290581162314	-0.3589849351719412	1.0845958105852922	
0.23046092184368727	-0.3967595963373496	1.0468211494198838	
0.2344689378757514	-0.434534257502758	1.0090464882544754	
0.23847695390781554	-0.4723089186681664	0.971271827089067	
0.24248496993987967	-0.5100835798335748	0.9334971659236586	
0.2464929859719438	-0.5478582409989832	0.8957225047582502	
0.25050100200400793	-0.5856329021643911	0.8579478435928423	
0.25450901803607207	-0.6234075633297995	0.8201731824274339	
0.2585170340681362	-0.6611822244952079	0.7823985212620255	
0.26252505010020033	-0.6989568856606163	0.7446238600966171	
0.26653306613226446	-0.7367315468260247	0.7068491989312087	
0.2705410821643286	-0.7745062079914331	0.6690745377658003	
0.2745490981963927	-0.8122808691568415	0.6312998766003919	
0.27855711422845686	-0.8500555303222499	0.5935252154349835	
0.282565130260521	-0.8878301914876583	0.5557505542695751	
0.2865731462925851	-0.9256048526530667	0.5179758931041667	
0.29058116232464926	-0.9633795138184751	0.4802012319387583	
0.2945891783567134	-1.0011541749838835	0.4424265707733499	
0.2985971943887775	-1.0389288361492919	0.4046519096079415	
0.30260521042084165	-1.0767034973147003	0.3668772484425331	
0.3066132264529058	-1.1144781584801087	0.3291025872771247	
0.3106212424849699	-1.152252819645517	0.2913279261117163	
0.31462925851703405	-1.1900274808109255	0.2535532649463079	
0.3186372745490982	-1.2278021419763339	0.21577860378089952	
0.3226452905811623	-1.2655768031417418	0.17800394261549157	
0.32665330661322645	-1.3033514643071502	0.14022928145008318	
0.3306613226452906	-1.3411261254725586	0.10245462028467478	
0.3346693386773545	-1.3789007866379652	0.06467995911926816	
0.3386773547094186	-1.4166754478033736	0.026905297953859764	
0.34268537074148275	-1.3983903486997213	-0.010869363211548189	
0.3466933867735469	-1.360615687534313	-0.048644024376956585	
0.350701402805611	-1.3228410263689045	-0.08641868554236498	
0.35470941883767515	-1.2850663652034962	-0.12419334670777338	
0.3587174348697393	-1.2472917040380878	-0.16196800787318177	
0.3627254509018034	-1.2095170428726794	-0.19974266903859017	
0.36673346693386755	-1.171742381707271	-0.23751733020399857	
0.3707414829659317	-1.1339677205418626	-0.27529199136940696	
0.3747494989979958	-1.0961930593764542	-0.31306665253481536	
0.37875751503005994	-1.0584183982110458	-0.35084131370022376	
0.3827655310621241	-1.0206437370456374	-0.38861597486563215	
0.3867735470941882	-0.982869075880229	-0.42639063603104055	
0.39078156312625234	-0.9450944147148206	-0.46416529719644894	
0.3947895791583165	-0.9073197535494122	-0.5019399583618573	
0.3987975951903806	-0.8695450923840038	-0.5397146195272657	
0.40280561122244474	-0.8317704312185954	-0.5774892806926741	
0.40681362725450887	-0.793995770053187	-0.6152639418580825	
0.410821643286573	-0.7562211088877786	-0.6530386030234909	
0.41482965931863713	-0.7184464477223707	-0.6908132641888989	
0.41883767535070127	-0.7285879253543073	-0.6806717865569623	
0.4228456913827654	-0.7663625865197157	-0.6428971253915539	
0.42685370741482953	-0.8041372476851245	-0.605122464226145	
0.43086172344689366	-0.8419119088505329	-0.5673478030607366	
0.4348697394789578	-0.8796865700159413	-0.5295731418953282	
0.4388777555110219	-0.9174612311813497	-0.49179848072991983	
0.44288577154308606	-0.9552358923467581	-0.45402381956451143	
0.4468937875751502	-0.9930105535121665	-0.41624915839910304	
0.4509018036072143	-1.030785214677574	-0.37847449723369553	
0.45490981963927846	-1.0685598758429824	-0.34069983606828713	
0.4589178356713426	-1.1063345370083908	-0.30292517490287874	
0.4629258517034067	-1.1441091981737992	-0.26515051373747034	
0.46693386773547085	-1.1818838593392076	-0.22737585257206194	
0.470941883767535	-1.219658520504616	-0.18960119140665355	
0.4749498997995991	-1.2574331816700244	-0.15182653024124515	
0.47895791583166325	-1.2952078428354328	-0.11405186907583675	
0.4829659318637274	-1.3329825040008412	-0.07627720791042836	
0.4869739478957915	-1.3707571651662496	-0.03850254674501996	
0.49098196392785565	-1.408531826331658	-0.0007278855796115646	
0.4949899799599198	-1.4463064874970664	0.03704677558579683	
0.4989979959919839	-1.4840811486624748	0.07482143675120523	
0.503006012024048	-1.5218558098278832	0.11259609791661362	
0.5070140280561122	-1.5596304709932916	0.15037075908202202	
0.5110220440881763	-1.5974051321587	0.18814542024743042	
0.5150300601202404	-1.6351797933241083	0.2259200814128388	
0.5190380761523046	-1.6729544544895167	0.2636947425782472	
0.5230460921843687	-1.7107291156549251	0.3014694037436556	
0.5270541082164328	-1.7485037768203335	0.339244064909064	
0.531062124248497	-1.786278437985742	0.3770187260744724	
0.5350701402805611	-1.8240530991511503	0.4147933872398808	
0.539078156312625	-1.861827760316557	0.4525680484052874	
0.5430861723446891	-1.8996024214819653	0.4903427095706958	
0.5470941883767533	-1.9373770826473729	0.5281173707361033	
0.5511022044088174	-1.9751517438127812	0.5658920319015117	
0.5551102204408815	-2.01292640497819	0.6036666930669201	
0.5591182364729457	-2.0507010661435983	0.6414413542323285	
0.5631262525050098	-2.0884757273090067	0.6792160153977369	
0.5671342685370739	-2.126250388474415	0.7169906765631453	
0.5711422845691381	-2.1640250496398235	0.7547653377285537	
0.5751503006012022	-2.201799710805232	0.7925399988939621	
0.5791583166332663	-2.2395743719706402	0.8303146600593705	
0.5831663326653305	-2.2773490331360486	0.8680893212247789	
0.5871743486973946	-2.315123694301457	0.9058639823901873	
0.5911823647294587	-2.3528983554668654	0.9436386435555957	
0.5951903807615229	-2.390673016632274	0.9814133047210041	
0.599198396793587	-2.4284476777976822	1.0191879658864125	
0.6032064128256511	-2.4662223389630906	1.0569626270518209	
0.6072144288577153	-2.503997000128499	1.0947372882172293	
0.6112224448897794	-2.5417716612939074	1.1325119493826377	
0.6152304609218435	-2.579546322459316	1.170286610548046	
0.6192384769539077	-2.617320983624724	1.2080612717134545	
0.6232464929859718	-2.6550956447901326	1.2458359328788629	
0.6272545090180359	-2.692870305955541	1.2836105940442712	
0.6312625250501	-2.7306449671209494	1.3213852552096796	
0.6352705410821642	-2.768419628286358	1.359159916375088	
0.6392785571142283	-2.806194289451766	1.3969345775404964	
0.6432865731462925	-2.8439689506171746	1.4347092387059048	
0.6472945891783566	-2.881743611782583	1.4724838998713132	
0.6513026052104207	-2.9195182729479914	1.5102585610367216	
0.6553106212424848	-2.9572929341133998	1.54803322220213	
0.659318637274549	-2.995067595278808	1.5858078833675384	
0.6633266533066131	-3.0328422564442166	1.6235825445329468	
0.6673346693386772	-3.070616917609625	1.6613572056983552	
0.6713426853707414	-3.1083915787750334	1.6991318668637636	
0.6753507014028055	-3.1461662399404418	1.736906528029172	
0.6793587174348696	-3.18394090110585	1.7746811891945804	
0.6833667334669338	-3.2217155622712585	1.8124558503599888	
0.6873747494989979	-3.259490223436667	1.8502305115253972	
0.691382765531062	-3.2972648846020745	1.8880051726908047	
0.6953907815631262	-3.335039545767483	1.925779833856213	
0.6993987975951903	-3.3728142069328912	1.9635544950216215	
0.7034068136272544	-3.4105888680982996	2.0013291561870297	
0.7074148296593186	-3.448363529263708	2.039103817352438	
0.7114228456913827	-3.4861381904291164	2.0768784785178465	
0.7154308617234468	-3.523912851594525	2.114653139683255	
0.719438877755511	-3.5616875127599332	2.1524278008486633	
0.7234468937875751	-3.5994621739253416	2.1902024620140716	
0.7274549098196392	-3.63723683509075	2.22797712317948	
0.7314629258517034	-3.6750114962561584	2.2657517843448884	
0.7354709418837675	-3.712786157421567	2.303526445510297	
0.7394789579158316	-3.750560818586975	2.3413011066757052	
0.7434869739478958	-3.7883354797523836	2.3790757678411136	
0.7474949899799597	-3.8261101409177902	2.4168504290065203	
0.7515030060120238	-3.8638848020831986	2.4546250901719286	
0.7555110220440879	-3.901659463248607	2.492399751337337	
0.7595190380761521	-3.9394341244140154	2.5301744125027454	
0.7635270541082162	-3.977208785579424	2.567949073668154	
0.7675350701402803	-4.014983446744832	2.6057237348335622	
0.7715430861723445	-4.052758107910241	2.6434983959989706	
0.7755511022044086	-4.090532769075649	2.681273057164379	
0.7795591182364727	-4.128307430241057	2.7190477183297874	
0.7835671342685369	-4.166082091406465	2.756822379495195	
0.787575150300601	-4.203856752571873	2.7945970406606033	
0.7915831663326651	-4.241631413737282	2.8323717018260117	
0.7955911823647293	-4.27940607490269	2.87014636299142	
0.7995991983967934	-4.3171807360680985	2.9079210241568285	
0.8036072144288575	-4.354955397233507	2.945695685322237	
0.8076152304609217	-4.392730058398915	2.9834703464876453	
0.8116232464929858	-4.430504719564324	3.0212450076530537	
0.8156312625250499	-4.468279380729732	3.059019668818462	
0.819639278557114	-4.5060540418951405	3.0967943299838705	
0.8236472945891782	-4.543828703060549	3.134568991149279	
0.8276553106212423	-4.581603364225957	3.1723436523146873	
0.8316633266533064	-4.619378025391366	3.2101183134800957	
0.8356713426853706	-4.657152686556774	3.247892974645504	
0.8396793587174347	-4.6949273477221825	3.2856676358109125	
0.8436873747494988	-4.732702008887591	3.323442296976321	
0.847695390781563	-4.770476670052999	3.3612169581417293	
0.8517034068136271	-4.808251331218408	3.3989916193071377	
0.8557114228456912	-4.846025992383815	3.436766280472545	
0.8597194388777554	-4.883800653549224	3.4745409416379545	
0.8637274549098195	-4.921575314714632	3.512315602803362	
0.8677354709418836	-4.959349975880041	3.5500902639687713	
0.8717434869739478	-4.997124637045449	3.5878649251341788	
0.8757515030060119	-5.034899298210858	3.625639586299588	
0.879759519038076	-5.0726739593762655	3.6634142474649956	
0.8837675350701402	-5.110448620541675	3.701188908630405	
0.8877755511022043	-5.148223281707082	3.7389635697958123	
0.8917835671342684	-5.185997942872492	3.7767382309612216	
0.8957915831663326	-5.223772604037899	3.814512892126629	
0.8997995991983967	-5.261547265203308	3.8522875532920384	
0.9038076152304608	-5.299321926368716	3.890062214457446	
0.907815631262525	-5.337096587534125	3.927836875622855	
0.9118236472945891	-5.374871248699533	3.9656115367882627	
0.9158316633266532	-5.412645909864942	4.003386197953672	
0.9198396793587174	-5.4504205710303495	4.0411608591190795	
0.9238476953907815	-5.488195232195759	4.078935520284489	
0.9278557114228456	-5.525969893361166	4.116710181449896	
0.9318637274549098	-5.563744554526576	4.154484842615306	
0.9358717434869739	-5.601519215691983	4.192259503780713	
0.939879759519038	-5.639293876857392	4.230034164946122	
0.9438877755511021	-5.6770685380228	4.26780882611153	
0.9478957915831663	-5.714843199188209	4.305583487276939	
0.9519038076152302	-5.752617860353615	4.343358148442345	
0.9559118236472943	-5.790392521519022	4.381132809607752	
0.9599198396793585	-5.828167182684432	4.418907470773162	
0.9639278557114226	-5.865941843849839	4.456682131938569	
0.9679358717434867	-5.9037165050152485	4.4944567931039785	
0.9719438877755509	-5.941491166180656	4.532231454269386	
0.975951903807615	-5.979265827346065	4.570006115434795	
0.9799599198396791	-6.017040488511473	4.607780776600203	
0.9839679358717432	-6.054815149676882	4.645555437765612	
0.9879759519038074	-6.09258981084229	4.68333009893102	
0.9919839679358715	-6.130364472007699	4.721104760096429	
0.9959919839679356	-6.168139133173106	4.758879421261836	
1.0	-6.205913794338517	4.7966540824272474	


==> data/fig_uncertainty_worst.dat <==
x	lb	ub	
-1.0	-0.11743754388268002	0.11743754388268002	
-0.9959919839679359	-0.07966288271727251	0.07966288271727251	
-0.9919839679358717	-0.041888221551863225	0.041888221551863225	
-0.9879759519038076	-0.004113560386455717	0.004113560386455717	
-0.9839679358717435	-0.03366110077895357	0.03366110077895357	
-0.9799599198396793	-0.07143576194436108	0.07143576194436108	
-0.9759519038076152	-0.10921042310977036	0.10921042310977036	
-0.9719438877755511	-0.14698508427517787	0.14698508427517787	
-0.9679358717434869	-0.18475974544058715	0.18475974544058715	
-0.9639278557114228	-0.22253440660599466	0.22253440660599466	
-0.9599198396793587	-0.26030906777140395	0.26030906777140395	
-0.9559118236472945	-0.29808372893681145	0.29808372893681145	
-0.9519038076152304	-0.33585839010222074	0.33585839010222074	
-0.9478957915831663	-0.37363305126762825	0.37363305126762825	
-0.9438877755511023	-0.41140771243303575	0.41140771243303575	
-0.9398797595190381	-0.44918237359844504	0.44918237359844504	
-0.935871743486974	-0.48695703476385255	0.48695703476385255	
-0.9318637274549099	-0.5247316959292618	0.5247316959292618	
-0.9278557114228457	-0.5625063570946693	0.5625063570946693	
-0.9238476953907816	-0.6002810182600786	0.6002810182600786	
-0.9198396793587175	-0.6380556794254861	0.6380556794254861	
-0.9158316633266533	-0.6758303405908954	0.6758303405908954	
-0.9118236472945892	-0.7136050017563029	0.7136050017563029	
-0.9078156312625251	-0.7513796629217122	0.7513796629217122	
-0.9038076152304609	-0.7891543240871197	0.7891543240871197	
-0.8997995991983968	-0.826928985252529	0.826928985252529	
-0.8957915831663327	-0.8647036464179365	0.8647036464179365	
-0.8917835671342685	-0.9024783075833458	0.9024783075833458	
-0.8877755511022044	-0.9402529687487533	0.9402529687487533	
-0.8837675350701403	-0.9780276299141626	0.9780276299141626	
-0.8797595190380761	-1.01580229107957	1.01580229107957	
-0.875751503006012	-1.0535769522449776	1.0535769522449776	
-0.8717434869739479	-1.091351613410387	1.091351613410387	
-0.8677354709418837	-1.1291262745757944	1.1291262745757944	
-0.8637274549098196	-1.1669009357412037	1.1669009357412037	
-0.8597194388777555	-1.2046755969066112	1.2046755969066112	
-0.8557114228456915	-1.2424502580720187	1.2424502580720187	
-0.8517034068136273	-1.280224919237428	1.280224919237428	
-0.8476953907815632	-1.3179995804028364	1.3179995804028364	
-0.8436873747494991	-1.3557742415682448	1.3557742415682448	
-0.8396793587174349	-1.3935489027336532	1.3935489027336532	
-0.8356713426853708	-1.4313235638990616	1.4313235638990616	
-0.8316633266533067	-1.469098225064469	1.469098225064469	
-0.8276553106212425	-1.5068728862298775	1.5068728862298775	
-0.8236472945891784	-1.5446475473952859	1.5446475473952859	
-0.8196392785571143	-1.5824222085606943	1.5824222085606943	
-0.8156312625250501	-1.5610378726605	1.5610378726605	
-0.811623246492986	-1.5232632114950917	1.5232632114950917	
-0.8076152304609219	-1.4854885503296833	1.4854885503296833	
-0.8036072144288577	-1.447713889164275	1.447713889164275	
-0.7995991983967936	-1.4099392279988665	1.4099392279988665	
-0.7955911823647295	-1.372164566833458	1.372164566833458	
-0.7915831663326653	-1.3343899056680497	1.3343899056680497	
-0.7875751503006012	-1.2966152445026413	1.2966152445026413	
-0.7835671342685371	-1.258840583337233	1.258840583337233	
-0.779559118236473	-1.2210659221718245	1.2210659221718245	
-0.7755511022044088	-1.1832912610064161	1.1832912610064161	
-0.7715430861723447	-1.1455165998410077	1.1455165998410077	
-0.7675350701402806	-1.1077419386755993	1.1077419386755993	
-0.7635270541082164	-1.069967277510191	1.069967277510191	
-0.7595190380761523	-1.0321926163447825	1.0321926163447825	
-0.7555110220440882	-0.9944179551793741	0.9944179551793741	
-0.751503006012024	-0.9566432940139658	0.9566432940139658	
-0.7474949899799599	-0.9188686328485574	0.9188686328485574	
-0.7434869739478958	-0.881093971683149	0.881093971683149	
-0.7394789579158316	-0.8433193105177406	0.8433193105177406	
-0.7354709418837675	-0.8055446493523322	0.8055446493523322	
-0.7314629258517034	-0.7677699881869238	0.7677699881869238	
-0.7274549098196392	-0.7299953270215154	0.7299953270215154	
-0.7234468937875751	-0.692220665856107	0.692220665856107	
-0.719438877755511	-0.6544460046906986	0.6544460046906986	
-0.7154308617234469	-0.6166713435252911	0.6166713435252911	
-0.7114228456913828	-0.5788966823598836	0.5788966823598836	
-0.7074148296593187	-0.5411220211944752	0.5411220211944752	
-0.7034068136272545	-0.5033473600290668	0.5033473600290668	
-0.6993987975951904	-0.4655726988636584	0.4655726988636584	
-0.6953907815631263	-0.42779803769825	0.42779803769825	
-0.6913827655310621	-0.3900233765328416	0.3900233765328416	
-0.687374749498998	-0.3522487153674332	0.3522487153674332	
-0.6833667334669339	-0.3144740542020248	0.3144740542020248	
-0.6793587174348698	-0.2766993930366164	0.2766993930366164	
-0.6753507014028056	-0.238924731871208	0.238924731871208	
-0.6713426853707415	-0.2011500707057996	0.2011500707057996	
-0.6673346693386774	-0.1633754095403912	0.1633754095403912	
-0.6633266533066133	-0.1256007483749837	0.1256007483749837	
-0.6593186372745492	-0.0878260872095753	0.0878260872095753	
-0.6553106212424851	-0.0500514260441669	0.0500514260441669	
-0.6513026052104209	-0.012276764878758506	0.012276764878758506	
-0.6472945891783568	-0.02549789628664989	0.02549789628664989	
-0.6432865731462927	-0.06327255745205829	0.06327255745205829	
-0.6392785571142285	-0.10104721861746668	0.10104721861746668	
-0.6352705410821644	-0.13882187978287508	0.13882187978287508	
-0.6312625250501003	-0.17659654094828348	0.17659654094828348	
-0.6272545090180361	-0.21437120211369187	0.21437120211369187	
-0.623246492985972	-0.25214586327910027	0.25214586327910027	
-0.6192384769539079	-0.28992052444450866	0.28992052444450866	
-0.6152304609218437	-0.32769518560991706	0.32769518560991706	
-0.6112224448897796	-0.36546984677532546	0.36546984677532546	
-0.6072144288577155	-0.371274236791721	0.371274236791721	
-0.6032064128256514	-0.3334995756263126	0.3334995756263126	
-0.5991983967935872	-0.2957249144609042	0.2957249144609042	
-0.5951903807615231	-0.2579502532954967	0.2579502532954967	
-0.591182364729459	-0.2201755921300883	0.2201755921300883	
-0.5871743486973948	-0.1824009309646799	0.1824009309646799	
-0.5831663326653307	-0.1446262697992715	0.1446262697992715	
-0.5791583166332666	-0.10685160863386312	0.10685160863386312	
-0.5751503006012024	-0.06907694746845472	0.06907694746845472	
-0.5711422845691383	-0.03130228630304632	0.03130228630304632	
-0.5671342685370742	-0.006472374862362074	0.006472374862362074	
-0.56312625250501	-0.04424703602777047	0.04424703602777047	
-0.5591182364729459	-0.08202169719317887	0.08202169719317887	
-0.5551102204408818	-0.11979635835858726	0.11979635835858726	
-0.5511022044088176	-0.15757101952399566	0.15757101952399566	
-0.5470941883767535	-0.19534568068940406	0.19534568068940406	
-0.5430861723446894	-0.23312034185481245	0.23312034185481245	
-0.5390781563126252	-0.27089500302022085	0.27089500302022085	
-0.5350701402805611	-0.30866966418562924	0.30866966418562924	
-0.531062124248497	-0.34644432535103764	0.34644432535103764	
-0.5270541082164328	-0.3111951693925832	0.3111951693925832	
-0.5230460921843687	-0.2734205082271748	0.2734205082271748	
-0.5190380761523046	-0.2356458470617664	0.2356458470617664	
-0.5150300601202404	-0.197871185896358	0.197871185896358	
-0.5110220440881764	-0.16009652473095048	0.16009652473095048	
-0.5070140280561123	-0.12232186356554209	0.12232186356554209	
-0.5030060120240482	-0.08454720240013369	0.08454720240013369	
-0.498997995991984	-0.046772541234725296	0.046772541234725296	
-0.4949899799599199	-0.0089978800693169	0.0089978800693169	
-0.49098196392785576	-0.028776781096091497	0.028776781096091497	
-0.4869739478957916	-0.0665514422614999	0.0665514422614999	
-0.4829659318637275	-0.10432610342690829	0.10432610342690829	
-0.47895791583166336	-0.1421007645923167	0.1421007645923167	
-0.47494989979959923	-0.1798754257577242	0.1798754257577242	
-0.4709418837675351	-0.2176500869231326	0.2176500869231326	
-0.46693386773547096	-0.255424748088541	0.255424748088541	
-0.46292585170340683	-0.2931994092539494	0.2931994092539494	
-0.4589178356713427	-0.3309740704193578	0.3309740704193578	
-0.45490981963927857	-0.3687487315847662	0.3687487315847662	
-0.45090180360721444	-0.4065233927501746	0.4065233927501746	
-0.4468937875751503	-0.44429805391558297	0.44429805391558297	
-0.44288577154308617	-0.48207271508099137	0.48207271508099137	
-0.43887775551102204	-0.5198473762463998	0.5198473762463998	
-0.434869739478958	-0.5576220374118073	0.5576220374118073	
-0.4308617234468939	-0.5953966985772157	0.5953966985772157	
-0.42685370741482975	-0.6331713597426241	0.6331713597426241	
-0.4228456913827656	-0.6709460209080325	0.6709460209080325	
-0.4188376753507015	-0.7087206820734409	0.7087206820734409	
-0.41482965931863736	-0.7464953432388493	0.7464953432388493	
-0.4108216432865732	-0.7842700044042576	0.7842700044042576	
-0.4068136272545091	-0.822044665569666	0.822044665569666	
-0.40280561122244496	-0.8598193267350744	0.8598193267350744	
-0.3987975951903808	-0.8975939879004828	0.8975939879004828	
-0.3947895791583167	-0.9353686490658912	0.9353686490658912	
-0.39078156312625256	-0.9731433102312992	0.9731433102312992	
-0.38677354709418843	-1.0109179713967076	1.0109179713967076	
-0.3827655310621243	-1.048692632562116	1.048692632562116	
-0.37875751503006017	-1.0864672937275244	1.0864672937275244	
-0.37474949899799603	-1.1242419548929328	1.1242419548929328	
-0.3707414829659319	-1.1620166160583412	1.1620166160583412	
-0.36673346693386777	-1.1997912772237496	1.1997912772237496	
-0.36272545090180364	-1.237565938389158	1.237565938389158	
-0.3587174348697395	-1.2753405995545664	1.2753405995545664	
-0.35470941883767537	-1.3131152607199748	1.3131152607199748	
-0.35070140280561124	-1.3508899218853831	1.3508899218853831	
-0.3466933867735471	-1.3886645830507915	1.3886645830507915	
-0.342685370741483	-1.4264392442162	1.4264392442162	
-0.33867735470941884	-1.4642139053816083	1.4642139053816083	
-0.3346693386773547	-1.5019885665470167	1.5019885665470167	
-0.3306613226452907	-1.5397632277124238	1.5397632277124238	
-0.32665330661322656	-1.5775378888778322	1.5775378888778322	
-0.3226452905811624	-1.6153125500432406	1.6153125500432406	
-0.3186372745490983	-1.653087211208649	1.653087211208649	
-0.31462925851703416	-1.6908618723740574	1.6908618723740574	
-0.31062124248497003	-1.6983855838199213	1.6983855838199213	
-0.3066132264529059	-1.660610922654513	1.660610922654513	
-0.30260521042084176	-1.6228362614891045	1.6228362614891045	
-0.29859719438877763	-1.5850616003236961	1.5850616003236961	
-0.2945891783567135	-1.5472869391582877	1.5472869391582877	
-0.29058116232464937	-1.5095122779928793	1.5095122779928793	
-0.28657314629258523	-1.471737616827471	1.471737616827471	
-0.2825651302605211	-1.4339629556620626	1.4339629556620626	
-0.27855711422845697	-1.3961882944966542	1.3961882944966542	
-0.27454909819639284	-1.3584136333312462	1.3584136333312462	
-0.2705410821643287	-1.3206389721658378	1.3206389721658378	
-0.2665330661322646	-1.2828643110004294	1.2828643110004294	
-0.26252505010020044	-1.245089649835021	1.245089649835021	
-0.2585170340681363	-1.2073149886696126	1.2073149886696126	
-0.2545090180360722	-1.1695403275042042	1.1695403275042042	
-0.25050100200400804	-1.1317656663387958	1.1317656663387958	
-0.2464929859719439	-1.0939910051733874	1.0939910051733874	
-0.24248496993987978	-1.056216344007979	1.056216344007979	
-0.23847695390781565	-1.0184416828425706	1.0184416828425706	
-0.23446893787575152	-0.9806670216771622	0.9806670216771622	
-0.2304609218436875	-0.9428923605117547	0.9428923605117547	
-0.22645290581162336	-0.9051176993463468	0.9051176993463468	
-0.22244488977955923	-0.8673430381809384	0.8673430381809384	
-0.2184368737474951	-0.82956837701553	0.82956837701553	
-0.21442885771543096	-0.7917937158501216	0.7917937158501216	
-0.21042084168336683	-0.754019054684713	0.754019054684713	
-0.2064128256513027	-0.7162443935193048	0.7162443935193048	
-0.20240480961923857	-0.6784697323538964	0.6784697323538964	
-0.19839679358717444	-0.640695071188488	0.640695071188488	
-0.1943887775551103	-0.6029204100230796	0.6029204100230796	
-0.19038076152304617	-0.5651457488576712	0.5651457488576712	
-0.18637274549098204	-0.5273710876922628	0.5273710876922628	
-0.1823647294589179	-0.4895964265268544	0.4895964265268544	
-0.17835671342685377	-0.451821765361446	0.451821765361446	
-0.17434869739478964	-0.41404710419603763	0.41404710419603763	
-0.1703406813627255	-0.37627244303062946	0.37627244303062946	
-0.16633266533066138	-0.33849778186522106	0.33849778186522106	
-0.16232464929859725	-0.30072312069981266	0.30072312069981266	
-0.1583166332665331	-0.26294845953440427	0.26294845953440427	
-0.15430861723446898	-0.22517379836899587	0.22517379836899587	
-0.15030060120240485	-0.18739913720358747	0.18739913720358747	
-0.14629258517034072	-0.14962447603817908	0.14962447603817908	
-0.14228456913827658	-0.11184981487277068	0.11184981487277068	
-0.13827655310621245	-0.07407515370736228	0.07407515370736228	
-0.13426853707414832	-0.03630049254195411	0.03630049254195411	
-0.1302605210420842	-0.0014741686234542861	0.0014741686234542861	
-0.12625250501002017	-0.03924882978886157	0.03924882978886157	
-0.12224448897795603	-0.07702349095426997	0.07702349095426997	
-0.1182364729458919	-0.11479815211967836	0.11479815211967836	
-0.11422845691382777	-0.15257281328508676	0.15257281328508676	
-0.11022044088176364	-0.19034747445049516	0.19034747445049516	
-0.1062124248496995	-0.22812213561590355	0.22812213561590355	
-0.10220440881763537	-0.26589679678131195	0.26589679678131195	
-0.09819639278557124	-0.30367145794672024	0.30367145794672024	
-0.09418837675350711	-0.34144611911212863	0.34144611911212863	
-0.09018036072144298	-0.37922078027753703	0.37922078027753703	
-0.08617234468937884	-0.4169954414429454	0.4169954414429454	
-0.08216432865731471	-0.4547701026083538	0.4547701026083538	
-0.07815631262525058	-0.4925447637737621	0.4925447637737621	
-0.07414829659318645	-0.5303194249391705	0.5303194249391705	
-0.07014028056112231	-0.5680940861045789	0.5680940861045789	
-0.06613226452905818	-0.6058687472699873	0.6058687472699873	
-0.06212424849699405	-0.6436434084353956	0.6436434084353956	
-0.05811623246492992	-0.681418069600804	0.681418069600804	
-0.054108216432865786	-0.7191927307662124	0.7191927307662124	
-0.05010020040080165	-0.7569673919316208	0.7569673919316208	
-0.04609218436873752	-0.794742053097029	0.794742053097029	
-0.04208416833667339	-0.8325167142624375	0.8325167142624375	
-0.038076152304609256	-0.8702913754278458	0.8702913754278458	
-0.034068136272545124	-0.9080660365932542	0.9080660365932542	
-0.030060120240480992	-0.9458406977586626	0.9458406977586626	
-0.02605210420841686	-0.983615358924071	0.983615358924071	
-0.02204408817635284	-1.0213900200894783	1.0213900200894783	
-0.018036072144288706	-1.0591646812548867	1.0591646812548867	
-0.014028056112224574	-1.0225182362163405	1.0225182362163405	
-0.010020040080160442	-0.9847435750509321	0.9847435750509321	
-0.006012024048096309	-0.9469689138855237	0.9469689138855237	
-0.002004008016032177	-0.9091942527201153	0.9091942527201153	
0.002004008016031955	-0.871419591554707	0.871419591554707	
0.006012024048096087	-0.8336449303892987	0.8336449303892987	
0.01002004008016022	-0.7958702692238903	0.7958702692238903	
0.014028056112224352	-0.7580956080584819	0.7580956080584819	
0.018036072144288484	-0.7203209468930736	0.7203209468930736	
0.022044088176352616	-0.6825462857276652	0.6825462857276652	
0.02605210420841675	-0.6447716245622568	0.6447716245622568	
0.03006012024048088	-0.6069969633968484	0.6069969633968484	
0.03406813627254501	-0.56922230223144	0.56922230223144	
0.038076152304609145	-0.5314476410660316	0.5314476410660316	
0.04208416833667328	-0.49367297990062325	0.49367297990062325	
0.04609218436873741	-0.4558983187352149	0.4558983187352149	
0.05010020040080154	-0.4181236575698065	0.4181236575698065	
0.054108216432865675	-0.3803489964043981	0.3803489964043981	
0.05811623246492981	-0.34257433523898984	0.34257433523898984	
0.06212424849699394	-0.30479967407358144	0.30479967407358144	
0.06613226452905807	-0.26702501290817304	0.26702501290817304	
0.0701402805611222	-0.22925035174276465	0.22925035174276465	
0.07414829659318634	-0.19147569057735636	0.19147569057735636	
0.07815631262525047	-0.15370102941194796	0.15370102941194796	
0.0821643286573146	-0.11592636824653957	0.11592636824653957	
0.08617234468937873	-0.07815170708113117	0.07815170708113117	
0.09018036072144286	-0.040377045915722776	0.040377045915722776	
0.094188376753507	-0.0026023847503144903	0.0026023847503144903	
0.09819639278557113	-0.035172276415093906	0.035172276415093906	
0.10220440881763526	-0.0729469375805023	0.0729469375805023	
0.1062124248496994	-0.11072159874591059	0.11072159874591059	
0.11022044088176353	-0.14849625991131898	0.14849625991131898	
0.11422845691382766	-0.18627092107672738	0.18627092107672738	
0.11823647294589179	-0.22404558224213578	0.22404558224213578	
0.12224448897795592	-0.2618202434075442	0.2618202434075442	
0.12625250501002006	-0.29959490457295257	0.29959490457295257	
0.13026052104208397	-0.33736956573835875	0.33736956573835875	
0.1342685370741481	-0.37514422690376714	0.37514422690376714	
0.13827655310621223	-0.41291888806917554	0.41291888806917554	
0.14228456913827636	-0.45069354923458393	0.45069354923458393	
0.1462925851703405	-0.48846821039999233	0.48846821039999233	
0.15030060120240463	-0.5262428715654007	0.5262428715654007	
0.15430861723446876	-0.5640175327308091	0.5640175327308091	
0.1583166332665329	-0.6017921938962173	0.6017921938962173	
0.16232464929859702	-0.6395668550616257	0.6395668550616257	
0.16633266533066116	-0.6773415162270341	0.6773415162270341	
0.1703406813627253	-0.7151161773924425	0.7151161773924425	
0.17434869739478942	-0.7528908385578509	0.7528908385578509	
0.17835671342685355	-0.7906654997232593	0.7906654997232593	
0.18236472945891768	-0.8284401608886677	0.8284401608886677	
0.18637274549098182	-0.8662148220540761	0.8662148220540761	
0.19038076152304595	-0.9039894832194845	0.9039894832194845	
0.19438877755511008	-0.9417641443848926	0.9417641443848926	
0.1983967935871742	-0.9575876605431026	0.9575876605431026	
0.20240480961923835	-0.9198129993776942	0.9198129993776942	
0.20641282565130248	-0.8820383382122858	0.8820383382122858	
0.2104208416833666	-0.8442636770468774	0.8442636770468774	
0.21442885771543074	-0.806489015881469	0.806489015881469	
0.21843687374749488	-0.7687143547160606	0.7687143547160606	
0.222444889779559	-0.7309396935506522	0.7309396935506522	
0.22645290581162314	-0.6931650323852439	0.6931650323852439	
0.23046092184368727	-0.6553903712198355	0.6553903712198355	
0.2344689378757514	-0.6176157100544271	0.6176157100544271	
0.23847695390781554	-0.5798410488890187	0.5798410488890187	
0.24248496993987967	-0.5420663877236103	0.5420663877236103	
0.2464929859719438	-0.5042917265582019	0.5042917265582019	
0.25050100200400793	-0.4665170653927939	0.4665170653927939	
0.25450901803607207	-0.4287424042273855	0.4287424042273855	
0.2585170340681362	-0.3909677430619771	0.3909677430619771	
0.26252505010020033	-0.35319308189656873	0.35319308189656873	
0.26653306613226446	-0.31541842073116033	0.31541842073116033	
0.2705410821643286	-0.27764375956575194	0.27764375956575194	
0.2745490981963927	-0.23986909840034354	0.23986909840034354	
0.27855711422845686	-0.20209443723493514	0.20209443723493514	
0.282565130260521	-0.16431977606952675	0.16431977606952675	
0.2865731462925851	-0.12654511490411835	0.12654511490411835	
0.29058116232464926	-0.08877045373870995	0.08877045373870995	
0.2945891783567134	-0.05099579257330156	0.05099579257330156	
0.2985971943887775	-0.01322113140789316	0.01322113140789316	
0.30260521042084165	-0.024553529757515236	0.024553529757515236	
0.3066132264529058	-0.06232819092292363	0.06232819092292363	
0.3106212424849699	-0.10010285208833203	0.10010285208833203	
0.31462925851703405	-0.13787751325374042	0.13787751325374042	
0.3186372745490982	-0.17565217441914882	0.17565217441914882	
0.3226452905811623	-0.21342683558455677	0.21342683558455677	
0.32665330661322645	-0.25120149674996517	0.25120149674996517	
0.3306613226452906	-0.28897615791537357	0.28897615791537357	
0.3346693386773545	-0.3267508190807802	0.3267508190807802	
0.3386773547094186	-0.3645254802461886	0.3645254802461886	
0.34268537074148275	-0.40230014141159653	0.40230014141159653	
0.3466933867735469	-0.44007480257700493	0.44007480257700493	
0.350701402805611	-0.4778494637424133	0.4778494637424133	
0.35470941883767515	-0.5156241249078217	0.5156241249078217	
0.3587174348697393	-0.5533987860732301	0.5533987860732301	
0.3627254509018034	-0.5911734472386385	0.5911734472386385	
0.36673346693386755	-0.6276889530287288	0.6276889530287288	
0.3707414829659317	-0.5899142918633205	0.5899142918633205	
0.3747494989979958	-0.552139630697912	0.552139630697912	
0.37875751503005994	-0.5143649695325037	0.5143649695325037	
0.3827655310621241	-0.47659030836709526	0.47659030836709526	
0.3867735470941882	-0.43881564720168686	0.43881564720168686	
0.39078156312625234	-0.40104098603627847	0.40104098603627847	
0.3947895791583165	-0.36326632487087007	0.36326632487087007	
0.3987975951903806	-0.3254916637054617	0.3254916637054617	
0.40280561122244474	-0.2877170025400533	0.2877170025400533	
0.40681362725450887	-0.24994234137464488	0.24994234137464488	
0.410821643286573	-0.2121676802092365	0.2121676802092365	
0.41482965931863713	-0.17439301904382853	0.17439301904382853	
0.41883767535070127	-0.13661835787842014	0.13661835787842014	
0.4228456913827654	-0.09884369671301174	0.09884369671301174	
0.42685370741482953	-0.0610690355476029	0.0610690355476029	
0.43086172344689366	-0.023294374382194505	0.023294374382194505	
0.4348697394789578	-0.014480286783213892	0.014480286783213892	
0.4388777555110219	-0.05225494794862229	0.05225494794862229	
0.44288577154308606	-0.09002960911403068	0.09002960911403068	
0.4468937875751502	-0.12780427027943908	0.12780427027943908	
0.4509018036072143	-0.1655789314448466	0.1655789314448466	
0.45490981963927846	-0.20335359261025499	0.20335359261025499	
0.4589178356713426	-0.24112825377566338	0.24112825377566338	
0.4629258517034067	-0.2789029149410718	0.2789029149410718	
0.46693386773547085	-0.3166775761064802	0.3166775761064802	
0.470941883767535	-0.35445223727188857	0.35445223727188857	
0.4749498997995991	-0.39222689843729697	0.39222689843729697	
0.47895791583166325	-0.43000155960270536	0.43000155960270536	
0.4829659318637274	-0.46777622076811376	0.46777622076811376	
0.4869739478957915	-0.5055508819335222	0.5055508819335222	
0.49098196392785565	-0.5433255430989306	0.5433255430989306	
0.4949899799599198	-0.581100204264339	0.581100204264339	
0.4989979959919839	-0.6188748654297473	0.6188748654297473	
0.503006012024048	-0.6566495265951557	0.6566495265951557	
0.5070140280561122	-0.6944241877605641	0.6944241877605641	
0.5110220440881763	-0.7321988489259725	0.7321988489259725	
0.5150300601202404	-0.7699735100913809	0.7699735100913809	
0.5190380761523046	-0.8077481712567893	0.8077481712567893	
0.5230460921843687	-0.8455228324221977	0.8455228324221977	
0.5270541082164328	-0.8832974935876061	0.8832974935876061	
0.531062124248497	-0.9210721547530145	0.9210721547530145	
0.5350701402805611	-0.9588468159184229	0.9588468159184229	
0.539078156312625	-0.9966214770838295	0.9966214770838295	
0.5430861723446891	-1.034396138249238	1.034396138249238	
0.5470941883767533	-1.0721707994146454	1.0721707994146454	
0.5511022044088174	-1.1099454605800538	1.1099454605800538	
0.5551102204408815	-1.1477201217454622	1.1477201217454622	
0.5591182364729457	-1.1854947829108706	1.1854947829108706	
0.5631262525050098	-1.223269444076279	1.223269444076279	
0.5671342685370739	-1.2610441052416874	1.2610441052416874	
0.5711422845691381	-1.2988187664070958	1.2988187664070958	
0.5751503006012022	-1.3365934275725042	1.3365934275725042	
0.5791583166332663	-1.3743680887379126	1.3743680887379126	
0.5831663326653305	-1.412142749903321	1.412142749903321	
0.5871743486973946	-1.4499174110687294	1.4499174110687294	
0.5911823647294587	-1.4876920722341378	1.4876920722341378	
0.5951903807615229	-1.4590462875138988	1.4590462875138988	
0.599198396793587	-1.4212716263484904	1.4212716263484904	
0.6032064128256511	-1.383496965183082	1.383496965183082	
0.6072144288577153	-1.3457223040176736	1.3457223040176736	
0.6112224448897794	-1.3079476428522652	1.3079476428522652	
0.6152304609218435	-1.2701729816868568	1.2701729816868568	
0.6192384769539077	-1.2323983205214484	1.2323983205214484	
0.6232464929859718	-1.19462365935604	1.19462365935604	
0.6272545090180359	-1.1568489981906316	1.1568489981906316	
0.6312625250501	-1.1190743370252232	1.1190743370252232	
0.6352705410821642	-1.0812996758598148	1.0812996758598148	
0.6392785571142283	-1.0435250146944064	1.0435250146944064	
0.6432865731462925	-1.005750353528998	1.005750353528998	
0.6472945891783566	-0.9679756923635896	0.9679756923635896	
0.6513026052104207	-0.9302010311981812	0.9302010311981812	
0.6553106212424848	-0.8924263700327728	0.8924263700327728	
0.659318637274549	-0.8546517088673644	0.8546517088673644	
0.6633266533066131	-0.816877047701956	0.816877047701956	
0.6673346693386772	-0.7791023865365476	0.7791023865365476	
0.6713426853707414	-0.7413277253711392	0.7413277253711392	
0.6753507014028055	-0.7035530642057308	0.7035530642057308	
0.6793587174348696	-0.6657784030403224	0.6657784030403224	
0.6833667334669338	-0.628003741874914	0.628003741874914	
0.6873747494989979	-0.5902290807095056	0.5902290807095056	
0.691382765531062	-0.5524544195440981	0.5524544195440981	
0.6953907815631262	-0.5146797583786897	0.5146797583786897	
0.6993987975951903	-0.47690509721328134	0.47690509721328134	
0.7034068136272544	-0.43913043604787294	0.43913043604787294	
0.7074148296593186	-0.40135577488246454	0.40135577488246454	
0.7114228456913827	-0.36358111371705615	0.36358111371705615	
0.7154308617234468	-0.32580645255164775	0.32580645255164775	
0.719438877755511	-0.28803179138623936	0.28803179138623936	
0.7234468937875751	-0.25025713022083096	0.25025713022083096	
0.7274549098196392	-0.21248246905542256	0.21248246905542256	
0.7314629258517034	-0.17470780789001417	0.17470780789001417	
0.7354709418837675	-0.13693314672460577	0.13693314672460577	
0.7394789579158316	-0.09915848555919737	0.09915848555919737	
0.7434869739478958	-0.06138382439378898	0.06138382439378898	
0.7474949899799597	-0.023609163228382357	0.023609163228382357	
0.7515030060120238	-0.01416549793702604	0.01416549793702604	
0.7555110220440879	-0.051940159102434436	0.051940159102434436	
0.7595190380761521	-0.08971482026784283	0.08971482026784283	
0.7635270541082162	-0.12748948143325123	0.12748948143325123	
0.7675350701402803	-0.16526414259865962	0.16526414259865962	
0.7715430861723445	-0.20303880376406802	0.20303880376406802	
0.7755511022044086	-0.24081346492947642	0.24081346492947642	
0.7795591182364727	-0.2785881260948848	0.2785881260948848	
0.7835671342685369	-0.3163627872602923	0.3163627872602923	
0.787575150300601	-0.3541374484257007	0.3541374484257007	
0.7915831663326651	-0.3919121095911091	0.3919121095911091	
0.7955911823647293	-0.4296867707565175	0.4296867707565175	
0.7995991983967934	-0.4674614319219259	0.4674614319219259	
0.8036072144288575	-0.5052360930873343	0.5052360930873343	
0.8076152304609217	-0.5430107542527427	0.5430107542527427	
0.8116232464929858	-0.5807854154181511	0.5807854154181511	
0.8156312625250499	-0.6185600765835595	0.6185600765835595	
0.819639278557114	-0.6563347377489679	0.6563347377489679	
0.8236472945891782	-0.6941093989143763	0.6941093989143763	
0.8276553106212423	-0.7318840600797847	0.7318840600797847	
0.8316633266533064	-0.7696587212451931	0.7696587212451931	
0.8356713426853706	-0.8074333824106015	0.8074333824106015	
0.8396793587174347	-0.8452080435760099	0.8452080435760099	
0.8436873747494988	-0.8517388921937581	0.8517388921937581	
0.847695390781563	-0.8139642310283497	0.8139642310283497	
0.8517034068136271	-0.7761895698629413	0.7761895698629413	
0.8557114228456912	-0.7384149086975338	0.7384149086975338	
0.8597194388777554	-0.7006402475321245	0.7006402475321245	
0.8637274549098195	-0.662865586366717	0.662865586366717	
0.8677354709418836	-0.6250909252013077	0.6250909252013077	
0.8717434869739478	-0.5873162640359002	0.5873162640359002	
0.8757515030060119	-0.5495416028704909	0.5495416028704909	
0.879759519038076	-0.5117669417050834	0.5117669417050834	
0.8837675350701402	-0.4739922805396741	0.4739922805396741	
0.8877755511022043	-0.4362176193742666	0.4362176193742666	
0.8917835671342684	-0.39844295820885733	0.39844295820885733	
0.8957915831663326	-0.3606682970434498	0.3606682970434498	
0.8997995991983967	-0.32289363587804054	0.32289363587804054	
0.9038076152304608	-0.28511897471263303	0.28511897471263303	
0.907815631262525	-0.24734431354722375	0.24734431354722375	
0.9118236472945891	-0.20956965238181624	0.20956965238181624	
0.9158316633266532	-0.17179499121640696	0.17179499121640696	
0.9198396793587174	-0.13402033005099945	0.13402033005099945	
0.9238476953907815	-0.09624566888559016	0.09624566888559016	
0.9278557114228456	-0.058471007720182655	0.058471007720182655	
0.9318637274549098	-0.02069634655477337	0.02069634655477337	
0.9358717434869739	-0.017078314610634138	0.017078314610634138	
0.939879759519038	-0.05485297577604342	0.05485297577604342	
0.9438877755511021	-0.09262763694145093	0.09262763694145093	
0.9478957915831663	-0.13040229810686021	0.13040229810686021	
0.9519038076152302	-0.16817695927226595	0.16817695927226595	
0.9559118236472943	-0.20595162043767345	0.20595162043767345	
0.9599198396793585	-0.24372628160308274	0.24372628160308274	
0.9639278557114226	-0.28150094276849025	0.28150094276849025	
0.9679358717434867	-0.31927560393389953	0.31927560393389953	
0.9719438877755509	-0.35705026509930704	0.35705026509930704	
0.975951903807615	-0.3948249262647163	0.3948249262647163	
0.9799599198396791	-0.43259958743012383	0.43259958743012383	
0.9839679358717432	-0.4703742485955331	0.4703742485955331	
0.9879759519038074	-0.5081489097609406	0.5081489097609406	
0.9919839679358715	-0.5459235709263499	0.5459235709263499	
0.9959919839679356	-0.5836982320917574	0.5836982320917574	
1.0	-0.6214728932571685	0.6214728932571685	


==> data/fig_uncertainty_worst_best.dat <==
x	lb	ub	
-1.0	-0.9424777960769379	0.9424777960769379	
-0.9959919839679359	-0.9047031349115304	0.9047031349115304	
-0.9919839679358717	-0.8669284737461211	0.8669284737461211	
-0.9879759519038076	-0.8291538125807136	0.8291538125807136	
-0.9839679358717435	-0.7913791514153043	0.7913791514153043	
-0.9799599198396793	-0.7536044902498968	0.7536044902498968	
-0.9759519038076152	-0.7158298290844876	0.7158298290844876	
-0.9719438877755511	-0.67805516791908	0.67805516791908	
-0.9679358717434869	-0.6402805067536708	0.6402805067536708	
-0.9639278557114228	-0.6025058455882633	0.6025058455882633	
-0.9599198396793587	-0.564731184422854	0.564731184422854	
-0.9559118236472945	-0.5269565232574465	0.5269565232574465	
-0.9519038076152304	-0.4891818620920372	0.4891818620920372	
-0.9478957915831663	-0.45140720092662967	0.45140720092662967	
-0.9438877755511023	-0.41363253976122216	0.41363253976122216	
-0.9398797595190381	-0.3758578785958129	0.3758578785958129	
-0.935871743486974	-0.33808321743040537	0.33808321743040537	
-0.9318637274549099	-0.3003085562649961	0.3003085562649961	
-0.9278557114228457	-0.2625338950995886	0.2625338950995886	
-0.9238476953907816	-0.2247592339341793	0.2247592339341793	
-0.9198396793587175	-0.18698457276877178	0.18698457276877178	
-0.9158316633266533	-0.1492099116033625	0.1492099116033625	
-0.9118236472945892	-0.11143525043795499	0.11143525043795499	
-0.9078156312625251	-0.0736605892725457	0.0736605892725457	
-0.9038076152304609	-0.0358859281071382	0.0358859281071382	
-0.8997995991983968	-0.001888733058271086	0.001888733058271086	
-0.8957915831663327	-0.039663394223678594	0.039663394223678594	
-0.8917835671342685	-0.07743805538908788	0.07743805538908788	
-0.8877755511022044	-0.11521271655449539	0.11521271655449539	
-0.8837675350701403	-0.15298737771990467	0.15298737771990467	
-0.8797595190380761	-0.19076203888531218	0.19076203888531218	
-0.875751503006012	-0.2285367000507197	0.2285367000507197	
-0.8717434869739479	-0.266311361216129	0.266311361216129	
-0.8677354709418837	-0.3040860223815365	0.3040860223815365	
-0.8637274549098196	-0.34186068354694576	0.34186068354694576	
-0.8597194388777555	-0.3796353447123533	0.3796353447123533	
-0.8557114228456915	-0.4174100058777608	0.4174100058777608	
-0.8517034068136273	-0.45518466704317007	0.45518466704317007	
-0.8476953907815632	-0.49295932820857846	0.49295932820857846	
-0.8436873747494991	-0.5307339893739869	0.5307339893739869	
-0.8396793587174349	-0.5685086505393953	0.5685086505393953	
-0.8356713426853708	-0.6062833117048037	0.6062833117048037	
-0.8316633266533067	-0.6440579728702112	0.6440579728702112	
-0.8276553106212425	-0.6818326340356196	0.6818326340356196	
-0.8236472945891784	-0.719607295201028	0.719607295201028	
-0.8196392785571143	-0.7573819563664363	0.7573819563664363	
-0.8156312625250501	-0.7951566175318447	0.7951566175318447	
-0.811623246492986	-0.8329312786972531	0.8329312786972531	
-0.8076152304609219	-0.8707059398626615	0.8707059398626615	
-0.8036072144288577	-0.9084806010280699	0.9084806010280699	
-0.7995991983967936	-0.9387003299603975	0.9387003299603975	
-0.7955911823647295	-0.9009256687949891	0.9009256687949891	
-0.7915831663326653	-0.8631510076295807	0.8631510076295807	
-0.7875751503006012	-0.8253763464641724	0.8253763464641724	
-0.7835671342685371	-0.787601685298764	0.787601685298764	
-0.779559118236473	-0.7498270241333556	0.7498270241333556	
-0.7755511022044088	-0.7120523629679472	0.7120523629679472	
-0.7715430861723447	-0.6742777018025388	0.6742777018025388	
-0.7675350701402806	-0.6365030406371304	0.6365030406371304	
-0.7635270541082164	-0.598728379471722	0.598728379471722	
-0.7595190380761523	-0.5609537183063136	0.5609537183063136	
-0.7555110220440882	-0.5231790571409052	0.5231790571409052	
-0.751503006012024	-0.4854043959754968	0.4854043959754968	
-0.7474949899799599	-0.4476297348100884	0.4476297348100884	
-0.7434869739478958	-0.40985507364468	0.40985507364468	
-0.7394789579158316	-0.3720804124792716	0.3720804124792716	
-0.7354709418837675	-0.3343057513138632	0.3343057513138632	
-0.7314629258517034	-0.2965310901484548	0.2965310901484548	
-0.7274549098196392	-0.2587564289830464	0.2587564289830464	
-0.7234468937875751	-0.220981767817638	0.220981767817638	
-0.719438877755511	-0.1832071066522296	0.1832071066522296	
-0.7154308617234469	-0.1454324454868221	0.1454324454868221	
-0.7114228456913828	-0.1076577843214146	0.1076577843214146	
-0.7074148296593187	-0.0698831231560062	0.0698831231560062	
-0.7034068136272545	-0.0321084619905978	0.0321084619905978	
-0.6993987975951904	-0.005666199174810593	0.005666199174810593	
-0.6953907815631263	-0.04344086034021899	0.04344086034021899	
-0.6913827655310621	-0.08121552150562739	0.08121552150562739	
-0.687374749498998	-0.11899018267103578	0.11899018267103578	
-0.6833667334669339	-0.15676484383644418	0.15676484383644418	
-0.6793587174348698	-0.19453950500185258	0.19453950500185258	
-0.6753507014028056	-0.23231416616726097	0.23231416616726097	
-0.6713426853707415	-0.27008882733266937	0.27008882733266937	
-0.6673346693386774	-0.30786348849807776	0.30786348849807776	
-0.6633266533066133	-0.3456381496634853	0.3456381496634853	
-0.6593186372745492	-0.38341281082889367	0.38341281082889367	
-0.6553106212424851	-0.42118747199430207	0.42118747199430207	
-0.6513026052104209	-0.45896213315971046	0.45896213315971046	
-0.6472945891783568	-0.49673679432511886	0.49673679432511886	
-0.6432865731462927	-0.5345114554905273	0.5345114554905273	
-0.6392785571142285	-0.5722861166559357	0.5722861166559357	
-0.6352705410821644	-0.610060777821344	0.610060777821344	
-0.6312625250501003	-0.6478354389867524	0.6478354389867524	
-0.6272545090180361	-0.6856101001521608	0.6856101001521608	
-0.623246492985972	-0.7233847613175692	0.7233847613175692	
-0.6192384769539079	-0.7611594224829776	0.7611594224829776	
-0.6152304609218437	-0.798934083648386	0.798934083648386	
-0.6112224448897796	-0.8367087448137944	0.8367087448137944	
-0.6072144288577155	-0.8744834059792028	0.8744834059792028	
-0.6032064128256514	-0.9122580671446112	0.9122580671446112	
-0.5991983967935872	-0.9349228638438563	0.9349228638438563	
-0.5951903807615231	-0.8971482026784487	0.8971482026784487	
-0.591182364729459	-0.8593735415130404	0.8593735415130404	
-0.5871743486973948	-0.821598880347632	0.821598880347632	
-0.5831663326653307	-0.7838242191822236	0.7838242191822236	
-0.5791583166332666	-0.7460495580168152	0.7460495580168152	
-0.5751503006012024	-0.7082748968514068	0.7082748968514068	
-0.5711422845691383	-0.6705002356859984	0.6705002356859984	
-0.5671342685370742	-0.63272557452059	0.63272557452059	
-0.56312625250501	-0.5949509133551816	0.5949509133551816	
-0.5591182364729459	-0.5571762521897732	0.5571762521897732	
-0.5551102204408818	-0.5194015910243648	0.5194015910243648	
-0.5511022044088176	-0.4816269298589564	0.4816269298589564	
-0.5470941883767535	-0.443852268693548	0.443852268693548	
-0.5430861723446894	-0.4060776075281396	0.4060776075281396	
-0.5390781563126252	-0.3683029463627312	0.3683029463627312	
-0.5350701402805611	-0.3305282851973228	0.3305282851973228	
-0.531062124248497	-0.2927536240319144	0.2927536240319144	
-0.5270541082164328	-0.254978962866506	0.254978962866506	
-0.5230460921843687	-0.2172043017010976	0.2172043017010976	
-0.5190380761523046	-0.17942964053568922	0.17942964053568922	
-0.5150300601202404	-0.14165497937028082	0.14165497937028082	
-0.5110220440881764	-0.10388031820487331	0.10388031820487331	
-0.5070140280561123	-0.06610565703946492	0.06610565703946492	
-0.5030060120240482	-0.02833099587405652	0.02833099587405652	
-0.498997995991984	-0.009443665291351877	0.009443665291351877	
-0.4949899799599199	-0.04721832645676027	0.04721832645676027	
-0.49098196392785576	-0.08499298762216867	0.08499298762216867	
-0.4869739478957916	-0.12276764878757707	0.12276764878757707	
-0.4829659318637275	-0.16054230995298546	0.16054230995298546	
-0.47895791583166336	-0.19831697111839386	0.19831697111839386	
-0.47494989979959923	-0.23609163228380137	0.23609163228380137	
-0.4709418837675351	-0.27386629344920976	0.27386629344920976	
-0.46693386773547096	-0.31164095461461816	0.31164095461461816	
-0.46292585170340683	-0.34941561578002656	0.34941561578002656	
-0.4589178356713427	-0.38719027694543495	0.38719027694543495	
-0.45490981963927857	-0.42496493811084335	0.42496493811084335	
-0.45090180360721444	-0.46273959927625175	0.46273959927625175	
-0.4468937875751503	-0.5005142604416601	0.5005142604416601	
-0.44288577154308617	-0.5382889216070685	0.5382889216070685	
-0.43887775551102204	-0.5760635827724769	0.5760635827724769	
-0.434869739478958	-0.6138382439378844	0.6138382439378844	
-0.4308617234468939	-0.6516129051032928	0.6516129051032928	
-0.42685370741482975	-0.6893875662687012	0.6893875662687012	
-0.4228456913827656	-0.7271622274341096	0.7271622274341096	
-0.4188376753507015	-0.764936888599518	0.764936888599518	
-0.41482965931863736	-0.8027115497649264	0.8027115497649264	
-0.4108216432865732	-0.8404862109303348	0.8404862109303348	
-0.4068136272545091	-0.8782608720957432	0.8782608720957432	
-0.40280561122244496	-0.9160355332611516	0.9160355332611516	
-0.3987975951903808	-0.9311453977273172	0.9311453977273172	
-0.3947895791583167	-0.8933707365619088	0.8933707365619088	
-0.39078156312625256	-0.8555960753965008	0.8555960753965008	
-0.38677354709418843	-0.8178214142310924	0.8178214142310924	
-0.3827655310621243	-0.780046753065684	0.780046753065684	
-0.37875751503006017	-0.7422720919002757	0.7422720919002757	
-0.37474949899799603	-0.7044974307348673	0.7044974307348673	
-0.3707414829659319	-0.6667227695694589	0.6667227695694589	
-0.36673346693386777	-0.6289481084040505	0.6289481084040505	
-0.36272545090180364	-0.5911734472386421	0.5911734472386421	
-0.3587174348697395	-0.5533987860732337	0.5533987860732337	
-0.35470941883767537	-0.5156241249078253	0.5156241249078253	
-0.35070140280561124	-0.4778494637424169	0.4778494637424169	
-0.3466933867735471	-0.4400748025770085	0.4400748025770085	
-0.342685370741483	-0.4023001414116001	0.4023001414116001	
-0.33867735470941884	-0.3645254802461917	0.3645254802461917	
-0.3346693386773547	-0.3267508190807833	0.3267508190807833	
-0.3306613226452907	-0.28897615791537623	0.28897615791537623	
-0.32665330661322656	-0.25120149674996783	0.25120149674996783	
-0.3226452905811624	-0.21342683558455944	0.21342683558455944	
-0.3186372745490983	-0.17565217441915104	0.17565217441915104	
-0.31462925851703416	-0.13787751325374265	0.13787751325374265	
-0.31062124248497003	-0.10010285208833425	0.10010285208833425	
-0.3066132264529059	-0.06232819092292585	0.06232819092292585	
-0.30260521042084176	-0.024553529757517456	0.024553529757517456	
-0.29859719438877763	-0.01322113140789094	0.01322113140789094	
-0.2945891783567135	-0.05099579257329934	0.05099579257329934	
-0.29058116232464937	-0.08877045373870773	0.08877045373870773	
-0.28657314629258523	-0.12654511490411613	0.12654511490411613	
-0.2825651302605211	-0.16431977606952453	0.16431977606952453	
-0.27855711422845697	-0.20209443723493292	0.20209443723493292	
-0.27454909819639284	-0.23986909840034087	0.23986909840034087	
-0.2705410821643287	-0.27764375956574927	0.27764375956574927	
-0.2665330661322646	-0.31541842073115767	0.31541842073115767	
-0.26252505010020044	-0.35319308189656606	0.35319308189656606	
-0.2585170340681363	-0.39096774306197446	0.39096774306197446	
-0.2545090180360722	-0.42874240422738286	0.42874240422738286	
-0.25050100200400804	-0.46651706539279125	0.46651706539279125	
-0.2464929859719439	-0.5042917265581996	0.5042917265581996	
-0.24248496993987978	-0.542066387723608	0.542066387723608	
-0.23847695390781565	-0.5798410488890164	0.5798410488890164	
-0.23446893787575152	-0.6176157100544248	0.6176157100544248	
-0.2304609218436875	-0.6553903712198323	0.6553903712198323	
-0.22645290581162336	-0.6931650323852403	0.6931650323852403	
-0.22244488977955923	-0.7309396935506487	0.7309396935506487	
-0.2184368737474951	-0.7687143547160571	0.7687143547160571	
-0.21442885771543096	-0.8064890158814655	0.8064890158814655	
-0.21042084168336683	-0.8442636770468741	0.8442636770468741	
-0.2064128256513027	-0.8820383382122823	0.8820383382122823	
-0.20240480961923857	-0.9198129993776907	0.9198129993776907	
-0.19839679358717444	-0.9273679316107751	0.9273679316107751	
-0.1943887775551103	-0.8895932704453667	0.8895932704453667	
-0.19038076152304617	-0.8518186092799583	0.8518186092799583	
-0.18637274549098204	-0.8140439481145499	0.8140439481145499	
-0.1823647294589179	-0.7762692869491415	0.7762692869491415	
-0.17835671342685377	-0.7384946257837331	0.7384946257837331	
-0.17434869739478964	-0.7007199646183248	0.7007199646183248	
-0.1703406813627255	-0.6629453034529166	0.6629453034529166	
-0.16633266533066138	-0.6251706422875082	0.6251706422875082	
-0.16232464929859725	-0.5873959811220998	0.5873959811220998	
-0.1583166332665331	-0.5496213199566914	0.5496213199566914	
-0.15430861723446898	-0.511846658791283	0.511846658791283	
-0.15030060120240485	-0.4740719976258746	0.4740719976258746	
-0.14629258517034072	-0.4362973364604662	0.4362973364604662	
-0.14228456913827658	-0.3985226752950578	0.3985226752950578	
-0.13827655310621245	-0.3607480141296494	0.3607480141296494	
-0.13426853707414832	-0.32297335296424123	0.32297335296424123	
-0.1302605210420842	-0.28519869179883284	0.28519869179883284	
-0.12625250501002017	-0.24742403063342555	0.24742403063342555	
-0.12224448897795603	-0.20964936946801715	0.20964936946801715	
-0.1182364729458919	-0.17187470830260876	0.17187470830260876	
-0.11422845691382777	-0.13410004713720036	0.13410004713720036	
-0.11022044088176364	-0.09632538597179197	0.09632538597179197	
-0.1062124248496995	-0.05855072480638357	0.05855072480638357	
-0.10220440881763537	-0.020776063640975173	0.020776063640975173	
-0.09819639278557124	-0.016998597524433112	0.016998597524433112	
-0.09418837675350711	-0.05477325868984151	0.05477325868984151	
-0.09018036072144298	-0.0925479198552499	0.0925479198552499	
-0.08617234468937884	-0.1303225810206583	0.1303225810206583	
-0.08216432865731471	-0.1680972421860667	0.1680972421860667	
-0.07815631262525058	-0.20587190335147498	0.20587190335147498	
-0.07414829659318645	-0.24364656451688338	0.24364656451688338	
-0.07014028056112231	-0.2814212256822918	0.2814212256822918	
-0.06613226452905818	-0.31919588684770017	0.31919588684770017	
-0.06212424849699405	-0.35697054801310846	0.35697054801310846	
-0.05811623246492992	-0.39474520917851685	0.39474520917851685	
-0.054108216432865786	-0.43251987034392525	0.43251987034392525	
-0.05010020040080165	-0.47029453150933365	0.47029453150933365	
-0.04609218436873752	-0.508069192674742	0.508069192674742	
-0.04208416833667339	-0.5458438538401504	0.5458438538401504	
-0.038076152304609256	-0.5836185150055587	0.5836185150055587	
-0.034068136272545124	-0.6213931761709671	0.6213931761709671	
-0.030060120240480992	-0.6591678373363754	0.6591678373363754	
-0.02605210420841686	-0.6969424985017838	0.6969424985017838	
-0.02204408817635284	-0.7347171596671912	0.7347171596671912	
-0.018036072144288706	-0.7724918208325995	0.7724918208325995	
-0.014028056112224574	-0.8102664819980079	0.8102664819980079	
-0.010020040080160442	-0.8480411431634163	0.8480411431634163	
-0.006012024048096309	-0.8858158043288247	0.8858158043288247	
-0.002004008016032177	-0.9235904654942331	0.9235904654942331	
0.002004008016031955	-0.9235904654942357	0.9235904654942357	
0.006012024048096087	-0.8858158043288273	0.8858158043288273	
0.01002004008016022	-0.8480411431634189	0.8480411431634189	
0.014028056112224352	-0.8102664819980105	0.8102664819980105	
0.018036072144288484	-0.7724918208326021	0.7724918208326021	
0.022044088176352616	-0.7347171596671939	0.7347171596671939	
0.02605210420841675	-0.6969424985017855	0.6969424985017855	
0.03006012024048088	-0.6591678373363771	0.6591678373363771	
0.03406813627254501	-0.6213931761709688	0.6213931761709688	
0.038076152304609145	-0.5836185150055604	0.5836185150055604	
0.04208416833667328	-0.545843853840152	0.545843853840152	
0.04609218436873741	-0.5080691926747436	0.5080691926747436	
0.05010020040080154	-0.4702945315093352	0.4702945315093352	
0.054108216432865675	-0.4325198703439268	0.4325198703439268	
0.05811623246492981	-0.3947452091785185	0.3947452091785185	
0.06212424849699394	-0.3569705480131101	0.3569705480131101	
0.06613226452905807	-0.3191958868477017	0.3191958868477017	
0.0701402805611222	-0.28142122568229333	0.28142122568229333	
0.07414829659318634	-0.24364656451688504	0.24364656451688504	
0.07815631262525047	-0.20587190335147665	0.20587190335147665	
0.0821643286573146	-0.16809724218606825	0.16809724218606825	
0.08617234468937873	-0.13032258102065986	0.13032258102065986	
0.09018036072144286	-0.09254791985525146	0.09254791985525146	
0.094188376753507	-0.054773258689843174	0.054773258689843174	
0.09819639278557113	-0.016998597524434778	0.016998597524434778	
0.10220440881763526	-0.02077606364097362	0.02077606364097362	
0.1062124248496994	-0.058550724806381904	0.058550724806381904	
0.11022044088176353	-0.0963253859717903	0.0963253859717903	
0.11422845691382766	-0.1341000471371987	0.1341000471371987	
0.11823647294589179	-0.1718747083026071	0.1718747083026071	
0.12224448897795592	-0.2096493694680155	0.2096493694680155	
0.12625250501002006	-0.24742403063342389	0.24742403063342389	
0.13026052104208397	-0.28519869179883006	0.28519869179883006	
0.1342685370741481	-0.32297335296423846	0.32297335296423846	
0.13827655310621223	-0.36074801412964685	0.36074801412964685	
0.14228456913827636	-0.39852267529505525	0.39852267529505525	
0.1462925851703405	-0.43629733646046365	0.43629733646046365	
0.15030060120240463	-0.47407199762587204	0.47407199762587204	
0.15430861723446876	-0.5118466587912804	0.5118466587912804	
0.1583166332665329	-0.5496213199566886	0.5496213199566886	
0.16232464929859702	-0.587395981122097	0.587395981122097	
0.16633266533066116	-0.6251706422875054	0.6251706422875054	
0.1703406813627253	-0.6629453034529138	0.6629453034529138	
0.17434869739478942	-0.7007199646183222	0.7007199646183222	
0.17835671342685355	-0.7384946257837306	0.7384946257837306	
0.18236472945891768	-0.776269286949139	0.776269286949139	
0.18637274549098182	-0.8140439481145474	0.8140439481145474	
0.19038076152304595	-0.8518186092799558	0.8518186092799558	
0.19438877755511008	-0.889593270445364	0.889593270445364	
0.1983967935871742	-0.9273679316107724	0.9273679316107724	
0.20240480961923835	-0.9198129993776969	0.9198129993776969	
0.20641282565130248	-0.8820383382122885	0.8820383382122885	
0.2104208416833666	-0.8442636770468801	0.8442636770468801	
0.21442885771543074	-0.8064890158814717	0.8064890158814717	
0.21843687374749488	-0.7687143547160633	0.7687143547160633	
0.222444889779559	-0.7309396935506549	0.7309396935506549	
0.22645290581162314	-0.6931650323852465	0.6931650323852465	
0.23046092184368727	-0.6553903712198381	0.6553903712198381	
0.2344689378757514	-0.6176157100544297	0.6176157100544297	
0.23847695390781554	-0.5798410488890213	0.5798410488890213	
0.24248496993987967	-0.5420663877236129	0.5420663877236129	
0.2464929859719438	-0.5042917265582045	0.5042917265582045	
0.25050100200400793	-0.4665170653927966	0.4665170653927966	
0.25450901803607207	-0.4287424042273882	0.4287424042273882	
0.2585170340681362	-0.3909677430619798	0.3909677430619798	
0.26252505010020033	-0.3531930818965714	0.3531930818965714	
0.26653306613226446	-0.315418420731163	0.315418420731163	
0.2705410821643286	-0.2776437595657546	0.2776437595657546	
0.2745490981963927	-0.2398690984003462	0.2398690984003462	
0.27855711422845686	-0.2020944372349378	0.2020944372349378	
0.282565130260521	-0.1643197760695294	0.1643197760695294	
0.2865731462925851	-0.12654511490412101	0.12654511490412101	
0.29058116232464926	-0.08877045373871262	0.08877045373871262	
0.2945891783567134	-0.05099579257330422	0.05099579257330422	
0.2985971943887775	-0.013221131407895825	0.013221131407895825	
0.30260521042084165	-0.02455352975751257	0.02455352975751257	
0.3066132264529058	-0.06232819092292097	0.06232819092292097	
0.3106212424849699	-0.10010285208832936	0.10010285208832936	
0.31462925851703405	-0.13787751325373776	0.13787751325373776	
0.3186372745490982	-0.17565217441914616	0.17565217441914616	
0.3226452905811623	-0.2134268355845541	0.2134268355845541	
0.32665330661322645	-0.2512014967499625	0.2512014967499625	
0.3306613226452906	-0.2889761579153709	0.2889761579153709	
0.3346693386773545	-0.3267508190807775	0.3267508190807775	
0.3386773547094186	-0.3645254802461859	0.3645254802461859	
0.34268537074148275	-0.40230014141159387	0.40230014141159387	
0.3466933867735469	-0.44007480257700227	0.44007480257700227	
0.350701402805611	-0.47784946374241066	0.47784946374241066	
0.35470941883767515	-0.5156241249078191	0.5156241249078191	
0.3587174348697393	-0.5533987860732275	0.5533987860732275	
0.3627254509018034	-0.5911734472386359	0.5911734472386359	
0.36673346693386755	-0.6289481084040442	0.6289481084040442	
0.3707414829659317	-0.6667227695694526	0.6667227695694526	
0.3747494989979958	-0.704497430734861	0.704497430734861	
0.37875751503005994	-0.7422720919002694	0.7422720919002694	
0.3827655310621241	-0.7800467530656778	0.7800467530656778	
0.3867735470941882	-0.8178214142310862	0.8178214142310862	
0.39078156312625234	-0.8555960753964946	0.8555960753964946	
0.3947895791583165	-0.893370736561903	0.893370736561903	
0.3987975951903806	-0.9311453977273114	0.9311453977273114	
0.40280561122244474	-0.9160355332611552	0.9160355332611552	
0.40681362725450887	-0.8782608720957468	0.8782608720957468	
0.410821643286573	-0.8404862109303384	0.8404862109303384	
0.41482965931863713	-0.8027115497649304	0.8027115497649304	
0.41883767535070127	-0.764936888599522	0.764936888599522	
0.4228456913827654	-0.7271622274341136	0.7271622274341136	
0.42685370741482953	-0.6893875662687048	0.6893875662687048	
0.43086172344689366	-0.6516129051032964	0.6516129051032964	
0.4348697394789578	-0.613838243937888	0.613838243937888	
0.4388777555110219	-0.5760635827724796	0.5760635827724796	
0.44288577154308606	-0.5382889216070712	0.5382889216070712	
0.4468937875751502	-0.5005142604416628	0.5005142604416628	
0.4509018036072143	-0.4627395992762553	0.4627395992762553	
0.45490981963927846	-0.4249649381108469	0.4249649381108469	
0.4589178356713426	-0.3871902769454385	0.3871902769454385	
0.4629258517034067	-0.3494156157800301	0.3494156157800301	
0.46693386773547085	-0.3116409546146217	0.3116409546146217	
0.470941883767535	-0.2738662934492133	0.2738662934492133	
0.4749498997995991	-0.23609163228380492	0.23609163228380492	
0.47895791583166325	-0.19831697111839652	0.19831697111839652	
0.4829659318637274	-0.16054230995298813	0.16054230995298813	
0.4869739478957915	-0.12276764878757973	0.12276764878757973	
0.49098196392785565	-0.08499298762217133	0.08499298762217133	
0.4949899799599198	-0.04721832645676294	0.04721832645676294	
0.4989979959919839	-0.009443665291354542	0.009443665291354542	
0.503006012024048	-0.028330995874053855	0.028330995874053855	
0.5070140280561122	-0.06610565703946225	0.06610565703946225	
0.5110220440881763	-0.10388031820487065	0.10388031820487065	
0.5150300601202404	-0.14165497937027904	0.14165497937027904	
0.5190380761523046	-0.17942964053568744	0.17942964053568744	
0.5230460921843687	-0.21720430170109584	0.21720430170109584	
0.5270541082164328	-0.25497896286650423	0.25497896286650423	
0.531062124248497	-0.29275362403191263	0.29275362403191263	
0.5350701402805611	-0.330528285197321	0.330528285197321	
0.539078156312625	-0.36830294636272765	0.36830294636272765	
0.5430861723446891	-0.40607760752813604	0.40607760752813604	
0.5470941883767533	-0.44385226869354355	0.44385226869354355	
0.5511022044088174	-0.48162692985895195	0.48162692985895195	
0.5551102204408815	-0.5194015910243603	0.5194015910243603	
0.5591182364729457	-0.5571762521897687	0.5571762521897687	
0.5631262525050098	-0.5949509133551771	0.5949509133551771	
0.5671342685370739	-0.6327255745205855	0.6327255745205855	
0.5711422845691381	-0.6705002356859939	0.6705002356859939	
0.5751503006012022	-0.7082748968514023	0.7082748968514023	
0.5791583166332663	-0.7460495580168107	0.7460495580168107	
0.5831663326653305	-0.7838242191822191	0.7838242191822191	
0.5871743486973946	-0.8215988803476275	0.8215988803476275	
0.5911823647294587	-0.8593735415130359	0.8593735415130359	
0.5951903807615229	-0.8971482026784443	0.8971482026784443	
0.599198396793587	-0.9349228638438527	0.9349228638438527	
0.6032064128256511	-0.9122580671446148	0.9122580671446148	
0.6072144288577153	-0.8744834059792064	0.8744834059792064	
0.6112224448897794	-0.836708744813798	0.836708744813798	
0.6152304609218435	-0.7989340836483896	0.7989340836483896	
0.6192384769539077	-0.7611594224829812	0.7611594224829812	
0.6232464929859718	-0.7233847613175728	0.7233847613175728	
0.6272545090180359	-0.6856101001521644	0.6856101001521644	
0.6312625250501	-0.647835438986756	0.647835438986756	
0.6352705410821642	-0.6100607778213476	0.6100607778213476	
0.6392785571142283	-0.5722861166559392	0.5722861166559392	
0.6432865731462925	-0.5345114554905308	0.5345114554905308	
0.6472945891783566	-0.4967367943251224	0.4967367943251224	
0.6513026052104207	-0.458962133159714	0.458962133159714	
0.6553106212424848	-0.4211874719943056	0.4211874719943056	
0.659318637274549	-0.3834128108288972	0.3834128108288972	
0.6633266533066131	-0.3456381496634888	0.3456381496634888	
0.6673346693386772	-0.30786348849808043	0.30786348849808043	
0.6713426853707414	-0.27008882733267203	0.27008882733267203	
0.6753507014028055	-0.23231416616726364	0.23231416616726364	
0.6793587174348696	-0.19453950500185524	0.19453950500185524	
0.6833667334669338	-0.15676484383644684	0.15676484383644684	
0.6873747494989979	-0.11899018267103845	0.11899018267103845	
0.691382765531062	-0.08121552150563094	0.08121552150563094	
0.6953907815631262	-0.04344086034022254	0.04344086034022254	
0.6993987975951903	-0.005666199174814146	0.005666199174814146	
0.7034068136272544	-0.03210846199059425	0.03210846199059425	
0.7074148296593186	-0.06988312315600265	0.06988312315600265	
0.7114228456913827	-0.10765778432141104	0.10765778432141104	
0.7154308617234468	-0.14543244548681944	0.14543244548681944	
0.719438877755511	-0.18320710665222784	0.18320710665222784	
0.7234468937875751	-0.22098176781763623	0.22098176781763623	
0.7274549098196392	-0.25875642898304463	0.25875642898304463	
0.7314629258517034	-0.296531090148453	0.296531090148453	
0.7354709418837675	-0.3343057513138614	0.3343057513138614	
0.7394789579158316	-0.3720804124792698	0.3720804124792698	
0.7434869739478958	-0.4098550736446782	0.4098550736446782	
0.7474949899799597	-0.44762973481008483	0.44762973481008483	
0.7515030060120238	-0.48540439597549323	0.48540439597549323	
0.7555110220440879	-0.5231790571409016	0.5231790571409016	
0.7595190380761521	-0.56095371830631	0.56095371830631	
0.7635270541082162	-0.5987283794717184	0.5987283794717184	
0.7675350701402803	-0.6365030406371268	0.6365030406371268	
0.7715430861723445	-0.6742777018025352	0.6742777018025352	
0.7755511022044086	-0.7120523629679436	0.7120523629679436	
0.7795591182364727	-0.749827024133352	0.749827024133352	
0.7835671342685369	-0.7876016852987595	0.7876016852987595	
0.787575150300601	-0.8253763464641679	0.8253763464641679	
0.7915831663326651	-0.8631510076295763	0.8631510076295763	
0.7955911823647293	-0.9009256687949847	0.9009256687949847	
0.7995991983967934	-0.9387003299603931	0.9387003299603931	
0.8036072144288575	-0.9084806010280744	0.9084806010280744	
0.8076152304609217	-0.870705939862666	0.870705939862666	
0.8116232464929858	-0.8329312786972576	0.8329312786972576	
0.8156312625250499	-0.7951566175318492	0.7951566175318492	
0.819639278557114	-0.7573819563664408	0.7573819563664408	
0.8236472945891782	-0.7196072952010324	0.7196072952010324	
0.8276553106212423	-0.681832634035624	0.681832634035624	
0.8316633266533064	-0.6440579728702156	0.6440579728702156	
0.8356713426853706	-0.6062833117048072	0.6062833117048072	
0.8396793587174347	-0.5685086505393988	0.5685086505393988	
0.8436873747494988	-0.5307339893739904	0.5307339893739904	
0.847695390781563	-0.492959328208582	0.492959328208582	
0.8517034068136271	-0.4551846670431736	0.4551846670431736	
0.8557114228456912	-0.4174100058777661	0.4174100058777661	
0.8597194388777554	-0.3796353447123568	0.3796353447123568	
0.8637274549098195	-0.3418606835469493	0.3418606835469493	
0.8677354709418836	-0.30408602238154003	0.30408602238154003	
0.8717434869739478	-0.2663113612161325	0.2663113612161325	
0.8757515030060119	-0.22853670005072324	0.22853670005072324	
0.879759519038076	-0.19076203888531573	0.19076203888531573	
0.8837675350701402	-0.15298737771990645	0.15298737771990645	
0.8877755511022043	-0.11521271655449894	0.11521271655449894	
0.8917835671342684	-0.07743805538908966	0.07743805538908966	
0.8957915831663326	-0.03966339422368215	0.03966339422368215	
0.8997995991983967	-0.0018887330582728623	0.0018887330582728623	
0.9038076152304608	-0.035885928107134646	0.035885928107134646	
0.907815631262525	-0.07366058927254393	0.07366058927254393	
0.9118236472945891	-0.11143525043795144	0.11143525043795144	
0.9158316633266532	-0.14920991160336072	0.14920991160336072	
0.9198396793587174	-0.18698457276876823	0.18698457276876823	
0.9238476953907815	-0.22475923393417752	0.22475923393417752	
0.9278557114228456	-0.262533895099585	0.262533895099585	
0.9318637274549098	-0.3003085562649943	0.3003085562649943	
0.9358717434869739	-0.3380832174304018	0.3380832174304018	
0.939879759519038	-0.3758578785958111	0.3758578785958111	
0.9438877755511021	-0.4136325397612186	0.4136325397612186	
0.9478957915831663	-0.4514072009266279	0.4514072009266279	
0.9519038076152302	-0.4891818620920336	0.4891818620920336	
0.9559118236472943	-0.5269565232574411	0.5269565232574411	
0.9599198396793585	-0.5647311844228504	0.5647311844228504	
0.9639278557114226	-0.6025058455882579	0.6025058455882579	
0.9679358717434867	-0.6402805067536672	0.6402805067536672	
0.9719438877755509	-0.6780551679190747	0.6780551679190747	
0.975951903807615	-0.715829829084484	0.715829829084484	
0.9799599198396791	-0.7536044902498915	0.7536044902498915	
0.9839679358717432	-0.7913791514153008	0.7913791514153008	
0.9879759519038074	-0.8291538125807083	0.8291538125807083	
0.9919839679358715	-0.8669284737461176	0.8669284737461176	
0.9959919839679356	-0.9047031349115251	0.9047031349115251	
1.0	-0.9424777960769362	0.9424777960769362	


==> data/fig_uncertainty_worst_best_design.dat <==
x	fx	
-0.8999999999999999	0.0	
-0.7	0.0	
-0.5	0.0	
-0.2999999999999999	0.0	
-0.10000000000000003	0.0	
0.10000000000000009	0.0	
0.30000000000000027	0.0	
0.5000000000000002	0.0	
0.7000000000000002	0.0	
0.9000000000000001	0.0	


==> data/fig_uncertainty_worst_design.dat <==
x	fx	
-0.987539489591	0.0	
-0.567821008839	0.0	
-0.494035275233	0.0	
-0.130416935191	0.0	
0.0944644983514	0.0	
0.3	0.0	
0.433333333333	0.0	
0.934059678027	0.0	
0.75	0.0	
-0.65	0.0	


==> data/fig_volume.dat <==
delta	Ndelta	Nstd	Nscalars	Npoints	
1.0	3.0	0.0	64.0	3.0	
0.911162756115	4.0	0.0	64.0	4.0	
0.830217568132	12.0	0.0	64.0	12.0	
0.756463327555	12.0	0.0	64.0	12.0	
0.689261210435	12.0	0.0	64.0	12.0	
0.628029144183	45.0	0.0	64.0	45.0	
0.572236765935	45.0	0.0	64.0	45.0	
0.5214008288	45.0	0.0	729.0	45.0	
0.47508101621	54.0	0.0	729.0	54.0	
0.432876128108	54.0	0.0	729.0	54.0	
0.394420605944	84.0	0.0	729.0	84.0	
0.35938136638	84.0	0.0	4096.0	84.0	
0.327454916288	128.0	0.0	4096.0	128.0	
0.298364724028	366.0	0.0	4096.0	384.0	
0.271858824273	489.0	0.0	4096.0	540.0	
0.247707635599	510.0	0.0	15625.0	600.0	
0.225701971963	510.0	0.0	15625.0	600.0	
0.205651230835	781.0	0.0	46656.0	990.0	
0.187381742286	853.0	0.0	46656.0	1080.0	
0.170735264747	979.0	0.0	117649.0	1365.0	
0.155567614393	1642.0	0.0	117649.0	2352.0	
0.141747416293	1853.0	0.0	262144.0	2880.0	
0.129154966501	2339.0	0.0	531441.0	3808.0	
0.117681195243	2643.0	0.0	1000000.0	4536.0	
0.107226722201	3218.0	0.0	1771561.0	5760.0	
0.0977009957299	13967.0	0.0	2985984.0	26400.0	
0.0890215085445	17361.0	0.0	4826809.0	35640.0	
0.081113083079	21250.0	0.0	7529536.0	46800.0	
0.0739072203353	30280.0	0.0	11390625.0	72072.0	
0.0673415065775	35692.0	0.0	24137569.0	85932.0	
0.0613590727341	49370.958	62511.311203	34012224.0	128520.0	
0.0559081018251	61747.71603	82403.5928744	64000000.0	171717.0	
0.0509413801482	111566.592	161586.848923	113379904.0	345600.0	
0.0464158883361	143408.7424	209876.572249	191102976.0	450560.0	
0.0422924287439	193319.34336	295913.011128	308915776.0	646272.0	
0.0385352859371	261952.1184	429668.988368	594823321.0	966720.0	
0.0351119173422	339860.976	561251.469941	887503681.0	1266720.0	
0.031992671378	579692.5596	949355.319813	1544804416.0	2134440.0	
0.0291505306283	781918.704	1353492.7804	3010936384.0	3124800.0	
0.0265608778295	1073506.2624	1927653.83927	4750104241.0	4534920.0	
0.0242012826479	1778447.66988	3184589.87189	8303765625.0	7480956.0	
0.022051307399	2465313.1776	4635683.34912	15625000000.0	11182080.0	
0.0200923300257	3938257.4	7527458.65241	27680640625.0	18326000.0	
0.018307382803	5496334.1664	10791693.4501	46656000000.0	26685120.0	
0.016681005372	8649986.688	17171815.3191	82653950016.0	42739200.0	
0.0151991108295	12051350.0237	24530460.6947	1.39314069504e+11	61982976.0	
0.0138488637139	19125839.88	39001530.2234	2.43087455521e+11	98658000.0	
0.0126185688307	29726626.644	61481691.6439	4.33626201009e+11	156885300.0	
0.011497569954	45582104.4624	97259641.5606	7.35091890625e+11	253107360.0	
0.0104761575279	64770197.0558	136249353.902	1.2653190185e+12	351381745.0	
0.00954548456662	100851324.013	214883366.961	2.19497262394e+12	558702144.0	
0.00869749002618	152335106.04	334363380.926	3.81469726562e+12	886236000.0	
0.00792482898354	246232109.315	545060962.295	6.90676243718e+12	1452782520.0	
0.00722080901839	377411726.592	838780079.848	1.18539115884e+13	2241561600.0	
0.00657933224658	574187482.6	1275058014.79	2.09241838956e+13	3405619707.0	
0.00599484250319	910288115.954	2053506186.33	3.63436321306e+13	5542763904.0	
0.00546227721768	1424629647.81	3254676181.67	6.21038405988e+13	8860188120.0	
0.00497702356433	2169448742.91	4903140982.37	1.10322650965e+14	13250969600.0	
0.00453487850813	3301990398.93	7682749943.72	1.91102976e+14	21177465360.0	
0.00413201240012	5350384889.61	12360123358.2	3.30928743954e+14	33903966096.0	
0.00376493580679	8286416173.62	19324094651.0	5.8262223723e+14	53350606320.0	
0.00343046928631	12874968720.1	30546800763.6	1.01474185323e+15	85349477760.0	
0.00312571584969	19800101447.3	47732312401.1	1.77613291933e+15	1.34868888e+11	
0.00284803586844	93913904680.0	2.26020430866e+11	3.10727848145e+15	6.37872068736e+11	
0.0025950242114	1.46875682131e+11	3.55938063633e+11	5.41108228008e+15	1.00945486001e+12	
0.00236448941265	2.31680538698e+11	5.64476489356e+11	9.474296896e+15	1.6069954824e+12	
0.00215443469003	3.64261619699e+11	8.87071448766e+11	1.65862523531e+16	2.5245104976e+12	
0.00196304065004	5.78133969951e+11	1.41019109228e+12	2.891069875e+16	4.01788845612e+12	
0.00178864952906	8.97776939105e+11	2.21904266738e+12	5.05151300766e+16	6.382603008e+12	
0.00162975083462	1.42621837005e+12	3.49389451759e+12	8.80551991222e+16	9.98542582128e+12	
0.00148496826225	2.28865973753e+12	5.61056583726e+12	1.53839013516e+17	1.60427571676e+13	
0.00135304777458	4.69466929373e+12	1.16255017233e+13	2.68097813259e+17	3.3483127407e+13	
0.00123284673944	7.67145902863e+12	1.87717826194e+13	4.70772960729e+17	5.36053317632e+13	
0.00112332403298	1.18540830348e+13	2.93935220729e+13	8.17633815294e+17	8.47386020074e+13	
0.0010235310219	1.8650438713e+13	4.65617079049e+13	1.43465375864e+18	1.34893958578e+14	
0.000932603346883	3.68982873102e+13	9.22306068454e+13	2.50008947718e+18	2.67437032037e+14	
0.000849753435909	5.85761106546e+13	1.46706290074e+14	4.37747089148e+18	4.26008077488e+14	
0.000774263682681	9.25914429999e+13	2.32763406245e+14	7.62686442014e+18	6.7772978334e+14	
0.000705480231072	1.78505516125e+14	4.45928263544e+14	1.33390323257e+19	1.29248798874e+15	
0.000642807311728	2.83145254734e+14	7.07509244994e+14	2.32980851225e+19	2.05103407993e+15	
0.000585702081806	5.27639369732e+14	1.31462984217e+15	4.07439831635e+19	3.80308036422e+15	
0.000533669923121	8.30210681454e+14	2.08846337186e+15	7.12306064647e+19	6.08391236592e+15	
0.000486260158007	1.51559815859e+15	3.80052626473e+15	1.24307980983e+20	1.10458287194e+16	
0.000443062145758	2.36317470451e+15	5.99574076774e+15	2.17331558854e+20	1.75752990072e+16	
0.00040370172586	4.24621369504e+15	1.0723598797e+16	3.7973636304e+20	3.13281222889e+16	
0.000367837977183	7.52293134556e+15	1.90044614571e+16	6.64450979319e+20	5.55320834544e+16	
0.000335160265094	1.20466391016e+16	3.02914615061e+16	1.15897531544e+21	8.82149904925e+16	
0.000305385550883	2.10193196885e+16	5.29319928369e+16	2.02536448877e+21	1.5431553989e+17	
0.000278255940221	3.63984079608e+16	9.19066585692e+16	3.54045316733e+21	2.68464433993e+17	
0.000253536449397	6.22740214623e+16	1.5775494674e+17	6.19020394294e+21	4.61904921097e+17	
0.000231012970008	1.07416085172e+17	2.71204477057e+17	1.0820563362e+22	7.92154020442e+17	
0.000210490414451	1.82513823963e+17	4.61717901094e+17	1.8897447802e+22	1.35055367739e+18	
0.000191791026167	3.30444608232e+17	8.33880803409e+17	3.3017141281e+22	2.43475249213e+18	
0.000174752840001	5.54054779394e+17	1.40235086477e+18	5.76854167774e+22	4.10350155084e+18	
0.000159228279334	9.90567968085e+17	2.4914325e+18	1.00802264937e+23	7.2569081911e+18	
0.00014508287785	1.70601281483e+18	4.33344722042e+18	1.76276741687e+23	1.27134124363e+19	
0.000132194114847	2.97767665943e+18	7.54219518551e+18	3.07807871565e+23	2.20813990318e+19	
0.000120450354026	5.1495063444e+18	1.30231643304e+19	5.38208213978e+23	3.80852477213e+19	
0.000109749876549	8.75679110039e+18	2.22431459623e+19	9.40339537544e+23	6.52566592175e+19	
0.0001	1.53878720593e+19	3.91727912902e+19	1.64323121872e+24	1.15109755082e+20	


==> data/fig_volume_slope.dat <==
delta	slope	median	
0.954548456662	-3.09223373104	-3.09223373104	
0.869749002618	-11.8087510544	-1.54611686552	
0.792482898354	-0.0	-3.09223373104	
0.722080901839	-0.0	-1.54611686552	
0.657933224657	-14.2072738762	0.0	
0.599484250319	-0.0	0.0	
0.546227721768	-0.0	0.0	
0.497702356433	-1.95973583967	-0.979867919833	
0.453487850813	-0.0	0.0	
0.413201240012	-4.74916677448	-0.979867919833	
0.376493580679	-0.0	-3.24363512926	
0.343046928631	-4.52753441885	-3.82088590932	
0.312571584969	-11.2927101145	-3.82088590932	
0.284803586843	-3.1142373998	-1.78310249746	
0.25950242114	-0.451967595116	-3.82088590932	
0.236448941264	-0.0	-2.03105641636	
0.215443469003	-4.58075123016	-1.21437926683	
0.196304065004	-0.947875432924	-1.21437926683	
0.178864952906	-1.48088310073	-1.39015709876	
0.162975083462	-5.55861390927	-1.9922322311	
0.148496826226	-1.29943109679	-1.39714494923	
0.135304777458	-2.50358136147	-1.79836639872	
0.123284673944	-1.31340679773	-2.30971552909	
0.112332403298	-2.11584969671	-2.22701094708	
0.10235310219	-15.7785480613	-2.25541554035	
0.0932603346883	-2.33817219744	-2.25541554035	
0.0849753435909	-2.17265888326	-2.25541554035	
0.0774263682681	-3.80647417694	-2.91273189107	
0.0705480231072	-1.76752158376	-2.37130922851	
0.0642807311728	-3.4872915847	-2.94586892214	
0.0585702081805	-2.40444625957	-3.09303386431	
0.0533669923121	-6.35860340187	-2.95442166114	
0.0486260158007	-2.69877614391	-3.23787280882	
0.0443062145758	-3.21006717837	-3.0043909828	
0.040370172586	-3.26567843928	-3.23787280882	
0.0367837977183	-2.79871478724	-3.21333655044	
0.0335160265094	-5.73943654185	-3.2411421809	
0.0305385550884	-3.21660592251	-3.33617110232	
0.0278255940221	-3.40666376536	-3.45849058616	
0.0253536449397	-5.42610358492	-4.27262971117	
0.0231012970008	-3.51031740697	-3.54667546696	
0.0210490414451	-5.03494201537	-4.22867784954	
0.0191791026168	-3.58303352694	-4.22867784954	
0.0174752840001	-4.87432217214	-4.22867784954	
0.0159228279334	-3.56450146798	-4.80728435962	
0.0145082877849	-4.96447417464	-4.66752647435	
0.0132194114847	-4.7402465471	-4.66752647435	
0.0120450354026	-4.59480640159	-4.66752647435	
0.0109749876549	-3.77637594503	-4.66752647435	
0.01	-4.75958304895	-4.66752647435	
0.00911162756116	-4.43318027758	-4.59260317033	
0.00830217568132	-5.16148098382	-4.55039930971	
0.00756463327555	-4.59039993908	-4.67499149401	
0.00689261210435	-4.51039868035	-4.70242339655	
0.00628029144184	-4.95309752145	-4.70242339655	
0.00572236765935	-4.81444685403	-4.55546173573	
0.005214008288	-4.52052353238	-4.6674851932	
0.0047508101621	-4.51505371044	-4.75824716788	
0.00432876128109	-5.18782816427	-4.71934432631	
0.00394420605944	-4.70204748173	-4.66417399702	
0.0035938136638	-4.73664117089	-4.71934432631	
0.00327454916288	-4.62630051232	-4.77179307204	
0.00298364724029	-16.7325464365	-4.77179307204	
0.00271858824274	-4.80694497318	-4.83545525443	
0.00247707635599	-4.89900652881	-4.88148603225	
0.00225701971964	-4.86396553568	-4.88148603225	
0.00205651230835	-4.96522308163	-4.88148603225	
0.00187381742286	-4.73071394241	-4.93211480522	
0.00170735264747	-4.97518511325	-4.97020409744	
0.00155567614393	-5.08353128733	-5.02935820029	
0.00141747416292	-7.72258843644	-5.02935820029	
0.00129154966501	-5.2785058891	-5.02935820029	
0.00117681195244	-4.67750237918	-5.18101858822	
0.00107226722201	-4.87132190592	-5.12309270111	
0.0009770099573	-7.33384961208	-4.94461247273	
0.000890215085445	-4.96767951311	-4.94461247273	
0.00081113083079	-4.92154543234	-4.96326563238	
0.000739072203353	-7.05574951895	-5.82914758434	
0.000673415065775	-4.95885175165	-4.96326563238	
0.000613590727341	-6.69061565556	-5.71419830999	
0.000559081018252	-4.87206531385	-5.71419830999	
0.000509413801482	-6.46954486834	-5.62893784122	
0.000464158883361	-4.77456606844	-6.22327945595	
0.000422924287439	-6.29902393079	-5.60419265663	
0.000385352859371	-6.1475349811	-6.06545784334	
0.000351119173422	-5.06085033216	-5.94267904635	
0.00031992671378	-5.98338070558	-5.94267904635	
0.000291505306283	-5.90197738712	-5.8809234957	
0.000265608778295	-5.77230696061	-5.81608828244	
0.000242012826479	-5.85986960427	-5.8809234957	
0.00022051307399	-5.69810449162	-5.81608828244	
0.000200923300256	-6.38062191444	-5.81608828244	
0.00018307382803	-5.55523737969	-5.85164766297	
0.00016681005372	-6.24520647081	-5.9151665504	
0.000151991108295	-5.84342572167	-5.93731844231	
0.00013848863714	-5.98690737914	-5.86557761358	
0.000126185688307	-5.88772950549	-5.93731844231	
0.00011497569954	-5.70683994857	-5.88772950549	
0.000104761575279	-6.05963103927	-5.93731844231	


==> data/tab_eig.dat <==
i	otl_C	otl_H	borehole_C	borehole_H	wing_C	wing_H	
1.0	4.4576397391	14.2090718158	6567.60316195	35962.1114981	7127.12826825	19043.658898	
2.0	0.170428537737	2.23855426907	53.3150421679	2980.69951503	121.752372188	3384.30098662	
3.0	0.0456223063115	1.16698092107	8.5512977211	636.319208203	57.195824199	1254.44108901	
4.0	0.00861675527737	0.33903371916	2.01724903245	384.600323018	18.3661630686	783.643067696	
5.0	0.000115766034951	0.0280066842432	0.85604825196	79.8212532175	17.0745728419	590.947275656	
6.0	6.8255233391e-09	0.000249037034409	0.0094788028891	12.7779936876	6.57294732671	375.483585659	
7.0	nan	nan	9.36157970057e-09	0.00327180057604	0.591272295116	90.1222318741	
8.0	nan	nan	3.01080542912e-16	2.00967991572e-05	0.0682605342182	22.4443177468	
9.0	nan	nan	nan	nan	0.0118429450229	5.43390760014	
10.0	nan	nan	nan	nan	0.000229025426698	0.651963349119	


==> data/tab_sample_borehole_con_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0	643.864990144	716.709278851	779.145130318	1086.34216344	301.755911332	


==> data/tab_sample_borehole_mat_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0	59.9170651994	72.7264600395	85.8166076322	141.123483097	301.755911332	


==> data/tab_sample_borehole_matrix_isotropic_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
8.25689072434212	57.88126185170007	73.54157768933081	89.45235662323178	363.32683465575974	301.75591133165267	


==> data/tab_sample_borehole_matrix_lipschitz_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
9.748750261895495	58.185937569847646	69.67869028527977	80.71117336291579	148.48449117734367	301.75591133165267	


==> data/tab_sample_borehole_scalar_isotropic_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
109.15605239513656	537.532643234901	600.4503315102213	659.5206245842162	942.4983008563746	301.75591133165267	


==> data/tab_sample_golinski_con_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0	399.005413336	463.516422571	531.735881781	994.697794244	1509.33358617	


==> data/tab_sample_golinski_mat_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0	55.681167334	68.4906273665	81.8042854199	156.195753423	1509.33358617	


==> data/tab_sample_golinski_matrix_isotropic_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
6.360628578401702	57.15397714111748	72.353565786236	90.53962521957533	626.7932991299431	1509.3335861722007	


==> data/tab_sample_golinski_matrix_lipschitz_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
3.788949254065301	52.40208704686256	64.44325181721547	76.2082970096011	221.79809077930713	1509.3335861722007	


==> data/tab_sample_golinski_scalar_isotropic_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
75.38819480430266	378.05886538905975	453.0095307404556	536.0669988704244	1046.9374702534587	1509.3335861722007	


==> data/tab_sample_otl_con_envelope_estimate.dat <==
y	lb	ub	
-1.71411831361	-1.0621242984	8.66503814305	
-1.67948966081	-2.28146983587	8.73316155898	
-1.64486100801	-2.28846986549	8.83633217514	
-1.61023235521	-2.26551913617	8.83697555554	
-1.57560370241	-2.21064128456	8.84822657006	
-1.54097504961	-2.25000017181	8.96527986523	
-1.50634639681	-2.20407480011	9.29641377141	
-1.47171774401	-2.14869158298	9.58454452938	
-1.4370890912	-2.09609271953	9.59022165402	
-1.4024604384	-2.03883291577	9.60316286285	
-1.3678317856	-1.97431392638	9.62599676195	
-1.3332031328	-1.9195085446	9.65768686145	
-1.29857448	-1.85667569528	9.69807644334	
-1.2639458272	-1.78169682516	9.74697591581	
-1.2293171744	-1.76107415248	9.79751589188	
-1.1946885216	-1.76099400441	9.78930486489	
-1.1600598688	-1.69988471175	9.77355552243	
-1.125431216	-1.65087865895	9.72982777649	
-1.0908025632	-1.55605256545	9.6949098516	
-1.0561739104	-1.46550468004	9.65601772893	
-1.0215452576	-1.46332934356	9.65810282298	
-0.986916604803	-1.43891891954	9.72127200202	
-0.952287952003	-1.39588782743	9.81198088265	
-0.917659299203	-1.3625474329	9.90926520022	
-0.883030646403	-1.31077362143	10.0128064781	
-0.848401993603	-1.21686221782	10.079598885	
-0.813773340803	-1.12475927375	10.1252201307	
-0.779144688003	-1.03454379302	10.1210797785	
-0.744516035203	-0.946298104339	10.138763151	
-0.709887382402	-0.860107909841	10.2585192224	
-0.675258729602	-0.776062316132	10.4296751238	
-0.640630076802	-0.694253845956	10.5337146249	
-0.606001424002	-0.614778423532	10.605374815	
-0.571372771202	-0.537735335393	10.6652682362	
-0.536744118402	-0.442159369732	10.6959328368	
-0.502115465602	-0.388584811216	10.7346584966	
-0.467486812802	-0.387738872762	10.7506147184	
-0.432858160002	-0.368042152659	10.7469040943	
-0.398229507201	-0.288229813767	10.7508538218	
-0.363600854401	-0.257491308612	10.7703667665	
-0.328972201601	-0.250691183434	10.7818721658	
-0.294343548801	-0.281332036508	10.7800479571	
-0.259714896001	-0.296130165715	10.8208140025	
-0.225086243201	-0.280144570028	10.8918384858	
-0.190457590401	-0.257539191324	10.9697239768	
-0.155828937601	-0.181032143919	11.0031206145	
-0.1212002848	-0.11059105694	11.004592338	
-0.0865716320003	-0.0315048239763	11.0122439432	
-0.0519429792002	0.0510105742614	11.0245020744	
-0.0173143264001	0.101483910785	11.0412411425	
0.0173143264001	0.103881764084	11.062331511	
0.0519429792002	0.153962977516	11.1258954029	
0.0865716320003	0.256899922666	11.2157091636	
0.1212002848	0.305944429548	11.288450893	
0.155828937601	0.323816431177	11.4091707578	
0.190457590401	0.334951090692	11.4603677848	
0.225086243201	0.328563440294	11.3759013725	
0.259714896001	0.320749615705	11.3001827981	
0.294343548801	0.327643755757	11.2403485976	
0.328972201601	0.341340651366	11.282816168	
0.363600854401	0.40540370748	11.3458677243	
0.398229507201	0.548814475113	11.419365891	
0.432858160001	0.693632754193	11.4976713242	
0.467486812802	0.83224413252	11.5805426438	
0.502115465602	0.964136424628	11.6600759534	
0.536744118402	1.0887573935	11.7330785253	
0.571372771202	1.20551378683	11.7859182208	
0.606001424002	1.24628346987	11.8399715701	
0.640630076802	1.31152044618	11.8980725379	
0.675258729602	1.45294534374	11.9118894337	
0.709887382402	1.48160517305	11.9080241649	
0.744516035203	1.50430526007	11.9427120357	
0.779144688003	1.50877646724	12.0160452375	
0.813773340803	1.54808575121	12.0914105692	
0.848401993603	1.61963170444	12.1687364914	
0.883030646403	1.68276416771	12.2441716341	
0.917659299203	1.72356115177	12.2752031951	
0.952287952003	1.75492818265	12.3115665697	
0.986916604803	1.78126159504	12.4045570677	
1.0215452576	1.8029893323	12.4838072011	
1.0561739104	1.82935675587	12.5618789537	
1.0908025632	1.85087189023	12.6428196197	
1.125431216	1.86743404101	12.7265674344	
1.1600598688	1.8789478455	12.8129493219	
1.1946885216	1.88067488894	12.8814496702	
1.2293171744	1.88601047061	12.9097853084	
1.2639458272	1.99106753709	13.0056955768	
1.29857448	2.2502924707	13.1035445266	
1.3332031328	2.48106036199	13.1917055579	
1.3678317856	2.65536832443	13.2792036754	
1.4024604384	2.66966309678	13.1257561573	
1.4370890912	2.67855925459	13.18429429	
1.47171774401	2.68199435819	13.1929252692	
1.50634639681	2.80320956887	13.2784733423	
1.54097504961	2.94190276272	13.3428904759	
1.57560370241	2.94610893539	13.3797763805	
1.61023235521	2.98889058892	13.3935850468	
1.64486100801	2.99214693833	13.4449593906	
1.67948966081	3.136753604	13.3326157677	
1.71411831361	3.94167515947	12.3877578982	


==> data/tab_sample_otl_con_shadow.dat <==
y	fX	
-0.193355121414	5.45196420621	
0.193355121414	5.05513858891	
0.244981224601	5.6614619883	
-0.567055206416	4.71335656784	
-1.38205969016	2.7640219852	
1.70413367198	9.59190064795	
0.419614790649	6.7349447725	
-0.419614790649	5.51209387916	
1.34292659045	8.29264580301	
-1.4234450859	3.16613313792	
-1.70413367198	2.61085350497	
0.567055206416	6.59466209598	
1.38205969016	8.6455424275	
-0.244981224601	4.86768313654	
0.459063411611	6.1488435819	
-0.0180762466198	5.24887383781	
-0.669016501711	3.42608374397	
0.923046752423	7.53288478673	
-0.493497856519	3.85029347029	
0.643580609042	6.38699863607	
0.493497856519	6.38842286543	
-0.643580609042	3.84882199273	
-0.00664096998909	5.55059632304	
-0.48382482735	5.26476763066	
-0.897844904074	3.34384366319	
0.633238964907	6.58050795781	
1.22728918199	8.36507311265	
0.853978712518	7.64242294328	
-0.0895518009956	4.90389719477	
-1.04752666456	4.04551414526	
-1.31329361788	3.08723160111	
1.23875809127	7.98332036948	
-1.03894520673	3.96597961032	
1.03334289405	8.15248721984	
-0.134003704901	5.28679036948	
0.0192542951947	5.75235172392	
-1.26893509152	3.4679641428	
-0.0903843324444	5.16359099841	
1.61901387819	9.32221148346	
-1.60883350668	2.77895898594	
-0.75247332734	4.06911511292	
-0.190591159484	4.5918638207	
0.956958387426	7.60342519657	
0.71525442045	7.07407460017	
1.40860606203	8.54287388015	
0.474087249736	6.4654252144	
-0.182482995656	4.96620422568	
-0.0465985181046	5.70257378279	
-0.280015553968	4.87637981821	
-0.10485686746	5.09627084535	
-0.367510968764	5.22577015857	
1.40640515751	8.49924656947	
0.70487145483	6.33287284337	
1.07080709821	7.97949523047	
0.59790308723	6.85677977004	
-0.381214041158	4.01329761966	
-0.569411967682	4.70933937713	
-1.58766644539	2.70251166064	
-0.468199174594	4.93772240558	
-0.367074230236	4.40375353182	
-0.367656313563	5.10796676786	
-0.810863894051	3.80602285327	
-0.885211495287	4.25674738083	
-0.0255414625061	4.95522218047	


==> data/tab_sample_otl_con_shadow_uncertainty.dat <==
y	lb	ub	
-1.71411831361	-0.952266152511	6.97503311175	
-1.67948966081	-1.39686114343	6.98147275633	
-1.64486100801	-1.41373858084	7.00073223316	
-1.61023235521	-1.46417809978	7.03263588299	
-1.57560370241	-1.69788799964	7.28333663738	
-1.54097504961	-1.74833445892	7.65093365399	
-1.50634639681	-1.75314588264	7.83954513253	
-1.47171774401	-1.82581447055	8.30280132239	
-1.4370890912	-1.83004543478	8.86170665215	
-1.4024604384	-1.83987118877	8.88672691865	
-1.3678317856	-1.85527972497	8.8989519549	
-1.3332031328	-1.85011730985	8.95667505053	
-1.29857448	-1.80906867508	8.95642643602	
-1.2639458272	-1.76744163802	9.01036833431	
-1.2293171744	-1.78210414345	9.10557848405	
-1.1946885216	-1.81676026983	9.24536806394	
-1.1600598688	-1.84947800178	9.31660634443	
-1.125431216	-1.78137850854	9.37607114262	
-1.0908025632	-1.72397280755	9.46634315876	
-1.0561739104	-1.67091036238	9.56934648993	
-1.0215452576	-1.63171752099	9.78448487517	
-0.986916604803	-1.56635367888	10.0032372374	
-0.952287952003	-1.47812479979	9.95694439899	
-0.917659299203	-1.39715862846	9.91293410665	
-0.883030646403	-1.34144034998	9.87193666864	
-0.848401993603	-1.34178217722	9.8340230037	
-0.813773340803	-1.28700131642	9.79926115013	
-0.779144688003	-1.22653421506	9.76782511468	
-0.744516035203	-1.16543994877	9.84072987108	
-0.709887382402	-1.08298534163	9.90060349513	
-0.675258729602	-1.00391868514	10.0817275707	
-0.640630076802	-0.92832302725	10.2467678729	
-0.606001424002	-0.865447649645	10.4117177945	
-0.571372771202	-0.797142884709	10.5221466715	
-0.536744118402	-0.731093137343	10.5607010613	
-0.502115465602	-0.693721780631	10.6278060729	
-0.467486812802	-0.696187560782	10.5890420648	
-0.432858160002	-0.720462758934	10.608904594	
-0.398229507201	-0.68712604963	10.6606349193	
-0.363600854401	-0.604213250656	10.7814458383	
-0.328972201601	-0.499268106725	10.841252569	
-0.294343548801	-0.37877544605	10.8810937881	
-0.259714896001	-0.308599425615	10.8742249825	
-0.225086243201	-0.270284838391	10.9204346772	
-0.190457590401	-0.237180997912	10.9496894513	
-0.155828937601	-0.209393506115	10.9548156643	
-0.1212002848	-0.18703963985	10.9650975147	
-0.0865716320003	-0.171255604339	11.06008788	
-0.0519429792002	-0.170465275091	11.1853090716	
-0.0173143264001	-0.180037294616	11.2825974581	
0.0173143264001	-0.197423820161	11.3649143235	
0.0519429792002	-0.186478994051	11.3670584018	
0.0865716320003	-0.214548188814	11.3734418113	
0.1212002848	-0.239913434432	11.384008994	
0.155828937601	-0.260478150228	11.3985457588	
0.190457590401	-0.29004981831	11.4164845099	
0.225086243201	-0.233750650841	11.4033269208	
0.259714896001	-0.128857766248	11.4238853523	
0.294343548801	-0.0246659103664	11.4667542989	
0.328972201601	0.0560710680292	11.5021284213	
0.363600854401	0.180546547742	11.5750035193	
0.398229507201	0.2939807607	11.6656865182	
0.432858160001	0.426534010788	11.671348126	
0.467486812802	0.550361745805	11.6152612997	
0.502115465602	0.664563231128	11.5706949012	
0.536744118402	0.768141689922	11.6268619484	
0.571372771202	0.76095962138	11.6854776505	
0.606001424002	0.772638143755	11.7464733417	
0.640630076802	0.790104566663	11.8043488036	
0.675258729602	0.841000756702	11.8666444632	
0.709887382402	0.8801760039	11.9359544437	
0.744516035203	0.916406544551	11.9839529817	
0.779144688003	0.958810120148	12.0342727639	
0.813773340803	1.03003278966	12.0525977485	
0.848401993603	1.06040413434	12.0750879935	
0.883030646403	1.12309236476	12.116168543	
0.917659299203	1.16863973137	12.1746172808	
0.952287952003	1.19471220937	12.2463830408	
0.986916604803	1.29245791041	12.2359796769	
1.0215452576	1.23883716446	12.2300952371	
1.0561739104	1.32513926631	12.2375507224	
1.0908025632	1.46420740879	12.2969223712	
1.125431216	1.59832732186	12.2952609521	
1.1600598688	1.72106971169	12.2914682041	
1.1946885216	1.72625746218	12.3241075595	
1.2293171744	1.7332118982	12.4470704595	
1.2639458272	1.76681864559	12.5421207696	
1.29857448	1.80511206936	12.6399608799	
1.3332031328	1.92476725521	12.7404542789	
1.3678317856	1.92717912463	12.7992644609	
1.4024604384	1.93115337479	12.8385050504	
1.4370890912	1.94720946019	12.8855611562	
1.47171774401	1.94419586649	12.939602077	
1.50634639681	1.93717275018	12.9667175068	
1.54097504961	1.96924801762	13.023987974	
1.57560370241	2.00413870925	13.1205777844	
1.61023235521	2.03138669341	13.1467190051	
1.64486100801	2.05090135806	13.1658784041	
1.67948966081	2.06261693111	13.198906653	
1.71411831361	2.82511954413	13.0203477328	


==> data/tab_sample_otl_con_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0	5.00648281161	5.6597843223	6.26924312649	9.73593807122	6.99762779647	


==> data/tab_sample_otl_envelope.dat <==
y	lb	ub	
-1.71411831361	2.60428969603	2.60050156488	
-1.57127512081	2.63979848854	2.92321066027	
-1.428431928	2.71814041326	3.22870120537	
-1.2855887352	2.82087255777	3.50907850726	
-1.1427455424	2.9155817507	3.78924589019	
-0.999902349603	3.03301458075	4.31419079556	
-0.857059156803	3.17117045649	4.63664892227	
-0.714215964002	3.31265192992	4.96725373363	
-0.571372771202	3.5183247489	5.18975656365	
-0.428529578401	3.64513848204	5.53419893768	
-0.285686385601	3.85601678952	5.73291561853	
-0.1428431928	4.31607850176	5.99145290582	
0.0	4.44260769878	6.20651718851	
0.1428431928	4.8555904927	6.43539160075	
0.285686385601	5.43656479787	6.46274575117	
0.428529578401	5.78533699887	6.85976224834	
0.571372771202	6.0920260666	7.05783634014	
0.714215964002	6.29128968602	7.41378560478	
0.857059156803	6.61000322407	7.66149867956	
0.999902349603	7.1829803646	8.07075885442	
1.1427455424	7.35510075849	8.48244907651	
1.2855887352	7.87988197718	8.77489323996	
1.428431928	8.45353702005	9.10458179596	
1.57127512081	8.97923029581	9.3600089253	
1.71411831361	9.54639913928	9.60500396537	


==> data/tab_sample_otl_mat_envelope_estimate.dat <==
y	lb	ub	
-1.71411831361	2.60371484585	2.60371484585	
-1.67948966081	1.85992513507	3.34750455663	
-1.64486100801	1.68036402605	3.52706566553	
-1.61023235521	1.61201226899	3.77240144271	
-1.57560370241	1.53432344623	3.95796340964	
-1.54097504961	1.51589944859	4.05653203832	
-1.50634639681	1.58274946581	4.02522613823	
-1.47171774401	1.64334880264	4.05082059185	
-1.4370890912	1.73565861475	4.19113227513	
-1.4024604384	1.80821975904	4.27096999315	
-1.3678317856	1.84016862157	4.37389937369	
-1.3332031328	1.82933501949	4.49565108018	
-1.29857448	1.87021288217	4.52538712394	
-1.2639458272	1.93340713109	4.5913826756	
-1.2293171744	1.94722315496	4.56007001732	
-1.1946885216	1.9720830466	4.56672055588	
-1.1600598688	2.01587702408	4.60455517669	
-1.125431216	2.04381558215	4.69296815146	
-1.0908025632	2.05531558326	4.82319105813	
-1.0561739104	2.05032250082	4.94167858378	
-1.0215452576	2.0462000022	5.02697683818	
-0.986916604803	2.06831238257	5.15608943849	
-0.952287952003	2.12513871321	5.29013395719	
-0.917659299203	2.17542793336	5.34614971805	
-0.883030646403	2.2407545401	5.38040117696	
-0.848401993603	2.31798238736	5.47664906845	
-0.813773340803	2.37158474785	5.59143470745	
-0.779144688003	2.46328090914	5.65141128697	
-0.744516035203	2.53078166421	5.74394836155	
-0.709887382402	2.5808628644	5.78774290452	
-0.675258729602	2.58966039765	5.82906135016	
-0.640630076802	2.61188244513	5.9075305798	
-0.606001424002	2.65313592985	5.96674854255	
-0.571372771202	2.6817405774	5.97080987456	
-0.536744118402	2.69708230253	6.02006854561	
-0.502115465602	2.72231730615	6.11169003031	
-0.467486812802	2.78335949172	6.20624696061	
-0.432858160002	2.82992568345	6.30867581959	
-0.398229507201	2.9235583274	6.3506647165	
-0.363600854401	3.00957696979	6.36711158231	
-0.328972201601	3.08487041735	6.38695699881	
-0.294343548801	3.13905174303	6.39620944451	
-0.259714896001	3.23372864103	6.47438204437	
-0.225086243201	3.30980871956	6.55370892815	
-0.190457590401	3.3837655296	6.64989412701	
-0.155828937601	3.46522307008	6.7378719863	
-0.1212002848	3.56471785885	6.75929895328	
-0.0865716320003	3.68287065377	6.80616693326	
-0.0519429792002	3.75010263412	6.86074415116	
-0.0173143264001	3.81319633172	6.8967789857	
0.0173143264001	3.92423380329	6.95581408759	
0.0519429792002	4.01570070452	6.99025451937	
0.0865716320003	4.07207769889	7.1059420066	
0.1212002848	4.16745758608	7.16293853381	
0.155828937601	4.2555662056	7.2332792059	
0.190457590401	4.34098016123	7.30624098631	
0.225086243201	4.40512001302	7.38049514395	
0.259714896001	4.44331701661	7.43863074095	
0.294343548801	4.53602866009	7.4925822983	
0.328972201601	4.64853069558	7.54635104287	
0.363600854401	4.76126654623	7.62401539971	
0.398229507201	4.86948218427	7.71587849415	
0.432858160001	4.96959060715	7.77593582482	
0.467486812802	5.04654960791	7.80360456135	
0.502115465602	5.11242711957	7.88196777168	
0.536744118402	5.16854575674	7.88133775506	
0.571372771202	5.22422595069	7.98695878474	
0.606001424002	5.26876255394	8.0512523339	
0.640630076802	5.30446361741	8.0560786045	
0.675258729602	5.31708855519	8.04445525381	
0.709887382402	5.43999071154	8.13005929282	
0.744516035203	5.56179190078	8.20815603618	
0.779144688003	5.67777039333	8.28143256325	
0.813773340803	5.78662774034	8.36223672863	
0.848401993603	5.8867613823	8.4513338314	
0.883030646403	5.93609175227	8.54741655816	
0.917659299203	6.00252614664	8.6324781899	
0.952287952003	6.07015241409	8.72451729982	
0.986916604803	6.1594974772	8.81121406217	
1.0215452576	6.26178606068	8.91127425304	
1.0561739104	6.32645693917	9.00742649077	
1.0908025632	6.408222737	9.11228935587	
1.125431216	6.47867493152	9.16277980622	
1.1600598688	6.5438913403	9.26648906266	
1.1946885216	6.62390002687	9.34539419936	
1.2293171744	6.67409534634	9.4105296308	
1.2639458272	6.82729943333	9.47540109677	
1.29857448	6.9962727978	9.58729836394	
1.3332031328	7.16126354042	9.65716111739	
1.3678317856	7.31492618678	9.7145197779	
1.4024604384	7.45351602909	9.7653601511	
1.4370890912	7.57187948742	9.77088401023	
1.47171774401	7.66310206825	9.74679897831	
1.50634639681	7.71845216043	9.74147968101	
1.54097504961	7.85949716183	9.75513422102	
1.57560370241	8.15462981356	9.78723439639	
1.61023235521	8.43265604553	9.70696303758	
1.64486100801	8.67799182266	9.90165512956	
1.67948966081	8.85755293154	9.86147206095	
1.71411831361	9.60134264232	9.60134264232	


==> data/tab_sample_otl_mat_shadow.dat <==
y	fX	
1.71411831361	9.60134264232	
-1.71411831361	2.60371484585	
-0.0863508631807	5.48203887133	
0.234996582971	5.6336043095	
-0.974600419659	4.35801461943	
0.969129160186	7.78538234966	
-0.611584769449	4.27529776192	
0.699447436346	7.14682323941	
-0.235858449284	4.11334283177	
0.152918602681	5.74345299587	
-0.738690412672	4.0963078114	
-1.12714000235	3.50381020889	
1.16168494882	7.52769969446	
0.113866340274	5.69061935165	
0.595847860522	6.78950445833	
-0.367938398202	5.20369507438	
0.279393211071	5.80815791843	
-1.42744108333	2.72426515745	
0.474040755596	5.89037000769	
-0.369919566761	4.29793836035	
1.43435124937	8.71903445174	
-0.381159804582	5.45617888965	
-0.0119155138042	5.42865265839	
0.607415558379	6.60115181667	
-1.17902932831	3.71100374221	
-0.806376381762	3.26788619945	
1.22974340106	8.6654908773	
-0.23482377616	4.79622095584	
0.932058408239	7.76365897661	
-0.695151912714	4.52925530949	
-0.652794674315	4.51837425056	
0.654907060343	6.87053569952	
0.209753183723	5.35326763217	
0.276319921663	6.48816679844	
0.0822421957929	5.83405673175	
0.172790617497	5.28135781019	
-0.508615085475	4.35720571422	
0.965874902561	7.33577005282	
0.475592791406	6.57885451338	
0.0467994698715	5.83281958215	
0.423417337078	6.31277410272	
-1.09590835138	3.65271023642	
-0.428438176681	4.11991765369	
-1.01408459572	3.19215479395	
-0.249660812887	5.05064917942	
-0.375904350326	4.77651771306	
0.762975404356	6.75137121967	
0.943605272238	7.59202896174	
-0.271388187995	5.01250643555	
-0.0523394149745	5.02218386267	
-0.435034848842	4.20850508142	
0.183371888901	5.53619021702	
-0.293356736525	5.37610400799	
0.506862130007	6.40906949047	
-0.840042622321	4.36610777521	
0.514128362954	6.29621039072	
-0.44102919755	4.30743313258	
-0.0718216304967	5.182878368	
-0.755863220888	3.74309928042	
0.969648924597	7.39938886877	
-1.34344035753	2.82246222273	
1.35724858499	8.35608806	
0.676949043898	7.01826029643	
-1.1868541191	3.59696058448	


==> data/tab_sample_otl_mat_shadow_uncertainty.dat <==
y	lb	ub	
-1.71411831361	2.60371484585	2.60371484585	
-1.67948966081	1.85992513506	3.34750455663	
-1.64486100801	1.68036402618	3.52706566552	
-1.61023235521	1.61201226897	3.7724014423	
-1.57560370241	1.53432344638	3.95796340972	
-1.54097504961	1.51589944856	4.05653203833	
-1.50634639681	1.58274946579	4.02522613845	
-1.47171774401	1.64334880267	4.05082059182	
-1.4370890912	1.73565861475	4.19113227511	
-1.4024604384	1.80821975903	4.27096999299	
-1.3678317856	1.84016862157	4.37389937348	
-1.3332031328	1.82933501946	4.49565108009	
-1.29857448	1.87021288216	4.52538712395	
-1.2639458272	1.9334071311	4.59138267562	
-1.2293171744	1.9472260372	4.56007001741	
-1.1946885216	1.97208304656	4.566720556	
-1.1600598688	2.01587702405	4.60455517677	
-1.125431216	2.04381558212	4.69296815157	
-1.0908025632	2.05531558326	4.82319105817	
-1.0561739104	2.05032250083	4.94182488743	
-1.0215452576	2.04620000225	5.02837788937	
-0.986916604803	2.06831238255	5.15722983042	
-0.952287952003	2.12513871319	5.29016590283	
-0.917659299203	2.17542793332	5.34614971807	
-0.883030646403	2.24061285508	5.38040117694	
-0.848401993603	2.32338884251	5.47698901605	
-0.813773340803	2.37158474767	5.59143470746	
-0.779144688003	2.48474458893	5.65141128697	
-0.744516035203	2.53076673618	5.74394836156	
-0.709887382402	2.58086286438	5.78774290452	
-0.675258729602	2.58972424389	5.82906135018	
-0.640630076802	2.61188244507	5.90753057982	
-0.606001424002	2.65313592982	5.96663912977	
-0.571372771202	2.68174057736	5.97080987459	
-0.536744118402	2.69708230245	6.02006854569	
-0.502115465602	2.72231730604	6.11169003032	
-0.467486812802	2.78335949163	6.20624696065	
-0.432858160002	2.82992568344	6.30867581964	
-0.398229507201	2.92355832737	6.35087589219	
-0.363600854401	3.00957696978	6.36711158236	
-0.328972201601	3.08487041733	6.38695699879	
-0.294343548801	3.13905174302	6.39620944446	
-0.259714896001	3.23334235496	6.47438204439	
-0.225086243201	3.30980871959	6.55370892816	
-0.190457590401	3.38376552957	6.64989412702	
-0.155828937601	3.46522307008	6.73787198631	
-0.1212002848	3.56471785884	6.7592989533	
-0.0865716320003	3.68689756766	6.80616693326	
-0.0519429792002	3.75010263408	6.86074415128	
-0.0173143264001	3.81319633166	6.89677898582	
0.0173143264001	3.92423380327	6.9558140876	
0.0519429792002	4.01570070448	6.9902545194	
0.0865716320003	4.0720776989	7.10594200663	
0.1212002848	4.16745758605	7.16293853384	
0.155828937601	4.25556620559	7.23327920595	
0.190457590401	4.3409801612	7.30624098635	
0.225086243201	4.405120013	7.38049514392	
0.259714896001	4.4433170166	7.43863074097	
0.294343548801	4.53602866	7.49258229831	
0.328972201601	4.64853069573	7.54635104287	
0.363600854401	4.76126654622	7.62401539968	
0.398229507201	4.86941191592	7.71587849412	
0.432858160001	4.96939376438	7.77593582483	
0.467486812802	5.04654960789	7.81283792838	
0.502115465602	5.11242711955	7.77740851198	
0.536744118402	5.16854575671	7.87018025211	
0.571372771202	5.22422595064	7.98695878481	
0.606001424002	5.2687625539	8.05125233388	
0.640630076802	5.30446361741	8.05607860448	
0.675258729602	5.3170885552	8.0446626922	
0.709887382402	5.43999071153	8.13005929284	
0.744516035203	5.56179190069	8.20815603618	
0.779144688003	5.6777703933	8.28143256332	
0.813773340803	5.78662774028	8.36223672867	
0.848401993603	5.88676138221	8.45133383143	
0.883030646403	5.93609175222	8.5474165582	
0.917659299203	6.00252614663	8.63140089683	
0.952287952003	6.07015241407	8.72451729982	
0.986916604803	6.1594974772	8.81121406219	
1.0215452576	6.26178606067	8.91128527512	
1.0561739104	6.32645693905	9.00742649078	
1.0908025632	6.40822273706	9.10977938236	
1.125431216	6.47867493147	9.18126907987	
1.1600598688	6.54389134031	9.20501776281	
1.1946885216	6.62384124653	9.34539419933	
1.2293171744	6.67409534634	9.41052963096	
1.2639458272	6.82265957312	9.4754010968	
1.29857448	6.9962727978	9.58729836395	
1.3332031328	7.16126354041	9.65716111746	
1.3678317856	7.31492618678	9.71451977792	
1.4024604384	7.45351602908	9.76536015116	
1.4370890912	7.57187948739	9.77088401024	
1.47171774401	7.66310206823	9.74679897831	
1.50634639681	7.71845216037	9.74147968102	
1.54097504961	7.85949716212	9.75513422103	
1.57560370241	8.1546298139	9.78723439639	
1.61023235521	8.43265604566	9.70696303758	
1.64486100801	8.67799182265	9.90165512957	
1.67948966081	8.85755293154	9.86147206096	
1.71411831361	9.60134264232	9.60134264232	


==> data/tab_sample_otl_mat_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0	1.09292228877	1.29900199836	1.49203381212	2.39427667221	6.99762779647	


==> data/tab_sample_otl_matrix_isotropic_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.11225937771898398	1.0418789506069692	1.290723455959871	1.5457104708464846	4.277644481572866	6.997627796473235	


==> data/tab_sample_otl_matrix_lipschitz_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.11524961782134469	0.9783124854448868	1.1445049330797672	1.3130258472267	3.0744867487701333	6.997627796473235	


==> data/tab_sample_otl_scalar_isotropic_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.4184713275809919	4.446984398195469	5.053282603882041	5.650464011095245	9.241408040571043	6.997627796473235	


==> data/tab_sample_otl_shadow.dat <==
y	fX	
-0.193355121414	5.45196420621	
0.193355121414	5.05513858891	
-1.38205969016	2.7640219852	
0.997902366588	7.89139079334	
1.70413367198	9.59190064795	
-1.3199763484	3.3938928955	
0.0431542196554	5.2616519654	
-0.406018215508	4.76021727231	
0.362863995853	6.48303597978	
1.3199763484	8.04887273321	
-1.70413367198	2.61085350497	
1.38205969016	8.6455424275	
-0.997902366588	4.31189447701	
-0.235232881442	4.87286528359	
0.244981224601	5.6614619883	
-1.71388201514	2.60386159508	
0.988154023429	7.88862367141	
0.567055206416	6.59466209598	
0.148924442131	6.44003027048	
-1.27071238571	3.24993794579	
0.0384191136456	5.54733437652	
-1.24219031183	3.48818849803	
0.395465959065	6.01390341721	
0.0706991814685	5.12689862185	
1.54036422219	8.9429808287	
-0.273708289223	5.20288472719	
0.305267571022	6.07464796517	
1.43132365286	8.52593516541	
-0.373888849238	4.74854946877	
0.0428413949903	6.02709827631	
0.105111846267	4.98440603036	
-1.36601266075	3.28075138734	
-0.567191197836	5.05553500171	
-0.143062716803	4.92445690588	
-0.0327122482218	5.31224669495	
1.07260773195	7.78112447612	
-0.220429940891	4.85828484642	
-1.65255654028	2.68663348301	
0.397551229942	5.90150793126	
-0.0423712750683	5.0355329647	
-0.178954268791	4.45434443646	
0.0544889231185	5.46029208016	
-0.44516299192	4.96356000871	
0.0221994124153	5.89199656617	
0.308983401684	5.79082394874	
1.04718517372	8.0239261113	
-0.464295072502	5.00356957856	
0.0158174216802	5.3701964423	
-0.839362729617	4.21277455718	
-1.53358880719	2.81598135253	
0.851160076165	7.48506561073	
-0.828337184589	4.0575153543	
0.637364721643	6.40384106057	
0.674495719269	6.99644082557	
0.873764045181	7.13668084426	
0.412578496159	6.3761213454	
0.684592591884	6.65434362352	
0.877558293232	7.08497381885	
-0.589311889898	3.99701559984	
-0.340947560398	5.25271199835	
-0.354368063714	4.77148064494	
-0.737453298948	4.57798493197	
-1.39787451496	2.74679657727	
0.369234745367	6.04519882126	


==> data/tab_sample_piston_con_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0	2.03688294803	2.28891096661	2.50409395085	3.45808705206	1.03478237428	


==> data/tab_sample_piston_mat_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0	0.324911653743	0.382916894092	0.436665700209	0.653515508027	1.03478237428	


==> data/tab_sample_piston_matrix_isotropic_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0476008518672002	0.31570021243080687	0.4166239724718678	0.5467829707176659	1.2993926611714632	1.0347823742809623	


==> data/tab_sample_piston_matrix_lipschitz_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.03715948576443784	0.293905320632351	0.35255381334713803	0.40134945876846734	0.6415129631027007	1.0347823742809623	


==> data/tab_sample_piston_scalar_isotropic_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.259705745065721	1.6836315140376235	1.900752837386864	2.092084225207304	3.1430791381460015	1.0347823742809623	


==> data/tab_sample_wing_con_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0	423.964231429	465.022690928	503.178311772	743.193854474	394.229121114	


==> data/tab_sample_wing_mat_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
0.0	66.5454339993	78.0233933365	90.0852207806	152.280818227	394.229121114	


==> data/tab_sample_wing_matrix_isotropic_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
23.88914083577697	68.65227981473495	80.23680021282011	93.89738444618189	323.626896288902	394.22912111359904	


==> data/tab_sample_wing_matrix_lipschitz_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
13.767015174226913	63.18263509006212	73.06303429096867	83.054499971056	153.50749221218808	394.22912111359904	


==> data/tab_sample_wing_scalar_isotropic_uncertainty.dat <==
p0	p25	p50	p75	p100	range	
117.02580811027397	377.06249679177296	420.27169335422667	464.83457166448954	676.3444366777851	394.22912111359904	

